From Pixels to Torques: Policy Learning with Deep Dynamical Models

Data-efficient learning in continuous state-action spaces using very high-dimensional observations remains a key challenge in developing fully autonomous systems. In this paper, we consider one instance of this challenge, the pixels to torques problem, where an agent must learn a closed-loop control policy from pixel information only. We introduce a data-efficient, model-based reinforcement learning algorithm that learns such a closed-loop policy directly from pixel information. The key ingredient is a deep dynamical model that uses deep auto-encoders to learn a low-dimensional embedding of images jointly with a predictive model in this low-dimensional feature space. Joint learning ensures that not only static but also dynamic properties of the data are accounted for. This is crucial for long-term predictions, which lie at the core of the adaptive model predictive control strategy that we use for closed-loop control. Compared to state-of-the-art reinforcement learning methods for continuous states and actions, our approach learns quickly, scales to high-dimensional state spaces and is an important step toward fully autonomous learning from pixels to torques.

==> control.dat <==
   0.0000000e+00   7.1524149e-01   0.0000000e+00
   1.0000000e-01   1.3549809e+00   9.7316283e-03
   2.0000000e-01   1.8898754e+00   4.4183093e-02
   3.0000000e-01   2.3096789e+00   1.1210182e-01
   4.0000000e-01   2.7562503e+00   2.1711125e-01
   5.0000000e-01   3.1352057e+00   3.6084290e-01
   6.0000000e-01   3.3234852e+00   5.4391501e-01
   7.0000000e-01   3.5080091e+00   7.6335872e-01
   8.0000000e-01   3.3430589e+00   1.0145760e+00
   9.0000000e-01   3.4212828e+00   1.2893591e+00
   1.0000000e+00   3.4730308e+00   1.5806338e+00
   1.1000000e+00   3.2554302e+00   1.8857929e+00
   1.2000000e+00   2.6021730e+00   2.1989143e+00
   1.3000000e+00   1.7917865e+00   2.5063669e+00
   1.4000000e+00   3.0059555e-01   2.7905508e+00
   1.5000000e+00  -3.8072107e+00   3.0272299e+00
   1.6000000e+00  -2.9059446e+00   3.1544659e+00
   1.7000000e+00   1.0142274e+00   3.1623114e+00
   1.8000000e+00   1.2843342e-01   3.1461449e+00
   1.9000000e+00  -7.6278588e-01   3.1484031e+00
   2.0000000e+00   1.0255073e+00   3.1412789e+00
   2.1000000e+00  -7.8989736e-01   3.1405627e+00
   2.2000000e+00   7.3581336e-01   3.1419109e+00
   2.3000000e+00  -5.5177054e-01   3.1431959e+00
   2.4000000e+00   5.3921035e-01   3.1456999e+00
   2.5000000e+00  -1.0725929e+00   3.1480979e+00
   2.6000000e+00   1.2589929e+00   3.1419194e+00
   2.7000000e+00  -9.7737938e-01   3.1412664e+00
   2.8000000e+00   8.8936336e-01   3.1429852e+00
   2.9000000e+00  -6.7991810e-01   3.1443256e+00
   3.0000000e+00   6.4645960e-01   3.1470176e+00
   3.1000000e+00  -1.1470929e+00   3.1494364e+00
   3.2000000e+00   1.3130110e+00   3.1435801e+00
   3.3000000e+00  -1.0245652e+00   3.1429835e+00
   3.4000000e+00   9.2937587e-01   3.1447671e+00
   3.5000000e+00  -7.1309904e-01   3.1461191e+00
   3.6000000e+00  -6.6797677e-02   3.1488607e+00
   3.7000000e+00   4.5128680e-01   3.1412031e+00
   3.8000000e+00  -3.0922939e-01   3.1408481e+00
   3.9000000e+00   3.3249143e-01   3.1419340e+00
   4.0000000e+00  -2.1108672e-01   3.1434551e+00
   4.1000000e+00   2.5123920e-01   3.1458035e+00
   4.2000000e+00  -8.5880295e-01   3.1483628e+00
   4.3000000e+00   1.0968622e+00   3.1416670e+00
   4.4000000e+00  -8.4638325e-01   3.1410570e+00
   4.5000000e+00   7.8239478e-01   3.1425939e+00
   4.6000000e+00  -5.9076886e-01   3.1439569e+00
   4.7000000e+00   5.7193168e-01   3.1465616e+00
   4.8000000e+00  -1.0956507e+00   3.1489993e+00
   4.9000000e+00   1.2758659e+00   3.1429394e+00


==> control_all.dat <==
   0.0000000e+00   1.2294480e-01   0.0000000e+00  -1.7178100e-01   0.0000000e+00   1.3832934e+00   0.0000000e+00   7.3085889e-01   0.0000000e+00  -2.5165482e-01   0.0000000e+00   1.0855625e+00   0.0000000e+00   8.7289201e-01   0.0000000e+00   3.4769452e-02   0.0000000e+00  -1.4653601e+00   0.0000000e+00   7.2449392e-01   0.0000000e+00   1.0701315e-01   0.0000000e+00   1.6558614e-01   0.0000000e+00   1.2773223e+00   0.0000000e+00   1.8952659e+00   0.0000000e+00   5.5435836e-01   0.0000000e+00   4.1046635e-01   0.0000000e+00   6.7746533e-01   0.0000000e+00   9.6092193e-01   0.0000000e+00  -6.4418728e-01   0.0000000e+00   1.5740544e+00   0.0000000e+00  -2.9203796e+00   0.0000000e+00   1.1148911e+00   0.0000000e+00  -3.4935907e-01   0.0000000e+00   1.0512422e+00   0.0000000e+00   7.1524149e-01   0.0000000e+00
   1.0000000e-01  -7.2644118e-01   1.6727960e-03   5.7273701e-01  -2.3372649e-03   2.6218276e+00   1.8821192e-02   1.4528885e+00   9.9441199e-03   3.0964788e+00  -3.4240340e-03   3.4967909e+00   1.4770243e-02   1.7213190e+00   1.1876633e-02   3.8044191e+00   4.7307572e-04  -3.8273531e-01  -1.9937798e-02  -1.1131945e+00   9.8575176e-03   2.0220906e-01   1.4560287e-03   2.0961991e-01   2.2529772e-03   1.9858612e+00   1.7379341e-02   1.1492492e+00   2.5787127e-02   1.0676249e+00   7.5426407e-03   1.2608766e+00   5.5848353e-03   1.3464743e+00   9.2176431e-03   1.8750953e+00   1.3074374e-02  -1.4491257e+00  -8.7648596e-03   1.0537621e+00   2.1416701e-02  -2.2742736e+00  -3.9734899e-02   1.8775916e+00   1.5169291e-02  -5.6869374e-01  -4.7534052e-03   1.5703152e+00   1.4303278e-02   1.3549809e+00   9.7316283e-03
   2.0000000e-01  -9.3948393e-02  -5.4582692e-03   1.5511326e+00   1.6089629e-03   3.5907327e+00   8.5468306e-02   2.3248225e+00   4.6077424e-02   3.0991960e+00   3.3071897e-02   2.7065890e+00   8.6655462e-02   2.0708046e+00   5.4842589e-02   3.8550923e+00   5.3014830e-02  -1.1907393e+00  -5.7957273e-02  -3.7084466e-01   1.0933984e-02   2.8547362e-01   6.6035097e-03   2.7472022e-01   8.8128415e-03   2.5391579e+00   7.3000571e-02   5.0652234e-01   8.3862182e-02   1.5070427e+00   3.4481868e-02   1.2814414e+00   3.1931468e-02   1.9768147e+00   4.2707494e-02  -8.8764735e-03   6.0103765e-02   2.4202160e+00  -4.2906239e-02   5.6334498e-01   7.1000070e-02  -2.5721173e+00  -1.3607119e-01   2.6504708e+00   6.5680283e-02  -6.3620197e-01  -2.0313848e-02   1.2483395e+00   5.9208235e-02   1.8898754e+00   4.4183093e-02
   3.0000000e-01   9.5358068e-02  -2.0963381e-02   2.1590241e+00   3.2688822e-02   4.1417108e+00   2.1597769e-01   3.1105408e+00   1.2236546e-01   3.1019298e+00   1.4040081e-01   1.5986741e+00   2.1978825e-01  -2.8788569e+00   1.3604113e-01   3.9080637e+00   1.9123179e-01  -6.5555137e-01  -1.0703636e-01  -1.4856717e+00  -7.0200562e-03   3.6002472e-01   1.6790652e-02   3.4532023e-01   1.9991234e-02   3.4129870e+00   1.7320389e-01  -1.1602120e+00   1.4792670e-01   1.8855427e+00   8.8088581e-02   1.2150875e+00   8.4408964e-02   2.4752211e+00   1.1099200e-01   9.9742432e-01   1.1790959e-01   1.0183246e+00  -5.3110944e-02   9.5781386e-02   1.2837128e-01  -1.6539967e+00  -2.7043638e-01   3.2090499e+00   1.6227935e-01  -6.1828993e-01  -4.7499336e-02   5.4444576e-01   1.2879353e-01   2.3096789e+00   1.1210182e-01
   4.0000000e-01   1.9056139e-01  -3.2309103e-02   2.2784738e+00   1.0418689e-01   4.4559958e+00   4.1322332e-01   3.6585880e+00   2.4982672e-01   3.1052019e+00   3.0027473e-01   1.0467981e+00   3.7349092e-01  -1.5056126e+00   1.8252051e-01   9.8031319e-01   3.9426314e-01  -1.4281155e+00  -1.6697502e-01   3.3066730e+00  -4.5100773e-02  -1.9566819e+00   3.2750776e-02   4.8153930e-01   3.6353228e-02   3.7833384e+00   3.2513606e-01  -1.4198216e+00   1.8583729e-01   2.2056023e+00   1.7201111e-01   1.0398732e+00   1.5559506e-01   2.2571250e+00   2.1959520e-01   2.0363127e+00   1.7419494e-01  -3.1067361e-01  -1.7017425e-02  -3.4351755e-01   1.7911208e-01  -6.2687001e-01  -4.2414913e-01   3.5624482e+00   3.1013714e-01  -5.5188153e-01  -8.3884323e-02  -8.4704870e-02   2.0312104e-01   2.7562503e+00   2.1711125e-01
   5.0000000e-01   2.4173295e-01  -3.6947370e-02   5.3125962e-01   2.1473718e-01   4.5338077e+00   6.7096826e-01   4.1071063e+00   4.3232867e-01   3.1088552e+00   4.9915313e-01   4.1151485e-01   5.2128252e-01  -3.1082392e-01   1.6102303e-01  -2.8926684e+00   6.0612716e-01  -2.1404561e+00  -2.3888094e-01   4.8859582e+00  -4.6612572e-02  -1.8504053e+00   2.2384230e-02   6.2628970e-01   5.9277968e-02   4.0299615e+00   5.3118762e-01  -1.6330312e+00   1.8031929e-01   2.4447602e+00   2.8740703e-01   1.0850578e+00   2.3743989e-01   1.4451280e+00   3.6123622e-01   3.0869058e+00   2.5587877e-01  -6.9155801e-01   1.8031982e-02  -7.4681894e-01   2.1320714e-01  -1.5148732e+00  -5.6691577e-01   1.6543056e+00   5.0765398e-01  -4.7752752e-01  -1.2596038e-01  -3.5147879e-01   2.6373498e-01   3.1352057e+00   3.6084290e-01
   6.0000000e-01   2.5586693e-01  -3.4748235e-02   2.2385243e-01   3.3191601e-01   4.3448070e+00   9.7846041e-01   4.4878381e+00   6.6845595e-01   3.1125255e+00   7.2701676e-01  -1.6137920e-01   6.4925661e-01   9.4043831e-01   1.2233094e-01  -2.8645008e+00   7.3579175e-01  -2.8284526e+00  -3.3885646e-01   6.0589225e+00   5.9458271e-02  -1.7412835e+00  -3.4563118e-02   9.6342777e-01   9.0711140e-02  -1.8223328e+00   7.8524718e-01  -1.8052092e+00   1.3653132e-01  -8.1928802e-01   4.3331363e-01   5.5325757e-01   3.2563844e-01   6.0702092e-01   5.1361895e-01  -1.3352294e+00   3.8346359e-01  -1.0588573e+00   3.0762786e-02  -1.1167891e+00   2.2407468e-01  -1.4936524e+00  -7.0100945e-01   1.9456161e+00   7.2034789e-01  -3.1912410e-01  -1.7042318e-01  -2.9649578e+00   3.0281376e-01   3.3234852e+00   5.4391501e-01
   7.0000000e-01   2.3008809e-01  -2.6661490e-02   7.4615562e-01   4.2831090e-01   3.7985832e+00   1.3211927e+00   4.8049170e+00   9.5501232e-01   3.1167779e+00   9.7644809e-01  -5.5274588e-01   7.4693303e-01  -4.8776231e+00   1.0263592e-01  -2.8378799e+00   7.5726019e-01  -3.3967975e+00  -4.7775781e-01   6.6897737e+00   2.8063206e-01  -9.1741533e-01  -1.2322517e-01   1.1187635e+00   1.3481682e-01  -1.2580890e+00   9.9828164e-01  -1.9448823e+00   5.9424539e-02  -8.5985501e-01   5.6035675e-01   4.7408989e-02   4.1186454e-01  -1.2164083e-01   6.5255858e-01   2.7243092e+00   4.9781983e-01  -1.2840762e+00   1.7272574e-02  -1.4687117e+00   2.0773553e-01  -1.3579372e+00  -8.3932252e-01   2.1860594e+00   9.2475559e-01  -1.5508083e-01  -2.1358343e-01  -4.1375944e+00   2.8709515e-01   3.5080091e+00   7.6335872e-01
   8.0000000e-01   2.3783315e-01  -1.4389827e-02   8.6687980e-01   5.1263034e-01   3.2798232e+00   1.6802725e+00   3.9622406e+00   1.2879293e+00   3.1212453e+00   1.2419602e+00  -8.8434098e-01   8.0978589e-01  -4.5712066e+00   3.3258962e-02  -2.8126187e+00   6.9928397e-01  -3.7734095e+00  -6.6169973e-01   1.3225585e-01   6.1010127e-01  -7.7778386e-01  -2.2282891e-01   1.3095466e+00   1.9457491e-01  -6.2056187e-01   1.1165470e+00  -5.1897295e-01  -4.6385707e-02  -1.2407867e+00   6.3268619e-01  -4.8883509e-01   4.8319922e-01  -6.4595667e-01   7.6130625e-01   3.9302423e+00   6.0316469e-01  -1.7885860e+00  -2.3229217e-02  -1.8184671e+00   1.6189776e-01  -1.2653010e+00  -9.7865356e-01   2.4137195e+00   1.1298829e+00  -1.6613574e-02  -2.5159646e-01  -2.5898948e+00   1.8264923e-01   3.3430589e+00   1.0145760e+00
   9.0000000e-01  -1.4706759e+00   7.7008934e-04   1.1988505e+00   5.9607728e-01   1.7977568e+00   2.0376794e+00   3.3212820e+00   1.6476294e+00   3.1261715e+00   1.5194984e+00  -1.1860650e+00   8.3751055e-01   2.1546629e+00  -1.4038673e-01  -2.7883222e+00   5.8312516e-01  -3.8148358e+00  -8.9113027e-01   4.4644886e-01   9.3834273e-01   1.9417546e-01  -3.1849508e-01   1.4213169e+00   2.7043691e-01  -1.7431452e-03   1.1802271e+00  -7.9573365e-01  -1.5577864e-01  -1.5099537e+00   6.5880030e-01  -7.0375861e-01   5.2997783e-01  -9.9493432e-01   8.3158191e-01   2.8419863e+00   7.6822322e-01   3.8421405e-01  -9.3378994e-02  -2.1864796e+00   8.5115180e-02  -1.2654194e+00  -1.1158074e+00   2.5750314e+00   1.3416011e+00   1.0226964e-01  -2.8189262e-01  -2.2795646e+00   1.9093002e-02   3.4212828e+00   1.2893591e+00
   1.0000000e+00   3.6140986e-01  -5.0810666e-03   1.4913056e+00   6.8488107e-01   1.7706158e+00   2.3672950e+00   2.9215943e+00   2.0080749e+00   3.1325185e+00   1.8060678e+00  -1.4307263e+00   8.3102370e-01   1.2629571e+00  -2.9599129e-01  -2.7646614e+00   4.2450523e-01  -3.5159915e+00  -1.1594602e+00  -3.4543076e+00   1.1892128e+00  -4.7871081e-01  -3.9630051e-01   1.5438165e+00   3.6209869e-01   5.7834149e-01   1.2197383e+00  -1.0113168e+00  -2.5403538e-01  -1.5695959e+00   6.4232487e-01  -6.9958349e-01   5.4903829e-01  -9.3307549e-01   8.6215317e-01   3.8592668e+00   9.7755942e-01  -3.1481488e-01  -1.6214084e-01  -1.1887476e+00  -2.3905314e-02  -1.2937803e+00  -1.2502093e+00   2.6314601e+00   1.5631999e+00   1.5876596e-01  -3.0314963e-01  -1.9369215e+00  -1.6497541e-01   3.4730308e+00   1.5806338e+00
   1.1000000e+00   4.1289731e-01  -2.2605456e-02   1.7221373e+00   7.8571971e-01  -3.2956137e-02   2.6577054e+00   2.6332396e+00   2.3557430e+00   3.1408219e+00   2.0994746e+00  -1.6326890e+00   7.9214860e-01   1.6973814e+00  -3.6755367e-01  -2.7408893e+00   2.3505039e-01  -2.1047586e+00  -1.4530513e+00  -1.7665021e+00   1.3335590e+00   4.2948918e+00  -4.5806286e-01   1.6643289e+00   4.6850808e-01   1.0992721e+00   1.2568564e+00  -1.1935860e+00  -3.5038297e-01  -9.6059083e-01   5.9017283e-01  -5.9480589e-01   5.4497530e-01  -8.1978017e-01   8.5985568e-01   4.6939747e+00   1.2201398e+00  -9.7997128e-01  -2.1263378e-01  -1.5755797e+00  -1.4776403e-01  -1.2956443e+00  -1.3829600e+00   2.6076262e+00   1.7948722e+00   1.8699480e-01  -3.1547787e-01  -1.8319245e+00  -3.5575678e-01   3.2554302e+00   1.8857929e+00
   1.2000000e+00   3.5370867e-01  -2.5520215e-02   1.0407530e+00   9.0221546e-01  -1.0411723e+00   2.8941984e+00   2.4891713e+00   2.6851008e+00   3.1526044e+00   2.3981379e+00   1.4152050e+00   7.2351948e-01   2.3169254e+00  -3.8192402e-01  -2.7169236e+00   2.3367250e-02  -1.5007402e+00  -1.7424757e+00  -5.6400948e-02   1.3739284e+00   3.1745229e+00  -4.5127485e-01   1.8157138e+00   5.8899071e-01  -7.2115886e-01   1.3064315e+00  -5.0599511e-01  -4.5045048e-01  -4.2299715e-01   5.1914275e-01  -4.9573990e-01   5.2525904e-01  -1.4053774e+00   8.3551155e-01   5.4473334e+00   1.5112300e+00  -1.6378894e+00  -2.6724946e-01  -3.1754542e+00  -2.7559427e-01  -1.2826382e+00  -1.5148619e+00  -2.8079865e+00   2.0343776e+00   1.5533200e-01  -3.2011185e-01  -1.8041123e+00  -5.4586397e-01   2.6021730e+00   2.1989143e+00
   1.3000000e+00   3.0732442e-01  -1.7783301e-02   1.5544039e+00   1.0238813e+00  -1.7404775e+00   3.0548247e+00   2.7385155e+00   2.9953836e+00   3.1740582e+00   2.7009578e+00   9.7755767e-01   6.7183133e-01   3.2192567e+00  -3.4014725e-01  -2.6924806e+00  -2.0416425e-01  -6.6893536e-01  -2.0032198e+00   1.2403654e+00   1.3813180e+00   2.0962056e+00  -3.5017423e-01   1.9660990e+00   7.2344256e-01   2.0987092e-01   1.3468799e+00  -7.2455681e-01  -5.4616248e-01   5.4518977e-02   4.4894014e-01  -3.3722596e-01   4.9658450e-01  -1.3902017e+00   7.8826209e-01   6.2573411e+00   1.8587845e+00   1.5184710e+00  -3.4206051e-01  -3.8282161e+00  -4.3289740e-01  -1.3075620e+00  -1.6459810e+00  -7.5652008e-01   2.2057073e+00   1.3888494e-01  -3.1912903e-01  -1.1416244e+00  -7.3380058e-01   1.7917865e+00   2.5063669e+00
   1.4000000e+00   3.0966384e-01  -3.5152777e-03   1.9462061e+00   1.1479768e+00  -2.2281463e+00   3.1373195e+00  -3.2745400e+00  -2.9900311e+00   3.3564296e+00   3.0072940e+00  -1.0444902e+00   6.6426467e-01   3.9788018e+00  -2.3687058e-01  -1.7894408e+00  -4.4280887e-01   2.0039091e-01  -2.2239626e+00   2.0237010e+00   1.4029744e+00   1.8124882e+00  -2.0767086e-01  -1.2359435e-01   8.7215308e-01   7.8059797e-01   1.3708213e+00  -8.9562101e-01  -6.3315590e-01   5.0659167e-01   3.9246658e-01  -1.5817222e-01   4.6464995e-01  -7.4905595e-01   7.1704048e-01   2.2033891e+00   2.2684651e+00   8.8785725e-02  -3.9698733e-01  -4.4790958e+00  -6.4061394e-01  -1.2905524e+00  -1.7766992e+00   7.8995672e-01   2.2877659e+00   9.0139462e-02  -3.1459880e-01  -1.9805528e-01  -9.1077288e-01   3.0059555e-01   2.7905508e+00
   1.5000000e+00   3.6787380e-01   1.5051854e-02   2.2141851e+00   1.2855272e+00  -1.6440204e+00   3.1466879e+00   7.9050503e-01  -2.7802740e+00   3.3621354e+00  -2.9642048e+00  -1.3214642e+00   6.5648354e-01   1.0086965e+00  -6.6589652e-02  -1.7607050e+00  -6.7709852e-01   8.5767062e-01  -2.3930024e+00   2.4012942e+00   1.4618241e+00   1.4248172e+00  -5.1632214e-02   7.1371057e-01   1.0048457e+00   1.2891711e+00   1.4017624e+00  -1.0550858e+00  -7.1870893e-01   9.6876062e-01   3.5819390e-01  -5.4409268e-02   4.3468819e-01   3.3969821e-01   6.3697020e-01   2.1400965e+00   2.6789845e+00   1.8446990e+00  -4.1777452e-01  -5.0628159e+00  -9.0257044e-01  -1.2845876e+00  -1.9071958e+00   1.8145947e+00   2.3499903e+00   6.7973694e-02  -3.0830631e-01   6.4011361e-01  -1.0586277e+00  -3.8072107e+00   3.0272299e+00
   1.6000000e+00  -1.5318651e+00   3.7624654e-02   1.0271899e+00   1.4415153e+00  -8.1360742e-01   3.1038263e+00  -4.6895775e-01  -2.6544429e+00   3.3649592e+00  -2.6462315e+00   1.9322362e+00   6.1987932e-01   1.9841263e+00   1.2226939e-01  -1.7316972e+00  -8.9665262e-01   7.1626381e-01  -2.5040934e+00   2.2576766e+00   1.5630092e+00  -2.5912645e+00   1.0566577e-01   1.4730052e+00   1.1113360e+00   1.7302188e+00   1.4518355e+00  -1.1898090e+00  -8.0747072e-01   1.3847464e+00   3.5222231e-01   3.0725892e-02   4.0980424e-01   3.2840639e+00   5.7305218e-01   6.6506208e-01   3.0393515e+00   1.7130764e+00  -4.0698181e-01  -5.3635289e+00  -1.2206647e+00  -1.2821889e+00  -2.0372377e+00   2.0652484e+00   2.4305029e+00   2.3774237e+00  -3.0161005e-01   1.2160967e+00  -1.1618904e+00  -2.9059446e+00   3.1544659e+00
   1.7000000e+00  -1.0174495e+00   3.8033627e-02   6.0495932e-01   1.5983114e+00  -3.0231298e-01   3.0407623e+00   1.4983723e-01  -2.5578728e+00   2.9913596e+00  -2.3234923e+00   3.3448288e+00   6.0278239e-01   1.0938199e+00   3.0159495e-01  -1.7021155e+00  -1.1045419e+00   6.6765707e-01  -2.5660863e+00   1.6643988e+00   1.6982520e+00  -2.4945761e+00   2.0448054e-01   2.1082284e+00   1.2190550e+00   2.0956675e+00   1.5283444e+00  -1.3075573e+00  -9.0240602e-01   1.7282785e+00   3.7856690e-01   1.1785801e-01   3.9111792e-01   7.0603085e-01   5.7456616e-01   6.5539749e-01  -2.9414695e+00   2.0646254e-01  -3.5296599e-01  -5.5673767e+00  -1.5916253e+00  -1.2716875e+00  -2.1668366e+00   1.9621973e+00   2.5405894e+00   1.3384314e+00  -2.6346505e-01   1.2991857e+00  -1.2139617e+00   1.0142274e+00   3.1623114e+00
   1.8000000e+00  -5.9723202e-01   5.6326260e-03   6.0588835e-01   1.7353469e+00   6.1624879e-03   2.9799129e+00   7.2485615e-01  -2.4900671e+00   2.9948328e+00  -2.0022708e+00   4.1769693e+00   6.5941655e-01  -9.8682617e-01   4.7375395e-01  -1.6722610e+00  -1.3030300e+00   6.3510190e-01  -2.5941090e+00   6.8481342e-01   1.8488850e+00  -2.3990240e+00   2.1183902e-01   2.5249183e+00   1.3456757e+00   2.3681892e+00   1.6348401e+00  -1.4091705e+00  -1.0051756e+00   1.9747555e+00   4.3864767e-01   1.5788542e-01   3.7925664e-01   4.6429095e-01   6.2572779e-01   2.6514422e+00  -2.7003668e+00  -5.6572323e-01  -2.8904937e-01  -5.5327636e+00  -2.0082260e+00  -1.2603579e+00  -2.2959349e+00   1.6106413e+00   2.6742689e+00  -4.7850550e-01  -1.8772465e-01   1.1953459e+00  -1.2198877e+00   1.2843342e-01   3.1461449e+00
   1.9000000e+00  -1.9457698e-01  -3.9023554e-02  -1.4881518e-01   1.8525573e+00   1.5796893e+00   2.9311962e+00   7.8563195e-01  -2.4281282e+00   2.9983915e+00  -1.6867262e+00   4.9436105e+00   7.9938621e-01   1.1326800e-02   6.0133288e-01  -1.6428852e+00  -1.4937831e+00  -8.3233541e-01  -2.5980071e+00   3.7104485e-01   1.9902866e+00  -2.3030863e+00   1.5393553e-01   2.6722702e+00   1.4997895e+00   2.5770506e+00   1.7717579e+00  -1.5414844e+00  -1.1165812e+00  -2.6149791e+00   5.3130401e-01   1.7309261e-01   3.7406887e-01   1.5487638e-01   6.7863916e-01   3.8917102e+00  -2.4776084e+00  -6.6398917e-01  -2.4685406e-01  -5.3144866e+00  -2.4606768e+00  -1.2514984e+00  -2.4243790e+00   9.0311193e-01   2.8193743e+00  -6.8064412e-01  -1.2164645e-01   1.0119925e+00  -1.1920180e+00  -7.6278588e-01   3.1484031e+00
   2.0000000e+00   3.9146547e-02  -8.2106277e-02  -1.2943860e-01   1.9448239e+00   5.9738737e-01   2.9166753e+00  -1.0448023e+00  -2.3626288e+00  -1.6902098e+00  -1.3752960e+00   5.1797716e+00   1.0217687e+00   1.0957767e+00   6.8384988e-01  -1.6129814e+00  -1.6780388e+00  -2.0047513e-01  -2.6044003e+00   1.0961795e+00   2.1085195e+00  -2.2060349e+00   5.0166584e-02   2.8035642e+00   1.6814061e+00  -6.2870256e-01   1.9374100e+00  -1.7064960e+00  -1.2374360e+00  -1.1945347e+00   5.8867932e-01   1.7757496e-01   3.7452469e-01  -5.7618385e-02   7.2566053e-01  -1.3540226e-01  -2.2269893e+00  -7.8270087e-01  -2.3159453e-01  -5.5337020e+00  -2.9362898e+00  -1.0428054e+00  -2.5520784e+00  -2.5274198e-01   2.9589893e+00  -7.4109357e-01  -8.7846824e-02   8.7245554e-01  -1.1428852e+00   1.0255073e+00   3.1412789e+00
   2.1000000e+00   1.7649490e-01  -1.1588577e-01  -2.3107853e-03   2.0095832e+00   1.3630126e+00   2.9334953e+00  -2.7875214e-02  -2.3186485e+00  -1.4986218e+00  -1.1306634e+00   5.3870826e+00   1.3178563e+00   2.1008053e+00   7.6002865e-01  -1.5830942e+00  -1.8567124e+00   1.3656126e-01  -2.6221120e+00   2.7512438e+00   2.2155915e+00   1.7767946e+00  -8.5078658e-02   2.7434617e+00   1.8869977e+00   4.6328561e-01   2.0833028e+00  -2.3678603e-01  -1.3691650e+00  -6.5919361e-01   5.8273517e-01   1.7249183e-01   3.7940960e-01  -2.2969573e-01   7.6161771e-01   9.1093210e-01  -1.9952532e+00  -1.0418981e+00  -2.3911459e-01  -4.2850387e+00   2.8538282e+00  -1.5034263e+00  -2.6762775e+00  -1.6506805e+00   3.0700990e+00   6.3886667e-01  -8.1270979e-02   7.4169007e-01  -1.0821562e+00  -7.8989736e-01   3.1405627e+00
   2.2000000e+00   3.0792759e-01  -1.3802685e-01  -3.4457241e-01   2.0559331e+00  -3.2457183e-02   2.9718562e+00   5.4358485e-01  -2.2993101e+00  -1.3519143e+00  -9.9063555e-01   1.0428516e+00   1.6742743e+00   2.9552734e+00   8.5853830e-01  -1.5524254e+00  -2.0304760e+00   3.8207018e+00  -2.6358433e+00   2.9795485e+00   2.3458424e+00   1.5900111e+00  -1.8825653e-01   2.5857039e+00   2.1111492e+00   1.4123620e+00   2.1899457e+00  -3.9201650e-01  -1.4909845e+00  -1.7264631e-01   5.5465536e-01   1.4984981e-01   3.8756169e-01  -3.1296032e-01   7.8442078e-01   1.0613832e+00  -1.8128517e+00  -1.3222905e+00  -2.6849842e-01  -4.5906133e+00   2.3621209e+00  -1.2907781e+00  -2.8015813e+00  -1.0130672e+00   3.1268400e+00   1.0291524e-01  -7.6831428e-02   1.7158339e-01  -1.0163339e+00   7.3581336e-01   3.1419109e+00
   2.3000000e+00   4.0204609e-01  -1.4806665e-01  -3.0027178e-01   2.0855531e+00  -5.9941585e-01   3.0166146e+00   9.0748638e-01  -2.2779310e+00   2.1345219e+00  -9.2374580e-01   1.0879915e+00   2.0188307e+00  -4.6732196e+00   9.9759104e-01  -1.5213913e+00  -2.1998169e+00  -8.7504317e-01  -2.5923496e+00   3.1474161e+00   2.5167481e+00  -4.3541120e+00  -2.2118269e-01   2.2286655e+00   2.3461638e+00   7.4809568e-01   2.2938695e+00  -4.5272985e-01  -1.5894798e+00   2.7949454e-01   5.2338823e-01   1.2167590e-01   3.9776351e-01   8.9062124e-01   7.9422751e-01   1.2221212e+00  -1.6520687e+00  -1.5453710e+00  -3.2108564e-01  -8.3261087e-01   1.8826371e+00   3.3785373e+00  -2.9304814e+00  -2.6559147e-01   3.1347676e+00  -2.6602108e-01  -6.4276462e-02   3.2909178e-01  -9.5610514e-01  -5.5177054e-01   3.1431959e+00
   2.4000000e+00   4.0680592e-01  -1.4624282e-01   2.2550365e+00   2.0991683e+00  -8.2059712e-01   3.0412172e+00   1.1378380e+00  -2.2430530e+00   1.8630589e+00  -8.6179510e-01   1.9541522e+00   2.3017273e+00  -3.2313780e+00   1.0734053e+00  -1.4901006e+00  -2.3650815e+00   5.3073069e-01  -2.5249937e+00   1.8385612e+00   2.7228667e+00  -3.8454521e+00  -2.8524098e-01   1.6100304e+00   2.5824257e+00  -2.3506287e+00   2.3984259e+00  -5.2095297e-01  -1.6734333e+00   7.4167766e-01   5.0190215e-01   9.3327835e-02   4.0882170e-01  -3.6378719e+00   8.0975718e-01   1.3912091e+00  -1.5032615e+00  -1.6876788e+00  -3.9734981e-01  -1.1786503e+00   1.4595781e+00   2.0007880e+00  -2.9958965e+00  -1.1959838e+00   3.1245538e+00  -4.7923575e-01  -5.7327914e-02   4.7964607e-01  -9.0489639e-01   5.3921035e-01   3.1456999e+00
   2.5000000e+00   3.1996848e+00  -1.3440663e-01   2.1631625e+00   2.1362399e+00  -7.3420204e-01   3.0408980e+00   1.3020998e+00  -2.1905602e+00   1.6071448e+00  -7.6427151e-01   1.5593759e-02   2.5512861e+00  -2.0851354e+00   1.0280664e+00  -1.4587495e+00  -2.5265185e+00  -2.3613901e+00  -2.4786477e+00   2.4954433e-01   2.9393300e+00  -3.8134580e+00  -4.3862631e-01   1.3928495e-01   2.8067986e+00  -4.0748918e-01   2.4531109e+00  -5.0946715e-01  -1.7482898e+00   1.1584932e+00   4.9951736e-01  -1.2909817e+00   4.1978173e-01   3.1469060e+00   7.8273010e-01   2.5832754e+00  -1.3590467e+00   1.9217140e+00  -4.9583716e-01  -1.5162128e+00   1.1198803e+00   1.4066295e+00  -2.9755374e+00   1.5217522e+00   3.0974446e+00  -5.8405806e-01  -6.1976099e-02   4.5640130e-01  -8.5638211e-01  -1.0725929e+00   3.1480979e+00
   2.6000000e+00   2.8011602e+00  -7.7094375e-02   2.0125161e+00   2.2208996e+00  -5.1664067e-01   3.0205687e+00   1.4407526e+00  -2.1199469e+00   1.3638809e+00  -6.4721916e-01   2.5157057e-01   2.7604357e+00  -1.9866732e+00   9.2632289e-01  -4.1779957e+00  -2.6843081e+00  -2.1962591e+00  -2.4699086e+00  -8.1992733e-01   3.1257219e+00  -3.7341860e+00  -6.5148875e-01  -9.6669253e-01   2.9947361e+00   1.0189845e+00   2.4591371e+00  -4.7492985e-01  -1.8170907e+00   1.4856804e+00   5.2264482e-01  -7.7469402e-01   4.1148498e-01   3.4160182e+00   7.6073513e-01   3.5111239e+00  -1.1999328e+00   2.5425463e-01  -5.6343027e-01   4.1781160e-01   8.3308463e-01   9.2948981e-01  -2.9166824e+00   1.1540558e+00   3.0833417e+00  -6.1026578e-01  -7.9266697e-02   4.6200104e-01  -8.0832656e-01   1.2589929e+00   3.1419194e+00
   2.7000000e+00   1.4693232e+00   4.2871230e-02   2.0491135e+00   2.3376325e+00  -8.1488805e-01   2.9894393e+00   3.1235966e+00  -2.0320007e+00   1.1250291e+00  -5.2216025e-01   8.4565368e-03   2.9189925e+00  -1.4472614e+00   7.9824624e-01  -4.1558414e+00  -2.8760078e+00  -2.0374540e+00  -2.5223906e+00  -3.9017714e-01  -3.0274645e+00  -3.6112984e+00  -9.0694043e-01  -3.1128785e+00   3.1225257e+00   2.1166720e+00   2.4724488e+00  -4.3809126e-01  -1.8807942e+00   4.6959912e-01   5.7425582e-01  -3.6217109e-01   3.7890336e-01   2.8136309e+00   8.2966449e-01   4.5684680e+00  -1.0024801e+00  -5.5007642e-01  -5.8638473e-01  -4.9409648e-02   6.0763816e-01   3.3286895e-01  -2.8431163e+00  -3.2788287e-01   3.1073320e+00  -5.3953332e-01  -1.0757019e-01   4.6966678e-01  -7.6082085e-01  -9.7737938e-01   3.1412664e+00
   2.8000000e+00   1.2796228e+00   1.8622383e-01   7.1556113e-01   2.4767691e+00  -1.5847356e-01   2.9489297e+00  -1.0873900e+00  -1.9066099e+00   8.5907341e-01  -3.9741485e-01  -3.0526156e+00   3.0396666e+00  -4.1464336e-01   6.5921305e-01  -3.8215217e+00  -3.1260071e+00  -1.8744948e+00  -2.6160326e+00   5.3464002e-02  -2.9465628e+00  -3.5652953e+00  -1.1912950e+00  -2.0130986e-01  -3.1202469e+00   2.3554890e+00   2.5236557e+00  -3.9416640e-01  -1.9397950e+00   1.5139994e+00   6.3717145e-01  -1.0601379e-01   3.4030045e-01   1.9529594e+00   9.6106945e-01   5.3870748e+00  -7.5081536e-01  -1.4225620e+00  -6.0774378e-01  -4.6679616e-01   4.4509517e-01  -2.0263674e-02  -2.7726442e+00  -7.1046734e-01   3.1348522e+00  -4.4403843e-01  -1.4339252e-01   3.9179110e-01  -7.1354923e-01   8.8936336e-01   3.1429852e+00
   2.9000000e+00   9.1857739e-01   3.2792316e-01   9.2791366e-01   2.6148089e+00   1.9803238e-01   2.9067303e+00  -1.5244443e-01  -1.7900553e+00   5.7732491e-01  -2.7946110e-01   1.0968916e+00   3.0876342e+00  -2.8516535e+00   5.3275423e-01  -3.7772632e+00   2.8688111e+00  -2.3202535e+00  -2.7359942e+00  -8.8850033e-02  -2.8907058e+00  -3.3704462e+00  -1.4949223e+00   4.8069777e-01  -3.1313735e+00   2.0894018e+00   2.6197004e+00  -3.3964925e-01  -1.9942608e+00  -3.0542698e-01   7.1016184e-01   1.2087040e-01   3.0580120e-01   1.5065511e+00   1.1196305e+00   6.0231244e+00  -4.3483313e-01  -1.7749854e+00  -6.4969504e-01  -8.4641691e-01   3.1772077e-01  -3.9181938e-01  -2.7166145e+00  -2.2102566e-01   3.1415361e+00  -2.9104949e-01  -1.8261477e-01   4.1342635e-01  -6.6741623e-01  -6.7991810e-01   3.1443256e+00
   3.0000000e+00   7.0574284e-01   4.6114968e-01   6.2220648e-01   2.7385067e+00   3.4789036e-01   2.8762115e+00   3.5446525e-01  -1.7191717e+00   3.0132248e-01  -1.7364668e-01   9.2961774e-01   3.1005097e+00  -1.6893724e+00   3.9516629e-01   2.5124202e+00   2.5567388e+00  -2.7007858e+00  -2.8795124e+00  -3.2896833e-01  -2.8498765e+00  -2.7894106e+00  -1.8096099e+00  -5.5953684e-01  -3.1355545e+00  -2.3091871e+00   2.7482816e+00  -2.8340742e-01  -2.0440843e+00  -1.0021480e+00   7.7871930e-01   3.0074234e-01   2.8058284e-01   1.8354711e+00   1.2816386e+00   6.2713905e+00  -5.2470437e-02  -1.8757060e+00  -7.2243861e-01  -1.2056561e+00   2.0609583e-01  -1.1341357e+00  -2.6806873e+00   7.3393023e-01   3.1347330e+00  -1.4403714e-01  -2.2109841e-01   3.5508320e-01  -6.2279118e-01   6.4645960e-01   3.1470176e+00
   3.1000000e+00   6.0806282e-01   5.8075832e-01   3.7773872e-01   2.8500346e+00   3.7930223e-01   2.8607743e+00   6.3180975e-01  -1.6637138e+00   3.5734538e-02  -8.4049535e-02  -2.0582171e+00   3.1362016e+00  -6.5754558e-01   2.3514306e-01   1.3192753e+00   2.3132281e+00  -2.5718288e+00  -3.0511476e+00  -3.2821122e-01  -2.8251994e+00  -2.1403767e+00  -2.1221863e+00  -1.0596920e+00  -3.1403465e+00   7.2084151e-01   2.8378429e+00  -2.2997425e-01  -2.0890324e+00   2.5311609e+00   8.1211217e-01   4.0042795e-01   2.6748072e-01   2.1655694e+00   1.4451796e+00  -2.5022615e+00   3.9027715e-01  -1.9000734e+00  -8.2370317e-01  -1.5616599e+00   9.6576628e-02  -1.4913313e+00  -2.6743271e+00  -1.1499283e+00   3.1369577e+00  -3.2431125e-03  -2.5515101e-01   3.3176999e-01  -5.7981069e-01  -1.1470929e+00   3.1494364e+00
   3.2000000e+00   5.4598881e-01   6.8632911e-01  -1.5594065e-01   2.9454567e+00   4.9985119e-01   2.8587821e+00   7.7055816e-01  -1.6096690e+00  -2.1991911e-01  -1.3478214e-02   1.3761691e+00  -3.1371011e+00  -1.6262960e+00   8.6848589e-02   1.3789028e+00   2.1817142e+00  -2.5163456e+00   3.0366424e+00  -3.5939356e-01  -2.8154340e+00  -1.2241097e+00  -2.4172143e+00  -1.2616957e-01   3.1179815e+00   6.3790292e-01   2.8855684e+00  -2.2479904e-01  -2.1289491e+00   1.3497199e+00   8.5895083e-01   4.5264986e-01   2.6692545e-01   1.7828159e+00   1.6183972e+00  -7.8550884e-01   7.6144069e-01  -1.7730648e+00  -9.4766822e-01  -8.1238599e-01  -2.0649417e-02  -1.8108851e+00  -2.7038701e+00   1.3938258e+00   3.1319961e+00   8.8117213e-02  -2.8219531e-01   4.8359860e-01  -5.3908405e-01   1.3130110e+00   3.1435801e+00
   3.3000000e+00   4.8737078e-01   7.7945317e-01  -6.1207186e-01   3.0186761e+00   2.6539008e-01   2.8687774e+00   8.5516744e-01  -1.5513684e+00  -4.4177462e-01   3.6250037e-02  -8.7964088e-01  -3.1363967e+00   1.4133194e-02  -5.3233928e-02   1.4417944e+00   2.1192909e+00  -2.5382419e+00   2.8259878e+00  -3.8377239e-01  -2.8171306e+00  -4.3899785e-01  -2.6787843e+00   1.8187879e+00   3.0848030e+00   1.5127563e+00   2.9384788e+00  -1.1127747e-02  -2.1644102e+00   3.4094362e-01   9.4317807e-01   4.7514472e-01   2.7760299e-01   1.6886005e+00   1.7976397e+00   9.6311452e-01   9.9490961e-01   5.0516249e-01  -1.0870221e+00  -1.3126343e+00  -1.3777331e-01  -2.1298258e+00  -2.7687565e+00  -7.1502802e-01   3.1331268e+00   1.2634441e-01  -3.0107123e-01  -1.7958037e+00  -4.9824835e-01  -1.0245652e+00   3.1429835e+00
   3.4000000e+00   4.1401075e-01   8.6179465e-01  -2.9188099e-01   3.0626706e+00   9.2302905e-02   2.8859471e+00   9.1325830e-01  -1.4870556e+00  -6.0641197e-01   6.4371147e-02  -2.7278176e-01  -3.1308998e+00  -1.1082599e+00  -1.7684044e-01   1.5069437e+00   2.1096409e+00  -2.5932505e+00   2.6044140e+00  -2.8386700e+00  -2.8280340e+00   8.2971461e-01  -2.8936045e+00   1.1138130e+00   3.0834169e+00   1.2565018e+00   3.0061123e+00  -4.2283571e-01  -2.1935996e+00  -5.0613273e-01   1.0268319e+00   3.8968366e-01   2.9755104e-01   1.2771788e+00   1.9753513e+00   2.6420999e+00   1.1713006e+00  -9.6603243e-01  -1.2052150e+00  -1.7339164e+00  -2.5240281e-01  -2.0455062e+00  -2.8680999e+00  -2.1801130e-01   3.1413967e+00   1.4579075e-01  -3.1225090e-01  -1.0703546e+00  -4.8647625e-01   9.2937587e-01   3.1447671e+00
   3.5000000e+00   3.6814891e-01   9.3442833e-01   1.1290123e+00   3.0837552e+00  -2.6771901e-02   2.9031902e+00   9.7779919e-01  -1.4164568e+00  -2.2340998e+00   7.1513717e-02   5.3474020e-01  -3.1413693e+00   1.6408235e+00  -2.8331545e-01   1.5779558e+00   2.1407471e+00  -3.2919998e+00   2.3737330e+00  -9.7402682e-01  -2.8794596e+00   1.5467716e+00  -3.0468630e+00  -1.0326664e+00   3.1199379e+00  -1.3919140e+00   3.0919377e+00  -7.2945913e-01  -2.2211138e+00  -1.2130700e+00   1.0861155e+00  -1.5953275e+00   3.2348101e-01   1.2750498e+00   2.1451709e+00   3.9266300e+00   1.3497808e+00  -1.9141854e+00  -1.2996986e+00  -2.2693072e+00  -3.7707551e-01  -2.4957720e+00  -2.9957493e+00  -1.6896292e-01   3.1357534e+00   1.6022507e-01  -3.1699379e-01  -6.2413548e-01  -5.1442870e-01  -7.1309904e-01   3.1461191e+00
   3.6000000e+00   3.6460355e-01   9.9834310e-01  -2.2016726e+00   3.1111429e+00  -4.6520829e-02   2.9167364e+00   1.0062486e+00  -1.3396077e+00  -1.9904069e+00   3.8941529e-02  -2.7291678e-01   3.1379772e+00   1.9875634e+00  -3.5351392e-01   1.6586315e+00   2.2038146e+00  -3.7122627e+00   2.1261208e+00  -2.3592963e-01  -2.9657593e+00   1.6515387e+00  -3.1291387e+00  -4.2478140e-02  -3.1365293e+00  -2.5643887e+00   3.1520505e+00  -9.6552676e-01  -2.2566279e+00  -1.7920418e+00   1.1072972e+00  -8.0937676e-01   3.2578208e-01  -2.8169909e+00   2.3040495e+00   4.8944814e+00   1.5679580e+00  -1.9155183e+00  -1.4076323e+00  -2.9601281e+00  -5.2165984e-01  -1.5433080e+00   3.1337289e+00   1.2451090e+00   3.1265897e+00   1.4142644e-01  -3.1653239e-01   1.2277398e+00  -5.5680673e-01  -6.6797677e-02   3.1488607e+00
   3.7000000e+00   1.8596872e+00   1.0551858e+00  -1.1452287e+00   3.1153765e+00  -1.0953200e-01   2.9258090e+00   9.4776137e-01  -1.2569467e+00  -1.7539242e+00  -3.9776633e-02   2.5480180e-01   3.1380038e+00   2.6993766e+00  -3.5827331e-01   1.7579996e+00   2.2925315e+00  -4.1908006e+00   1.8516444e+00  -3.8221747e-01  -3.0448941e+00   2.0198152e-01  -3.1485751e+00  -3.9650667e-01  -3.1300282e+00   1.9023579e+00   3.1445544e+00  -1.1690888e+00  -2.3050556e+00  -2.2574549e+00   1.0836708e+00  -3.4032411e-01   2.9683249e-01  -2.4273650e+00   2.3991201e+00   5.8405075e+00   1.8445274e+00  -2.0595158e+00  -1.5372219e+00  -3.6779641e+00  -6.9698621e-01  -1.8854117e+00   2.9681333e+00  -9.6150171e-01   3.1346618e+00   9.1466293e-02  -3.1229360e-01   6.4832444e-01  -5.7918086e-01   4.5128680e-01   3.1412031e+00
   3.8000000e+00   9.9021605e-01   1.1270880e+00   4.6405496e-01   3.0758236e+00  -1.0342651e-01   2.9304672e+00   9.3026377e-01  -1.1704255e+00  -1.5439716e+00  -1.4646260e-01   1.0916138e+00   3.1381302e+00  -4.0302578e+00  -3.0060014e-01   1.8803911e+00   2.4025954e+00  -4.6400523e+00   1.5455812e+00   1.3807208e-01  -3.1116239e+00  -4.8988912e-01  -3.1398918e+00  -1.5264045e+00  -3.1311300e+00   1.9109358e-01   3.1333118e+00   2.0342175e+00  -2.3687260e+00  -2.6242989e+00   1.0133891e+00   6.0002208e-02   2.6079049e-01  -2.0423401e+00   2.4018401e+00   6.2738133e+00   2.1891428e+00  -2.0420281e+00  -1.6848302e+00  -5.1772261e-01  -9.1335924e-01  -2.1925271e+00   2.8008026e+00  -4.3186282e-02  -3.1402959e+00   6.0981292e-02  -3.0616768e-01   3.8327798e-01  -5.7181881e-01  -3.0922939e-01   3.1408481e+00
   3.9000000e+00  -1.5595781e+00   1.2167241e+00   1.0312621e+00   3.0387359e+00  -1.8956000e+00   2.9311622e+00  -1.3164324e+00  -1.0820029e+00  -1.3838186e+00  -2.6809940e-01   6.7672971e-03  -3.1269717e+00  -3.6957748e+00  -2.7947579e-01   2.0692247e+00   2.5313621e+00  -4.8757632e+00   1.2041135e+00   7.2784250e-01   3.1192995e+00   2.3682765e-01  -3.1376377e+00  -2.7078790e+00   3.1255889e+00  -1.5200606e+00   3.1510052e+00   2.0552112e+00  -2.4026105e+00   1.2885193e-02   8.9782270e-01   3.2015189e-01   2.3071621e-01  -1.6543250e+00   2.3461809e+00  -5.9039779e-01   2.6017111e+00  -2.0115281e+00  -1.8473220e+00  -1.6748450e+00  -1.1259800e+00  -2.3052335e+00   2.6237960e+00  -2.7091237e-01   3.1365588e+00   2.3956978e+00  -2.9967363e-01   4.1978055e-01  -5.5316772e-01   3.3249143e-01   3.1419340e+00
   4.0000000e+00  -3.6351581e-01   1.2741001e+00   7.4683472e-01   3.0310055e+00  -4.6902601e-01   2.9046120e+00  -6.0376933e-01  -1.0229558e+00  -3.3086365e-01  -3.9604803e-01  -1.6938312e+00  -3.1000431e+00  -3.4043261e+00  -3.6373242e-01   2.4432251e+00   2.6780604e+00  -5.1799031e+00   8.2767918e-01   2.1732579e+00   3.0921860e+00  -1.4327881e-01  -3.1387771e+00   4.4659077e-01   3.0503452e+00   1.5367847e+00   3.1457834e+00  -4.7094303e-01  -2.3747039e+00  -7.8088685e-01   7.8007368e-01   1.3763235e+00   2.1353140e-01   4.9043728e-01   2.2572932e+00   8.4785609e-01   2.9765601e+00  -1.9404041e+00  -2.0202096e+00   2.3553875e+00  -1.3126556e+00   3.0594588e+00   2.4343064e+00   1.2978629e+00   3.1276513e+00   1.3533024e+00  -2.6151587e-01   2.1229619e+00  -5.2892013e-01  -2.1108672e-01   3.1434551e+00
   4.1000000e+00  -1.2349585e+00   1.2924575e+00   2.2321505e-01   3.0481372e+00   2.6848623e-01   2.8552227e+00  -9.2207142e-02  -1.0036356e+00  -4.9984010e-01  -5.1237418e-01  -1.4617674e-01  -3.1030570e+00  -3.1732820e+00  -5.1797355e-01  -1.5245423e+00   2.8454564e+00   1.3589369e+00   4.1830075e-01   9.8470634e-01   3.1106305e+00  -1.5648092e+00  -3.1386549e+00  -1.6908769e+00   2.9673400e+00  -1.1509165e+00   3.1441095e+00  -1.5627478e+00  -2.3351339e+00  -3.0382728e-01   6.8237689e-01   1.2576020e+00   2.2346869e-01   1.4940745e+00   2.1777483e+00  -1.0344699e+00  -3.0246634e+00   4.1356892e+00  -2.1994554e+00   6.7633143e-01  -1.4395216e+00  -1.6532017e+00   2.3071740e+00  -1.0061484e+00   3.1353757e+00   5.6081645e-01  -1.8533869e-01   1.5395030e+00  -4.7690351e-01   2.5123920e-01   3.1458035e+00
   4.2000000e+00  -8.6484387e-01   1.2847785e+00   6.9658050e-02   3.0730609e+00   4.5928106e-01   2.8165126e+00   2.5693547e-01  -9.9801108e-01  -6.1676825e-01  -6.0942521e-01   8.7477448e-01  -3.1281332e+00  -3.0854748e+00  -7.1732851e-01   1.8462584e+00   2.9788047e+00   3.3004162e-01   6.9740044e-02   2.4060641e-01  -3.1187353e+00   1.6486551e+00  -3.1616192e+00   1.1449422e+00   2.8883405e+00   8.9102331e-01   3.1461311e+00  -1.6017498e-02  -2.3328809e+00  -1.6967053e+00   5.9625308e-01   1.3113818e-01   2.6488687e-01   1.6655976e+00   2.1451867e+00  -1.7309824e+00  -2.8194171e+00   2.4819349e+00  -2.2998638e+00  -7.5595808e-01  -1.4953043e+00  -1.7552911e+00   2.2281668e+00  -8.2819417e-03  -3.1397975e+00  -2.2751124e-02  -1.0461274e-01   1.6917606e+00  -3.9128394e-01  -8.5880295e-01   3.1483628e+00
   4.3000000e+00  -2.3334277e-01   1.2521176e+00  -4.6675223e+00   3.0952209e+00   5.3926458e-01   2.7973900e+00   4.8409368e-01  -9.9148373e-01  -6.9868919e-01  -6.9586825e-01  -4.7240467e-02  -3.1366077e+00  -3.0897793e+00  -9.4606527e-01   8.3803680e-01   3.0839415e+00  -6.1143638e-01  -1.6725814e-01   4.2492299e-02  -3.0634674e+00   5.5721584e-01  -3.1754660e+00   1.9963622e+00   2.8245762e+00  -7.0757854e-01   3.1455818e+00  -4.0848283e-01  -2.3506705e+00  -1.0556613e+00   5.0562474e-01   4.8316927e-02   3.1283822e-01   1.5806418e+00   2.1621220e+00   6.0821923e-01  -2.7036552e+00   1.0321675e+00  -2.2895598e+00  -1.9409338e+00  -1.5385876e+00  -1.9913054e+00   2.1253999e+00  -2.9063587e-01   3.1368228e+00  -4.1822110e-01  -3.8214207e-02   2.1407747e+00  -2.8588265e-01   1.0968622e+00   3.1416670e+00
   4.4000000e+00   4.4212750e-02   1.2140989e+00  -9.7134661e-01   3.0489883e+00   4.6527697e-01   2.7962157e+00   6.3710550e-01  -9.7689811e-01  -7.5660127e-01  -7.7700696e-01  -5.3714596e-01  -3.1327581e+00  -2.5852088e+00  -1.1955461e+00   4.5961684e-01  -3.0872229e+00  -1.5020654e+00  -3.4708645e-01   1.4772452e-01  -3.0189834e+00  -3.3967138e-01  -3.1578441e+00  -9.9670659e-01   2.8185977e+00   5.1899570e-01   3.1465179e+00  -6.9808585e-01  -2.3696043e+00  -4.8030661e-01   4.0323220e-01  -1.5318990e+00   3.5063344e-01   1.3061085e+00   2.2166813e+00   1.4284103e+00  -2.6309333e+00   8.8748993e-02  -2.2373248e+00  -2.7820320e+00  -1.6063686e+00  -1.9965369e+00   2.0005630e+00   1.3077660e+00   3.1279030e+00  -1.4017847e+00   5.0045750e-03   1.5059276e+00  -1.5784279e-01  -8.4638325e-01   3.1410570e+00
   4.5000000e+00   2.5225856e+00   1.1836626e+00   7.3944154e-01   2.9440552e+00   3.6425365e-01   2.8083158e+00   7.4915942e-01  -9.5146411e-01  -7.9987546e-01  -8.5601271e-01   7.5954397e-01  -3.1377964e+00  -1.7891167e+00  -1.4535822e+00  -1.8689711e+00  -2.9876641e+00  -2.3471840e+00  -5.0827182e-01   2.5074559e-01  -2.9834957e+00  -3.8951725e-01  -3.1425505e+00   7.5453135e-01   2.8251869e+00  -4.3572298e-01   3.1455611e+00  -1.4512799e+00  -2.3981584e+00   3.0765819e-02   3.0784544e-01  -8.5743261e-01   3.5838458e-01   1.0359132e+00   2.2943319e+00  -2.9311010e+00  -2.5501361e+00  -3.1858556e-01  -2.1847125e+00  -3.4067496e+00  -1.7183316e+00  -2.9073255e+00   1.8563995e+00   6.2596064e-01   3.1355102e+00  -1.2694006e+00   1.2799869e-02  -1.1110751e-01  -1.6141322e-02   7.8239478e-01   3.1425939e+00
   4.6000000e+00   1.2178856e+00   1.1959817e+00   1.6217651e+00   2.8644204e+00   2.6425342e-01   2.8279644e+00   1.6434180e+00  -9.1458491e-01  -8.3118926e-01  -9.3474012e-01  -4.9239801e-01  -3.1378078e+00  -1.1371720e+00  -1.7009124e+00  -1.5374806e+00  -2.9336797e+00  -3.0239021e+00  -6.7811042e-01   2.4373461e-01  -2.9519753e+00   1.8312162e-01  -3.1407026e+00   1.5962959e+00   2.8280629e+00   4.1310037e-01   3.1453137e+00  -1.1075295e+00  -2.4476529e+00   5.1370126e-01   2.3168620e-01  -4.1502851e-01   3.3359958e-01   8.5624456e-01   2.3820325e+00  -1.0573611e+00  -2.5125740e+00  -5.1280458e-01  -2.1489784e+00  -3.8416642e+00  -1.8818809e+00  -2.8793124e+00   1.6854616e+00  -1.8859086e+00  -3.1174213e+00  -1.0225687e+00  -1.5955713e-02  -4.5466451e-01   1.0586311e-01  -5.9076886e-01   3.1439569e+00
   4.7000000e+00   7.9795915e-01   1.2527368e+00   1.8338026e+00   2.8365954e+00   1.9399546e-01   2.8506006e+00   1.4707394e+00  -8.5567993e-01  -8.5455469e-01  -1.0142202e+00  -2.1588769e-01  -3.1351643e+00  -6.2859295e-01  -1.9216392e+00  -1.4876489e+00  -2.9376171e+00   2.4611612e+00  -8.7397216e-01   1.0341925e-01  -2.9222209e+00  -1.1370451e-01  -3.1416378e+00   1.7588244e+00   2.8612027e+00  -3.7608290e-01   3.1453865e+00  -7.7993347e-01  -2.5172568e+00   9.5176161e-01   1.8263430e-01  -7.4288375e-02   2.9903469e-01   1.1966080e+00   2.4714071e+00   6.7985308e-01  -2.5352220e+00  -5.5915361e-01  -2.1334056e+00  -4.0808757e+00  -2.0972555e+00  -2.7677780e+00   1.4838563e+00  -2.4229171e-01  -3.1129616e+00  -7.5691681e-01  -6.6800509e-02  -3.0899857e-01   1.8869205e-01   5.7193168e-01   3.1465616e+00
   4.8000000e+00   6.3322183e-01   1.3206339e+00   1.3648164e+00   2.8609003e+00   5.5905691e-02   2.8732630e+00   1.3344472e+00  -7.7179712e-01  -8.7256662e-01  -1.0949613e+00   5.7128620e-01   3.1409795e+00  -3.5020203e-01  -2.1077114e+00  -1.0314547e+00  -2.9797047e+00   9.0540410e-01  -1.0228140e+00  -5.4806836e-02  -2.8957703e+00   4.0357046e-02  -3.1416232e+00   1.2873615e+00   2.9293377e+00   2.5894629e-01   3.1454095e+00  -4.8466443e-01  -2.5930684e+00   1.3613553e+00   1.6557024e-01   1.9188024e-01   2.6730774e-01   3.2354958e-01   2.5644407e+00   1.7512307e+00  -2.5557682e+00  -9.6439496e-01  -2.1357905e+00   2.5612004e+00  -2.3596325e+00   7.3320050e+00   1.2613944e+00   1.0421329e+00  -3.1361740e+00  -5.2249640e-01  -1.2735590e-01  -1.1432327e-01   2.4025110e-01  -1.0956507e+00   3.1489993e+00
   4.9000000e+00   4.8720264e-01   1.3893735e+00   5.9725840e-01   2.9200536e+00   2.3417582e-02   2.8932008e+00   1.2004941e+00  -6.7339073e-01  -1.4766857e+00  -1.1771694e+00  -3.5638867e-01   3.1408780e+00  -3.6452655e-01  -2.2580612e+00   1.3051158e-01  -3.0432340e+00  -4.4058776e-01  -1.0904576e+00   6.9748744e-01  -2.8756477e+00  -4.0062051e-02  -3.1424631e+00  -3.8674116e+00   3.0189842e+00  -3.0695601e+00   3.1443194e+00  -2.1454391e-01  -2.6654281e+00   1.7576278e+00   1.8316977e-01  -1.9168762e+00   2.4549993e-01  -1.2389554e-01   2.6524967e+00   2.1300371e+00  -2.5387914e+00   1.3686205e-01  -2.1575634e+00   9.9122784e-01  -2.5694025e+00   4.7148540e+00   1.1622732e+00  -9.6002091e-01   3.1410114e+00   1.4773619e+00  -1.8864480e-01  -1.8129860e-01   2.7308707e-01   1.2758659e+00   3.1429394e+00
   5.0000000e+00  -2.1306765e+00   1.4547223e+00  -2.3529749e+00   2.9888056e+00  -6.9211805e-02   2.9089780e+00   1.0592324e+00  -5.6772561e-01  -1.3349995e+00  -1.2689056e+00   3.8424141e-01  -3.1401978e+00   3.5084239e-01  -2.3787146e+00   1.5833087e+00  -3.1012214e+00  -1.5765215e+00  -1.1354165e+00   8.3523244e-03  -2.8519251e+00   3.0586267e+00  -3.1431336e+00  -1.9827931e+00   3.0486257e+00   2.3969716e-01   3.1049354e+00   5.9853728e-02  -2.7279198e+00   2.0970012e+00   2.3688338e-01  -2.4300234e+00   2.0562560e-01  -6.9620816e-02   2.7200281e+00   2.6437804e+00  -2.4756719e+00  -3.5543254e-01  -2.1837046e+00  -2.7418063e-01  -2.6797835e+00   3.1656322e+00   1.2432655e+00   3.9457204e-01   3.1363353e+00   7.9849438e-01  -2.2038067e-01  -8.8955474e-01   2.9353824e-01  -9.9508583e-01   3.1423199e+00
   5.1000000e+00  -1.3516204e+00   1.4801422e+00  -2.4063218e-01   3.0150771e+00  -7.2289631e+00   2.9200127e+00   9.3307428e-01  -4.6025437e-01  -1.2251582e+00  -1.3732107e+00  -2.1175269e-01  -3.1377950e+00  -7.7915554e-02  -2.4678113e+00   1.6742865e+00  -3.1210300e+00  -2.3642016e+00  -1.1955977e+00  -2.1849164e-01  -2.8256499e+00   9.9070824e-01  -3.1025076e+00   7.4013533e-01   2.9959907e+00   2.5224969e+00   3.0412275e+00   2.9632559e-01  -2.7760419e+00   2.0954611e+00   3.2684745e-01  -2.5577049e+00   1.1942211e-01  -1.1092905e-02   2.7675839e+00   3.2284329e+00  -2.3667151e+00  -5.2069008e-01  -2.2062216e+00  -1.2531770e+00  -2.7530821e+00   1.4655196e+00   1.4043877e+00   9.1577366e-01   3.1264199e+00   4.6121250e-01  -2.1483737e-01  -8.0686978e-02   2.9435332e-01   9.0560868e-01   3.1440303e+00
   5.2000000e+00  -4.4379908e-01   1.4543504e+00   6.6538467e-01   3.0022953e+00  -3.8932401e+00   2.8289775e+00   8.7730263e-01  -3.5490085e-01  -1.1464570e+00  -1.4835881e+00  -4.5016918e-01  -3.1341652e+00  -8.2714972e-01  -2.5305563e+00   8.4088383e-01  -3.0934302e+00  -2.7680590e+00  -1.2917588e+00  -3.2484629e-01  -2.8090547e+00  -1.4035114e+00  -3.0212734e+00   1.8989802e+00   2.9426557e+00   1.8925065e+00   3.0313041e+00   4.9450749e-01  -2.8069229e+00   2.1183973e+00   4.4782397e-01  -2.2818998e+00  -9.1580332e-03  -1.6886766e-02   2.8018059e+00   4.2229627e+00  -2.2095211e+00   5.3602800e-01  -2.2343632e+00  -1.9456623e+00  -2.8278096e+00   2.0562402e-01   1.5826654e+00  -1.6131930e+00   3.1363924e+00   5.3166939e-02  -1.9462436e-01   3.7258496e-01   2.8290702e-01  -6.9340160e-01   3.1453676e+00
   5.3000000e+00  -8.6459312e-02   1.4125637e+00  -1.6421895e+00   2.9989169e+00  -1.4332762e+00   2.6195614e+00   6.1965078e-01  -2.5342830e-01  -1.0906558e+00  -1.5960407e+00   7.0795550e-01  -3.1402083e+00  -4.3996530e-01  -2.5892525e+00   4.0143534e-01  -3.0409287e+00  -2.6874512e+00  -1.4297675e+00   5.3988258e-01  -2.8038706e+00  -1.1298601e-01  -2.9679922e+00   1.9511459e+00   2.9380945e+00   1.3127915e-01   3.0807594e+00   6.6164634e-01  -2.8194234e+00   1.0018866e+00   5.9206818e-01  -7.1512648e-01  -1.6695097e-01   2.7540786e-02   2.8267919e+00   4.5248528e+00  -1.9958622e+00  -1.9911534e-01  -2.2543286e+00  -2.2538120e+00  -2.9250712e+00  -9.7485751e-01   1.7355783e+00   1.6261663e+00   3.1331061e+00  -2.3470175e-01  -1.7324830e-01   3.2214047e-01   2.7850339e-01  -8.3467096e-02   3.1480738e+00
   5.4000000e+00   6.9011027e-02   1.3749669e+00   3.8049929e-01   2.9822627e+00   2.3700215e-01   2.3969870e+00   4.4067591e-01  -1.5902312e-01  -1.0457381e+00  -1.7083025e+00  -7.2966797e-01  -3.1405952e+00  -6.3684195e-01  -2.6489059e+00   2.6967077e-01  -2.9862196e+00  -2.2311380e+00  -1.6026530e+00  -1.0596412e-02  -2.7966840e+00  -1.4943897e+00  -2.9473380e+00   1.2288363e+00   2.9846433e+00  -2.5818855e+00   3.1424838e+00   7.4866226e-01  -2.8135931e+00   8.9316571e-02   7.3864059e-01  -1.8062676e+00  -3.2167190e-01   1.0721889e-01   2.8454688e+00   4.6969111e+00  -1.7240208e+00  -6.5416981e-01  -2.2652288e+00  -2.8379713e+00  -3.0517451e+00   8.6024579e-01   1.8381265e+00  -9.0663947e-01   3.1329355e+00  -3.6710730e-01  -1.5995130e-01   3.0957746e-01   2.8421147e-01   4.6535142e-01   3.1404056e+00
   5.5000000e+00   1.6341899e-01   1.3469889e+00   1.1053756e+00   2.9548832e+00   1.2060736e+00   2.2176778e+00   2.7907602e-01  -7.5460976e-02  -1.0145139e+00  -1.8191247e+00   5.5384417e-01   3.1410919e+00   2.5649389e-01  -2.7071800e+00   3.0076783e-01  -2.9370785e+00  -1.5395204e+00  -1.7941751e+00  -2.0920720e-01  -2.7848571e+00  -8.4458153e-01  -2.9537608e+00  -1.2619905e+00   3.0598699e+00   1.2913248e+00   3.1546973e+00   8.8227045e-01  -2.7909413e+00  -6.8831501e-01   8.6077469e-01  -3.1960555e+00  -4.6967291e-01   2.3673316e-01   2.8611029e+00   5.5156179e+00  -1.4030187e+00  -9.9323915e-01  -2.2846561e+00  -2.4504069e+00   3.0712351e+00  -2.0307059e+00   1.9137982e+00  -8.3228797e-02   3.1404949e+00  -4.4331978e-01  -1.5798520e-01   3.1225721e-02   2.9661848e-01  -3.2114385e-01   3.1400289e+00
   5.6000000e+00   2.6478476e-01   1.3293355e+00  -7.2348103e-01   2.9543246e+00   1.7968998e+00   2.1041702e+00   2.2569694e-01  -4.3338388e-03  -9.9152180e-01  -1.9279026e+00   4.5813766e+00   3.1385340e+00  -1.4270021e-01  -2.7547015e+00   1.3788080e-01  -2.8932613e+00  -7.0216753e-01  -1.9844749e+00  -2.9474028e-01  -2.7790725e+00  -1.1215829e+00  -2.9884095e+00   5.4292267e+00   3.1135579e+00  -1.0281059e+00   3.1495267e+00   9.9475338e-01  -2.7529387e+00  -1.3446444e+00   9.4298826e-01  -4.4803147e+00  -6.4503947e-01   2.6079491e-01   2.8772260e+00   6.1694874e+00  -1.0323398e+00  -1.3218982e+00  -2.3206165e+00  -2.6252081e+00   2.8842704e+00  -1.9125372e+00   1.9528186e+00  -1.7827853e+00   3.1337999e+00  -4.2100833e-01  -1.6708038e-01  -1.8476134e-01   3.1004623e-01   3.4722408e-01   3.1411098e+00
   5.7000000e+00   3.6303276e-01   1.3218723e+00   5.4987478e-01   2.9576765e+00   2.1889581e+00   2.0593798e+00   2.3699908e-01   5.4865303e-02  -9.7389058e-01  -2.0344688e+00   4.4464891e+00  -3.0773927e+00  -2.6868518e-01  -2.7886900e+00   1.7402804e-01  -2.8552217e+00   4.1213826e-02  -2.1539609e+00  -3.6059442e-01  -2.7813732e+00   5.7805682e-01  -3.0397368e+00   3.6943070e+00  -3.0715216e+00   3.1005878e-01   3.1476067e+00   1.0836034e+00  -2.7003883e+00   4.4446284e-01   9.7712364e-01  -3.8152046e+00  -8.7526388e-01   3.2354041e-01   2.8956334e+00   2.8704473e+00  -6.0588268e-01  -1.2869759e+00  -2.3774714e+00  -2.6665266e+00   2.6798751e+00  -2.0406400e+00   1.9307013e+00  -1.0237206e+00   3.1035588e+00  -3.5255494e-01  -1.8500473e-01  -1.3285539e-01   3.1786433e-01  -2.2560650e-01   3.1426809e+00
   5.8000000e+00   5.7597570e-01   1.3245428e+00   2.2894827e+00   2.9587337e+00   2.3379167e+00   2.0781050e+00   1.9732191e+00   1.0472454e-01  -9.6224782e-01  -2.1388735e+00   4.9609577e+00  -2.9106607e+00  -4.3443549e-01  -2.8192819e+00   2.1030421e-01  -2.8229757e+00   7.4844623e-01  -2.2876037e+00  -1.2679853e+00  -2.7916128e+00  -1.4851940e+00  -3.0837049e+00   1.1414446e+00  -2.8817328e+00   6.3771848e-02   3.1377449e+00   1.1546416e+00  -2.6344669e+00  -4.2342981e-01   9.9190373e-01  -2.8395606e+00  -1.1528904e+00   3.9094750e-01   2.9168830e+00   3.3733752e+00  -1.7494062e-01  -1.3890373e+00  -2.4533765e+00  -3.0669933e+00   2.4598526e+00  -2.1583699e+00   1.8630039e+00   1.4917031e+00   3.0452769e+00   1.0969855e+00  -2.0826380e-01  -6.4440924e-02   3.1957367e-01   2.6356732e-01   3.1450502e+00
   5.9000000e+00   5.4767631e-01   1.3388277e+00   5.4715473e-01   2.9974379e+00   2.1805915e+00   2.1507375e+00   1.6597586e+00   1.7142689e-01  -9.5372038e-01  -2.2413015e+00   5.4228504e+00  -2.6648978e+00  -2.2916386e-01  -2.8511640e+00   2.4667985e-01  -2.7940833e+00   1.0078884e+00  -2.3759178e+00  -7.1057666e-01  -2.8208904e+00   1.6548829e+00  -3.1293679e+00   9.7598470e-01  -2.6801186e+00   1.4773042e+00   3.1351242e+00  -2.8435026e-02  -2.5565796e+00  -1.1404804e+00   1.0025642e+00  -8.1292206e-01  -1.4441696e+00   3.9276075e-01   2.9419278e+00   4.0934390e+00   2.2554875e-01  -1.6990705e+00  -2.5443531e+00  -3.3982294e+00   2.2222955e+00  -2.2878826e+00   1.7583609e+00   1.8625972e+00   3.0097927e+00   4.0079526e+00  -2.1490957e-01  -4.8465458e-02   3.1832747e-01  -8.6830458e-01   3.1476139e+00
   6.0000000e+00   5.1283264e-01   1.3639534e+00  -4.3698311e-01   3.0617437e+00   1.4197633e+00   2.2629989e+00   1.3322032e+00   2.6771848e-01   1.3048120e+00  -2.3420057e+00   5.8493821e+00  -2.3479686e+00  -2.6487851e-01  -2.8832497e+00   2.8316236e-01  -2.7667337e+00   1.0318101e+00  -2.4184142e+00   2.4912026e+00  -2.8678595e+00   5.6721236e-01  -3.1589653e+00   1.2812387e+00  -2.5034262e+00  -2.0344036e+00   3.1540682e+00   1.6269577e+00  -2.4850501e+00  -1.7255645e+00   9.8973082e-01  -7.7055883e-02  -1.7059762e+00   5.0784321e-01   2.9706387e+00   4.4479415e+00   6.1946755e-01  -2.4148873e+00  -2.6519699e+00  -3.8001413e+00   1.9623113e+00  -2.1438158e+00   1.6231363e+00   1.0599415e+00   3.0272140e+00   3.7737760e+00  -1.5179418e-01  -4.4698883e-02   3.1595144e-01   1.1083429e+00   3.1409440e+00
   6.1000000e+00  -2.7744665e+00   1.3962877e+00  -6.1036659e-01   3.1101736e+00   1.0255245e+00   2.3923293e+00  -8.5223163e-01   3.7761422e-01   1.0636622e+00  -2.4105981e+00   6.2566873e+00  -1.9668279e+00  -4.9892011e-01  -2.9134448e+00   3.1976200e-01  -2.7395827e+00   1.0199996e+00  -2.4234482e+00  -1.0169953e-02  -2.8775083e+00  -1.3110745e-01  -3.1527989e+00   1.4241302e+00  -2.3430802e+00  -6.4974971e-01   3.1586108e+00   1.6430076e+00  -2.4102733e+00  -2.1961363e+00   9.4270378e-01  -9.9571156e-02  -1.9109845e+00   5.5706359e-01   3.0036538e+00   4.9753137e+00   1.0222076e+00  -2.3284767e+00  -2.7854707e+00  -4.2922826e+00   1.6761659e+00  -2.1797201e+00   1.4656219e+00   5.2227849e+00   3.0774741e+00   3.5463815e+00  -4.3445399e-03   4.6049063e-02   3.1298634e-01  -8.5768007e-01   3.1403924e+00
   6.2000000e+00  -1.7475932e+00   1.3888060e+00  -3.1740794e-01   3.1323664e+00   8.6228995e-01   2.5195732e+00   1.7879840e+00   4.6383369e-01   7.8971998e-01  -2.4308754e+00  -1.7986414e+00  -1.5273248e+00  -6.7704597e-01  -2.9458634e+00   3.5673832e-01  -2.7116317e+00   1.0445286e+00  -2.4005955e+00  -2.4667396e-01  -2.8541227e+00  -5.9630067e+00  -3.1430310e+00   1.6209906e+00  -2.1891414e+00  -3.2753727e+00   3.1280876e+00   1.0567470e+00  -2.3124911e+00  -1.9098155e+00   8.5673917e-01  -1.4994531e-01  -2.0651619e+00   5.8185251e-01   3.0419440e+00   5.6163447e+00   1.4430229e+00  -2.2737176e+00  -2.9457842e+00  -2.7942975e+00   1.3589953e+00  -2.3699869e+00   1.2928801e+00   8.3185566e-01  -3.0843659e+00   3.3183286e+00   1.9960429e-01   1.1577196e-02   3.1086595e-01   7.9168064e-01   3.1419600e+00
   6.3000000e+00  -8.3296477e-01   1.3253260e+00   3.6614532e+00   3.1369737e+00   1.5672127e+00   2.6381966e+00   1.8377969e+00   5.4154132e-01   2.0433735e+00  -2.4220563e+00  -7.6190051e-01  -1.1491723e+00  -8.5573888e-01  -2.9852344e+00   3.9408252e-01  -2.6821343e+00   9.9198238e-01  -2.3568956e+00  -3.0970713e-01  -2.8402797e+00  -1.0487151e+00  -3.2185421e+00   1.7529803e+00  -2.0355113e+00  -6.9565826e-01   3.0529108e+00   4.7613249e-01  -2.2054452e+00  -1.3029139e+00   7.4003087e-01  -2.0977101e-01  -2.1826454e+00  -1.0257656e+00   3.0850855e+00   6.3813773e+00   1.8924434e+00  -1.9528163e+00  -3.1241523e+00  -3.1522751e+00   1.0331630e+00  -2.5649324e+00   1.1058266e+00   3.6081481e-01  -2.9188493e+00   3.0569616e+00   4.3950614e-01   3.3568482e-03   3.1001961e-01  -5.9853111e-01   3.1433332e+00
   6.4000000e+00  -3.2480223e-01   1.2454489e+00   1.0396313e+00  -3.0968884e+00   3.6492850e-01   2.7580152e+00   2.4874432e+00   6.4612759e-01   1.7774376e+00  -2.3779975e+00   2.6071174e-01  -9.0154158e-01  -7.1897430e-01  -3.0343803e+00   4.3129814e-01  -2.6505280e+00   9.5259474e-01  -2.2981645e+00  -3.2777913e-01  -2.8372756e+00   1.4688500e+00  -3.3621682e+00  -1.2152975e-01  -1.8778904e+00   1.2194515e+00   2.9474265e+00   4.6770396e-01  -2.1066546e+00  -7.3394410e-01   6.1232985e-01  -4.5140494e-01  -2.2743797e+00   1.1568446e+00   3.1102526e+00   6.8833476e+00   2.3813568e+00  -2.0815013e+00   2.9723304e+00  -3.5602303e+00   7.1448684e-01   1.8421939e+00   9.0317581e-01   1.3869869e+00  -2.7810804e+00   3.5309947e+00   6.9967866e-01   1.4066459e-03   3.0958084e-01   5.7843645e-01   3.1459541e+00
   6.5000000e+00   9.4672720e-05   1.1715997e+00  -6.4100673e-01  -3.0011233e+00  -2.5912734e-01   2.8710399e+00   3.0592257e+00   7.8007849e-01   1.3239258e+00  -2.2960158e+00   1.3248238e+00  -7.2392557e-01  -7.9451476e-01  -3.0911068e+00   4.6877768e-01  -2.6163932e+00   6.6323383e-01  -2.2294810e+00  -3.2020970e-01  -2.8433230e+00   2.1327893e+00  -3.4614956e+00   4.2788006e-01  -1.7411926e+00   1.5280004e+00   2.8773088e+00   4.4307721e-01  -2.0212429e+00  -2.2502809e-01   4.9169889e-01  -1.5089839e+00  -2.3510626e+00  -1.4083570e+00   3.1320077e+00   7.9467878e+00   2.9157764e+00  -2.0666547e+00   2.7816533e+00  -4.0855519e+00   3.9115380e-01   4.4368340e-01   7.4653371e-01   2.2001625e+00  -2.6557048e+00   3.7666210e+00   9.7809980e-01  -3.1489416e-01   3.0931625e-01  -1.1002007e+00   3.1483968e+00
   6.6000000e+00   1.4739549e-01   1.1128931e+00  -6.7685439e-01  -2.9261004e+00  -6.9013065e-01   2.9557380e+00   3.6077781e+00   9.5156147e-01   1.0837043e+00  -2.1953848e+00   3.7544550e-01  -5.7110883e-01  -1.2602980e-01   3.1303922e+00   5.0668377e-01  -2.5794172e+00   2.6203136e-01  -2.1578466e+00  -2.7647223e-01  -2.8561954e+00   2.0343332e+00  -3.4879756e+00   2.7599652e+00  -1.6355989e+00   1.8484549e+00   2.8611684e+00   4.1203259e-01  -1.9461815e+00   1.1116721e+00   3.9023514e-01   1.1868899e+00  -2.4339598e+00   6.6565434e-01   3.1432052e+00   8.2965401e+00  -2.7786282e+00  -2.0825308e+00   2.5866495e+00  -4.6613401e+00   5.2200554e-02   2.1424723e-01   6.5920846e-01   2.7133732e+00  -2.5158121e+00  -1.1880718e+00   1.2790822e+00   6.7017720e-02   3.0485309e-01   1.2791795e+00   3.1423587e+00
   6.7000000e+00   3.0830433e-01   1.0714088e+00   1.1503984e+00  -2.8876235e+00  -7.8481733e-01   3.0059035e+00   3.9725320e+00   1.1653524e+00   8.1187957e-01  -2.0897903e+00   1.5266558e+00  -4.3647970e-01   4.1258267e-01   3.0731969e+00  -7.4805356e-01  -2.5393590e+00  -8.1286663e-02  -2.0930474e+00  -2.0051202e-01  -2.8734358e+00   1.6199571e+00  -3.4536541e+00   2.8524474e+00  -1.5145528e+00   1.9914699e+00   2.8931744e+00   3.8660950e-01  -1.8795132e+00   1.5074309e+00   3.2742386e-01   2.1482159e+00  -2.4978015e+00  -4.3775503e-01   3.1432177e+00  -3.4860685e+00  -2.1317236e+00  -2.0795165e+00   2.3884072e+00  -5.2275922e+00  -3.1262647e-01   3.4681702e-01   6.0289407e-01   1.3187370e+00  -2.3481700e+00   4.7094423e-01   1.5322654e+00   1.5067620e-01   2.9858154e-01  -9.9772291e-01   3.1417444e+00
   6.8000000e+00  -2.2272234e+00   1.0466861e+00   2.3472808e+00  -2.8518002e+00  -7.4434861e-01   3.0238918e+00   4.6603514e+00   1.4222025e+00   1.9449500e+00  -1.9871747e+00  -1.7502457e+00  -3.1134968e-01   5.5262458e-01   3.0348875e+00  -7.1397630e-01  -2.5136229e+00  -3.6023753e-01  -2.0429229e+00  -1.1969930e-01  -2.8923398e+00   1.0809606e+00  -3.3811399e+00   3.0715835e+00  -1.3520881e+00   1.4074920e+00   2.9667395e+00   3.5165488e-01  -1.8197909e+00   1.8386250e+00   3.1508936e-01   1.7622429e+00  -2.5012546e+00   3.9386107e-01   3.1454664e+00  -3.4346921e+00  -1.5977688e+00  -2.1367024e+00   2.1876113e+00   1.0283258e+00  -7.1141488e-01  -6.7490179e-01   5.6853199e-01   2.2811549e+00  -2.1726275e+00  -1.7562666e+00   1.7116082e+00   1.2005346e-01   2.9681070e-01   9.0773885e-01   3.1434637e+00
   6.9000000e+00  -1.5771063e+00   1.0018632e+00  -4.4831790e-01  -2.7791606e+00  -5.6888200e-01   3.0174275e+00   4.0301843e+00   1.7248010e+00   1.6845993e+00  -1.8746962e+00  -2.7064395e+00  -2.2366870e-01  -9.0511322e-01   3.0191060e+00  -6.7974520e-01  -2.5134817e+00  -1.6194881e+00  -2.0116920e+00  -2.7175750e-02  -2.9104417e+00   1.9468025e-01  -3.2927674e+00   3.1418126e+00  -1.1548194e+00  -1.7295916e-01   3.0649075e+00   2.9439533e-01  -1.7660029e+00   2.1040496e+00   3.4952786e-01   1.1725939e+00  -2.4533865e+00  -2.3343765e-01   3.1471015e+00  -3.4852082e+00  -1.2918588e+00  -2.4096160e+00   1.9841827e+00  -1.5804629e+00  -1.0572158e+00  -4.3905726e-01   5.3816322e-01   2.8200694e+00  -1.9953084e+00  -6.3018430e-03   1.8263710e+00   1.1269831e-01   2.9898743e-01  -6.9516844e-01   3.1448040e+00
   7.0000000e+00  -8.7294727e-01   9.1977750e-01   7.4080365e-01  -2.7025477e+00  -3.7697513e-01   2.9957338e+00   3.4889905e+00   2.0611853e+00   1.4378631e+00  -1.7445028e+00   4.1977055e+00  -2.1708625e-01   2.0044193e-01   3.0019037e+00  -6.4553919e-01  -2.5314163e+00  -1.3545673e+00  -2.0150257e+00  -3.8456111e-03  -2.9256954e+00  -8.2916636e-01  -3.2113417e+00   3.1855372e+00  -9.2811378e-01  -2.5196128e+00   3.1526080e+00   2.0629391e-01  -1.7178206e+00   2.3254392e+00   4.2630572e-01   3.9424479e-01  -2.3802736e+00  -3.9081307e-01   3.1499859e+00  -3.3064234e+00  -1.1549434e+00  -2.5606519e+00   1.7743864e+00  -2.4226033e+00  -1.3222344e+00  -1.4749073e+00   5.0138217e-01   3.1136132e+00  -1.7974913e+00   6.7712905e-01   1.8896804e+00   1.7938021e-02   3.0361148e-01  -8.1972193e-02   3.1475146e+00
   7.1000000e+00  -5.6861265e-01   8.2767205e-01   1.4233362e+00  -2.6412318e+00  -1.4439046e-01   2.9675295e+00   3.0627523e+00   2.4074764e+00   1.1993947e+00  -1.6077486e+00   4.0848423e+00  -1.8841754e-01   5.9583440e-01   2.9807434e+00  -6.1139519e-01  -2.5618549e+00  -8.4080867e-01  -2.0558650e+00  -2.5868914e+00  -2.9373825e+00  -4.0812360e-01  -3.1599048e+00   2.4667930e+00  -6.7814114e-01  -1.4957447e+00   3.1811666e+00   1.0470163e-01  -1.6756948e+00   1.2077527e+00   5.4072953e-01  -1.2386099e-01  -2.3063091e+00  -2.2666367e+00   3.1439311e+00  -3.2519502e+00  -1.1414117e+00  -2.5879046e+00   1.5544576e+00  -3.0248891e+00  -1.5709860e+00  -1.6129238e+00   4.4866069e-01   3.1659852e+00  -1.5738598e+00   1.6701264e+00   1.9457165e+00   1.7978181e-02   3.0866868e-01   4.6409044e-01   3.1398484e+00
   7.2000000e+00  -1.8619996e-01   7.4095425e-01   9.4851416e-01  -2.5673210e+00   4.7956373e-02   2.9400292e+00  -2.2860459e+00   2.7486440e+00   9.4633600e-01  -1.4724164e+00   3.9811195e+00  -5.9917977e-02   2.2611462e+00   2.9756422e+00  -5.7736513e-01  -2.6006710e+00  -2.5100159e-01  -2.1142372e+00  -7.5532268e-01  -2.9812853e+00   2.9261683e+00  -3.1375611e+00   6.8696043e-01  -4.2017283e-01   2.1626679e+00   3.1509504e+00   8.4460159e-01  -1.6405227e+00   2.5520330e-01   6.7056060e-01  -3.9712959e-01  -2.2483460e+00   1.3770451e+00   3.1037939e+00  -3.2047427e+00  -1.2163425e+00  -2.7568293e+00   1.3247921e+00  -3.4813844e+00  -1.8262500e+00  -1.8933247e+00   3.6949888e-01   3.5520098e+00  -1.3267777e+00   2.3270634e+00   2.0182899e+00  -5.2937208e-02   3.1288061e-01  -3.2007582e-01   3.1394743e+00
   7.3000000e+00   7.7583493e-02   6.6717785e-01   1.3742161e+00  -2.4821367e+00   1.1090299e-01   2.9185313e+00  -2.4099533e+00   3.0079919e+00   6.6517420e-01  -1.3445168e+00   4.4931866e+00   1.3973725e-01   3.3851742e-01   3.0099645e+00  -5.4363878e-01  -2.6448099e+00  -1.3031151e+00  -2.1712476e+00  -5.9308189e-01  -3.0559364e+00  -1.5613095e+00  -3.0862198e+00   1.3323225e+00  -1.8934696e-01  -1.2746339e+00   3.1395754e+00   7.9614341e-01  -1.6016858e+00  -1.0367024e+00   7.8508411e-01  -5.4633497e-01  -2.2123343e+00   1.8598530e+00   3.0648887e+00  -5.4254915e-02  -1.3554949e+00  -2.7846606e+00   1.0852795e+00  -3.7230947e+00  -2.0999648e+00  -2.1944664e+00   2.6523517e-01   3.9859512e+00  -1.0564260e+00   2.6157608e+00   2.1242785e+00  -1.0259295e-01   3.1550197e-01   3.4631944e-01   3.1405561e+00
   7.4000000e+00   2.2474311e-01   6.1128605e-01   1.7259955e+00  -2.3886547e+00   1.7285491e-01   2.9047046e+00  -1.5175178e+00   3.1391856e+00   3.8530772e-01  -1.2290647e+00   5.0419318e+00   3.9779606e-01  -8.6588183e-01   3.0678364e+00  -5.0971388e-01  -2.6920142e+00   8.0698305e-02  -2.2343027e+00   2.1483763e-01  -3.1286084e+00  -1.8679423e+00  -3.0334011e+00   5.1159897e-01   8.2386606e-03  -2.6066661e+00   3.1404328e+00   7.2624746e-01  -1.5516835e+00  -1.6136256e+00   8.5896185e-01  -6.2796402e-01  -2.1979792e+00   4.4362678e-01   3.0783266e+00   1.0115347e-01  -1.4987768e+00  -2.5727808e+00   8.3601355e-01  -3.8038998e+00  -2.3962577e+00  -2.3853058e+00   1.3482583e-01   4.3340067e+00  -7.5817860e-01   2.5210100e+00   2.2670381e+00  -5.7404256e-02   3.1539626e-01  -2.2483847e-01   3.1421288e+00
   7.5000000e+00   3.6004971e-01   5.7389347e-01  -3.2563566e+00  -2.2789980e+00  -1.1150826e+00   2.8981789e+00  -6.4559983e-01  -3.0971281e+00   1.1553331e-01  -1.1301035e+00   5.6637612e+00   7.1289221e-01  -9.9740127e-01   3.1030956e+00  -4.7529347e-01  -2.7406125e+00   7.7125883e-01  -2.2959611e+00   8.8806017e-01   3.0963612e+00  -1.0595148e+00  -3.0389105e+00   9.6077088e-01   1.7797823e-01   3.6847185e-01   3.0899080e+00   6.4124780e-01  -1.4949573e+00  -2.0922217e+00   8.7897273e-01  -6.7035982e-01  -2.2026153e+00  -6.2367488e-01   3.1172163e+00   3.8005834e-01  -1.6042144e+00  -2.8819435e+00   5.8206232e-01   1.5990642e+00  -2.7133521e+00  -2.0020104e+00  -2.1256930e-02   4.5965858e+00  -4.2918726e-01   1.9993563e+00   2.4393036e+00  -1.2766487e+00   3.1327377e-01   2.6291531e-01   3.1444986e+00
   7.6000000e+00   4.4264887e-01   5.5385829e-01  -1.2452319e+00  -2.2208180e+00  -1.6979264e-01   2.8803009e+00  -1.4629663e-01  -3.0898726e+00  -1.4156110e-01  -1.0504753e+00   5.8170168e+00   1.0854595e+00  -6.3044180e-01   3.1049847e+00  -4.4102388e-01  -2.7893576e+00  -1.1053535e+00  -2.3301514e+00  -2.9418017e+00   3.0679621e+00   3.2674164e-01  -3.0804061e+00   1.1978841e+00   3.2309558e-01   2.0615913e+00   3.0253982e+00   5.4615094e-01  -1.4352670e+00  -4.6743867e-01   8.4546311e-01  -7.0122327e-01  -2.2229023e+00  -2.0265335e-01   3.1430028e+00   8.1086529e-01  -1.6759079e+00  -2.7918313e+00   3.2304235e-01   5.7231894e-01  -2.9733384e+00  -1.7033140e+00  -1.9349352e-01   4.4792848e-01  -6.9562249e-02   1.3535882e+00   2.6251634e+00  -1.5958101e+00   2.9362445e-01  -1.5196711e-01   3.1470632e+00
   7.7000000e+00   2.7658893e+00   5.4947154e-01  -9.3619831e-02  -2.2347524e+00   2.7618851e-01   2.8510172e+00  -6.7140834e-03  -3.0944369e+00  -3.6060361e-01  -9.9198888e-01   5.8546464e+00   1.5103437e+00  -2.5582775e-01   3.0855262e+00  -4.0686753e-01  -2.8373213e+00   3.2300064e-01  -2.3610239e+00  -1.2811443e-01   3.0178310e+00   5.2350466e-01  -3.1197459e+00   1.4156868e+00   4.5872877e-01   2.1078834e+00   3.0101951e+00   2.1367321e-01  -1.3757213e+00  -1.2045899e+00   7.8851892e-01  -7.6394551e-01  -2.2557257e+00  -4.1033097e-01   3.1516698e+00  -1.3079824e+00  -1.7133078e+00  -2.7966869e+00   5.7686977e-02  -1.4091060e-01  -3.1384662e+00  -2.3089650e+00  -3.6891390e-01   8.4398770e-01   2.5954270e-01   4.9482008e-01   2.8058849e+00  -7.4250515e-01   2.4163693e-01  -5.3629775e-01   3.1501325e+00
   7.8000000e+00   2.1456859e+00   5.8930460e-01   4.3042220e-01  -2.2616806e+00   4.2025538e-01   2.8309907e+00   1.0225558e-01  -3.0997108e+00  -5.2050617e-01  -9.5531041e-01   5.7653356e+00   1.9763842e+00   4.7279614e-02   3.0598681e+00  -3.7256446e-01  -2.8838195e+00   9.3616487e-01  -2.3931092e+00   1.2743679e+00   2.9427300e+00   2.3198711e-01  -3.1377439e+00   1.6291719e+00   5.9321872e-01   1.0337246e+00   3.0529948e+00  -5.8251340e-01  -1.3219772e+00  -8.3245829e-02   7.2418873e-01  -8.7381873e-01  -2.2990698e+00   1.6035262e-02   3.1500124e+00  -1.3175208e+00  -1.7488274e+00  -2.6588715e+00  -2.1131836e-01  -1.0356163e+00   3.0275187e+00  -2.5813756e+00  -5.5125584e-01   1.1798924e+00   5.2034795e-01  -6.3278013e-01   2.9631649e+00   4.1534178e-01   1.7337327e-01   8.3831994e-01   3.1432383e+00
   7.9000000e+00   1.1986897e+00   6.8206192e-01   7.2615060e-01  -2.2769257e+00   2.5167266e+00   2.8252732e+00   1.5181700e-01  -3.1023091e+00  -6.3228363e-01  -9.3966016e-01   5.6847001e+00   2.4721620e+00   2.3766633e-01   3.0383537e+00  -3.3767295e-01  -2.9283447e+00   1.0296717e+00  -2.4001643e+00   1.7763067e+00   2.9028557e+00  -1.3580248e+00  -3.1414753e+00   1.8265087e+00   7.3244804e-01  -2.8476115e+00   3.1247191e+00   5.0259741e-01  -1.2874576e+00   3.8293389e-01   6.6056807e-01  -1.0216210e+00  -2.3524748e+00   3.4592750e-01   3.1439507e+00  -8.1829269e-01  -1.8091712e+00  -2.7663306e+00  -4.8121232e-01  -1.8406019e+00   2.9248689e+00  -2.4875169e+00  -7.4988867e-01   1.5295619e+00   7.4000219e-01  -1.0023298e+00   3.0771633e+00   1.2406411e+00   1.1931168e-01  -6.3745336e-01   3.1429343e+00
   8.0000000e+00   2.7276264e+00   7.9350561e-01   9.1304845e-01  -2.2730401e+00  -1.7901920e-01   2.8604546e+00  -3.0316019e+00  -3.1009094e+00  -5.4487735e-01  -9.4307760e-01   5.6277415e+00   2.9877732e+00  -8.4303553e-01   3.0262312e+00  -1.4681929e-01  -2.9705113e+00   3.1210919e-01  -2.3798549e+00   1.6090910e+00   2.9131748e+00   1.6248429e+00  -3.1598606e+00   2.1365279e+00   8.8050180e-01  -1.6449506e-01   3.1518362e+00  -4.4018363e-03  -1.2622184e+00  -2.2852737e+00   6.1762202e-01  -1.1786604e+00  -2.4166971e+00  -1.9729573e-01   3.1443642e+00  -1.8206538e+00  -1.8812302e+00  -2.5912701e+00  -7.5152988e-01   1.8492193e+00   2.8110301e+00   3.2346598e+00  -9.6266700e-01   1.8609553e+00   9.3806435e-01   2.3210445e+00   3.1401868e+00   1.6387601e+00   1.0125585e-01   6.1100996e-01   3.1443573e+00
   8.1000000e+00   2.1951634e+00   9.2793581e-01   1.1208292e+00  -2.2487982e+00  -3.5301324e-01   2.9150680e+00  -2.6358982e+00  -3.1392515e+00  -6.4826790e-01  -9.6080769e-01  -2.5962468e+00  -2.7668759e+00   1.8621840e-01   3.0087064e+00  -5.8586889e-02  -3.0079041e+00   3.0376258e+00  -2.3478853e+00   1.1362119e+00   2.9645828e+00   2.1084655e-01  -3.1680933e+00   2.3372663e+00   1.0417406e+00  -4.2038402e-01   3.1346269e+00   1.6510152e+00  -1.2373926e+00  -1.6131535e+00   5.5942792e-01  -1.3626305e+00  -2.4928893e+00   2.1287469e-01   3.1462452e+00  -6.5506701e-01  -1.9694597e+00  -2.4763241e+00  -1.0211024e+00   6.1182533e-01   2.7291951e+00   4.5427479e-01  -1.1069126e+00   2.1408681e+00   1.1289448e+00  -4.4307596e-01   3.2061153e+00   2.0882163e+00   1.2545176e-01  -4.4685109e-01   3.1458765e+00
   8.2000000e+00   1.2111365e+00   1.0909745e+00   1.8712629e+00  -2.2043477e+00  -3.8853637e-01   2.9485194e+00  -9.4472383e-01   3.0423397e+00  -7.2110214e-01  -9.8947142e-01   1.2636884e+00  -2.3413621e+00   7.4273375e-01   2.9878779e+00   3.7332634e-02  -3.0382102e+00   1.9894214e+00  -2.2790288e+00  -1.5108593e+00   3.0379375e+00  -3.1515794e-01  -3.1513181e+00  -7.9438067e-01   1.2192955e+00   1.8476606e+00   3.1141328e+00   1.0740822e+00  -1.1965915e+00   9.1451460e-01   4.6623146e-01  -1.0080875e+00  -2.5823858e+00  -7.1776354e-01   3.1481060e+00   4.5431929e-01  -2.0661507e+00  -2.6207692e+00  -1.2864037e+00   2.7713319e+00   2.6996626e+00  -5.5914293e-01  -1.1677660e+00   2.3705916e+00   1.3223936e+00  -1.3167401e+00   3.2775047e+00  -5.3316060e+00   1.9196554e-01  -2.9125485e-01   3.1484449e+00
   8.3000000e+00   8.4693149e-01   1.2552625e+00   2.5253518e+00  -2.1321576e+00  -3.3454535e-01   2.9636681e+00  -7.3564505e-01   2.9217695e+00  -7.7346247e-01  -1.0284990e+00  -6.8058167e-01  -2.0409051e+00   1.3762622e+00   2.9848462e+00   1.0891057e-01  -3.0608749e+00   1.0579625e+00  -2.1635508e+00  -3.7385136e+00   3.0857123e+00  -2.3325854e-01  -3.1405829e+00   6.7150039e-01   1.3687996e+00   7.7535091e-03   3.1189141e+00   6.5843201e-01  -1.1314239e+00   1.3376107e+00   3.8977146e-01  -1.2078653e+00  -2.6791794e+00   8.9323752e-01   3.1423394e+00  -2.7782257e+00  -2.1396649e+00  -2.4614634e+00  -1.5490909e+00   7.6116323e-01   2.7230242e+00  -1.2485905e+00  -1.2148620e+00   2.5117271e+00   1.5243171e+00  -1.3646152e+00   3.3070204e+00  -5.4923420e+00   1.9440827e-01   6.3985141e-01   3.1408832e+00
   8.4000000e+00   5.9817868e-01   1.4034050e+00  -4.0990141e+00  -2.0212786e+00  -3.1015614e-01   2.9655549e+00   8.9831472e-01   2.8108081e+00  -8.1213885e-01  -1.0768133e+00   3.0394622e-01  -1.8120224e+00   2.0041714e-01   3.0104704e+00   1.6750928e-01  -3.0757238e+00   2.5765550e-01  -2.0391140e+00  -5.6974756e-01   3.0516363e+00   1.0204257e-01  -3.1396840e+00   1.6013921e+00   1.4789110e+00  -1.6443984e+00   3.1453102e+00   3.3292612e-01  -1.0609636e+00   1.6891831e+00   3.6258773e-01  -1.0371292e+00  -2.7797318e+00  -2.7396676e-02   3.1413838e+00  -1.5831193e+00  -2.2263327e+00  -2.1090478e+00  -1.8094524e+00  -6.2591331e-01   2.7848083e+00   2.3932126e+00  -1.2736242e+00   2.5533603e+00   1.7372674e+00  -1.2184334e+00   3.2941073e+00  -6.0689117e+00   5.5845392e-02  -4.6854896e-01   3.1404012e+00
   8.5000000e+00   4.0858874e-01   1.5317181e+00  -2.3291324e+00  -1.9638165e+00  -1.7087536e-01   2.9586137e+00  -2.6408463e+00   2.7317711e+00   9.9995907e-01  -1.1331785e+00   1.1892559e+00  -1.6467059e+00  -5.8758543e-01   3.0491248e+00  -8.6108191e-01  -3.0831041e+00  -3.9193096e-01  -1.9303975e+00   1.0714325e+00   2.9726113e+00  -7.3037010e-02  -3.1405017e+00  -2.5690167e+00   1.5905397e+00   1.2904701e+00   3.1425865e+00   1.3226730e-01  -9.9612884e-01   1.9816780e+00   3.8190148e-01  -9.6235819e-01  -2.8832055e+00   2.5499436e-01   3.1513007e+00  -5.7389615e-01  -2.3462836e+00  -2.1318370e+00  -2.0613345e+00  -1.5211887e+00   2.8314343e+00   9.8390769e-01  -1.2999669e+00  -1.4089261e+00   1.9606907e+00  -6.6680632e-01   3.2511617e+00  -5.9607715e+00  -1.9700086e-01   4.7179114e-01   3.1415469e+00
   8.6000000e+00   3.0223330e-01   1.6396989e+00  -1.0228329e+00  -2.0034054e+00  -7.5412213e-02   2.9473280e+00  -2.9870180e-01   2.6483476e+00   7.2121074e-01  -1.1713284e+00   1.9890837e+00  -1.5043130e+00  -6.3316180e-01   3.0722336e+00   4.9859293e-01  -3.0982251e+00  -9.1676564e-01  -1.8520186e+00  -6.3482308e-01   2.9216313e+00   1.8354713e-02  -3.1408447e+00  -1.8035074e+00   1.6579986e+00   7.1872948e-02   3.1378811e+00  -4.6843727e-02  -9.4219941e-01   2.1634808e+00   4.4396971e-01   3.0153747e-01  -2.9857238e+00  -1.3624984e+00   3.1617794e+00   5.6477639e-01  -2.4624454e+00  -2.1748106e+00  -2.3029062e+00  -2.0472564e+00   2.8375720e+00  -3.4338037e-01  -1.2766294e+00  -3.1426948e-02   2.1384740e+00   4.8727260e-01   3.1952727e+00  -5.7010563e+00  -5.4013774e-01  -3.3122805e-01   3.1430461e+00
   8.7000000e+00   2.6833559e-01   1.7288358e+00  -1.6964528e+00  -2.0753268e+00  -4.5439951e-02   2.9358374e+00   1.0232872e+00   2.5499674e+00   2.0011974e+00  -1.1774661e+00   2.7243192e+00  -1.3571200e+00   1.6030605e+00   3.0735037e+00   1.6281807e+00  -3.1132449e+00  -1.3403018e+00  -1.8112533e+00   9.0847788e-01   2.8884185e+00  -1.8208075e+00  -3.1417484e+00   1.9803627e-01   1.6518048e+00  -8.3931397e-01   3.1512615e+00   1.1007336e+00  -9.0125637e-01   1.7394587e+00   5.4378609e-01   8.1198742e-01  -3.0694172e+00  -6.1271645e-01   3.1541436e+00   5.0651956e-01  -2.5478817e+00  -4.8222678e-01  -2.5377049e+00  -2.3180937e+00   2.7955348e+00   2.1272088e+00  -1.2518986e+00   1.1446745e+00   2.2524047e+00   1.0043452e+00   3.1522892e+00  -5.0465352e+00  -9.4529842e-01   3.5313224e-01   3.1454587e+00
   8.8000000e+00   2.5933431e-01   1.8022422e+00   7.3407580e-02  -2.1642828e+00   1.3454698e-02   2.9257782e+00   1.6084262e+00   2.4873309e+00   1.7376230e+00  -1.1459050e+00   3.4054184e+00  -1.1865196e+00  -3.5738961e-02   3.0884604e+00   6.9575450e-01  -3.0960799e+00  -1.6050576e+00  -1.8105771e+00   1.5835001e+00   2.8683587e+00   1.6846120e+00  -3.1669659e+00   1.5976161e+00   1.6277057e+00   1.6150442e-01   3.1506390e+00   1.1200332e+00  -8.5652511e-01   6.8825387e-01   6.6803609e-01   6.4092676e-01  -3.1166582e+00   1.9554321e+00   3.1233749e+00  -6.8417706e-01  -2.5973291e+00  -9.1555234e-01  -2.7449858e+00  -2.4774364e+00   2.7076467e+00   7.4056757e-01  -1.2088624e+00   1.7512709e+00   2.3519943e+00  -2.6615885e-02   3.1401107e+00  -4.2706247e+00  -1.3843044e+00  -9.3648186e-01   3.1479727e+00
   8.9000000e+00   2.5734193e-01   1.8634553e+00   7.3396946e-01  -2.2500711e+00   5.0394693e-02   2.9179497e+00   1.8916134e+00   2.4754118e+00   1.4882545e+00  -1.0742428e+00   4.0592414e+00  -9.8025921e-01  -9.7721689e-01   3.1187914e+00   2.8086778e+00  -3.0538510e+00  -1.5618150e+00  -1.8484166e+00   1.5624621e+00   2.8862285e+00   9.9382038e-01  -3.1851445e+00   2.3406330e+00   1.6340283e+00   1.4918937e+00   3.1420417e+00   7.5725753e-01  -7.9459577e-01  -1.7991786e-01   7.9086358e-01   1.9909798e-01  -3.1329375e+00  -2.3008969e-01   3.1196428e+00  -7.6524421e-02  -2.6370333e+00  -1.3975355e+00  -2.9169375e+00  -2.5513404e+00   2.5802888e+00  -4.9540160e-01  -1.1407138e+00   1.8688332e+00   2.4636933e+00   6.9960233e-02   3.1430922e+00   2.8711714e+00  -1.8297679e+00   1.1608429e+00   3.1414410e+00
   9.0000000e+00   2.6179850e-01   1.9154974e+00   9.5409616e-01  -2.3027344e+00   6.3840321e-02   2.9130016e+00   2.0546901e+00   2.5121224e+00   1.2490060e+00  -9.7951101e-01   4.6636453e+00  -7.3029957e-01  -8.8483594e-01   3.1275251e+00   1.5606600e+00  -2.9757857e+00  -1.1208018e+00  -1.9174607e+00   1.1805836e+00   2.9402220e+00  -5.5236134e-01  -3.1643485e+00   2.6543091e+00   1.6902290e+00  -1.8393380e+00   3.1579598e+00   4.2254617e-01  -7.2462412e-01  -9.2001802e-01   8.8788230e-01  -3.1606098e-01  -3.1343974e+00   3.4417904e+00   3.1378229e+00  -5.3219683e-01  -2.6759117e+00  -1.2806918e+00  -3.0746099e+00  -2.9650466e+00   2.4207235e+00  -1.1328628e+00  -1.0878505e+00   1.7819497e+00   2.5934312e+00   4.6298666e-02   3.1459251e+00   2.9290656e+00  -2.1732904e+00  -9.0032351e-01   3.1408667e+00
   9.1000000e+00  -4.6471024e-01   1.9607816e+00   1.1420830e+00  -2.3197301e+00   1.7398920e+00   2.9108251e+00   2.1268216e+00   2.5905644e+00   1.0033122e+00  -8.7401437e-01   5.2244068e+00  -4.3169321e-01  -4.4170456e-01   3.1099244e+00   5.8347299e-01  -2.8621384e+00  -6.0597935e-01  -2.0030887e+00  -1.5252088e+00   3.0155216e+00  -4.6351538e-01  -3.1442218e+00   2.7817199e+00   1.7967963e+00  -2.9874254e-01   3.1630945e+00   1.3747953e-01  -6.5771522e-01  -1.5360451e+00   9.4502254e-01  -1.7582460e+00  -3.1373279e+00  -3.4735289e-01   3.1952874e+00  -1.8171413e+00  -2.7128969e+00  -1.2770130e+00   3.0571371e+00  -3.3402920e+00   2.2307597e+00  -1.7853837e+00  -1.0702017e+00   1.2010205e+00   2.7367981e+00  -2.3483427e-01   3.1495151e+00   2.4681728e+00  -2.3525748e+00   8.2663488e-01   3.1424838e+00
   9.2000000e+00  -1.0445012e-01   1.9912294e+00   1.2281606e+00  -2.3050347e+00   3.4003573e-01   2.9336717e+00   2.0448286e+00   2.7029108e+00   7.2479446e-01  -7.6683150e-01   9.8853945e-01  -8.1977223e-02  -4.9473817e-02   3.0799814e+00   6.2104186e-01  -2.7507926e+00  -1.1450080e-01  -2.0885679e+00  -1.4378340e-01   3.0650883e+00   2.2363709e-01  -3.1424190e+00   2.7503335e+00   1.9462718e+00   1.2830176e+00   3.1401875e+00   1.4633139e+00  -6.0107490e-01  -2.0380714e+00   9.5512617e-01   1.3938571e+00  -3.1673131e+00  -1.8558472e+00   3.2755077e+00  -1.7039227e+00  -2.7715728e+00  -1.1679084e+00   2.9118057e+00  -3.7592281e+00   2.0080768e+00  -2.6257612e+00  -1.0953672e+00   4.9371435e-01   2.8812876e+00  -1.2590482e-02   3.1495495e+00   1.2513503e+00  -2.4157470e+00  -6.2771218e-01   3.1438441e+00
   9.3000000e+00   2.8376383e-02   2.0066430e+00   1.2595045e+00  -2.2633761e+00  -3.2647143e-01   2.9766452e+00   3.3754534e-01   2.8401468e+00  -4.1910554e+00  -6.6521399e-01   1.2283195e+00   2.5487233e-01   1.9526333e-01   3.0516877e+00   6.5933620e-01  -2.6526719e+00   3.3973129e-01  -2.1609113e+00  -4.3109397e+00   3.0810734e+00  -1.3562583e-01  -3.1437474e+00   2.8335411e+00   2.1286760e+00  -9.8014464e-01   3.1369963e+00   9.5927212e-01  -5.3751210e-01   6.1595780e-01   9.1596902e-01  -4.7202748e-01  -3.1922095e+00  -1.8406956e+00   3.3054090e+00   1.1738707e+00  -2.8605975e+00   5.2460838e-01   2.7725282e+00  -4.2155581e+00   1.7508349e+00  -1.1363408e+00  -1.1717183e+00  -8.7290545e-01   3.0098327e+00   2.2154615e-01   3.1465123e+00   6.2512365e-03  -2.4151316e+00   6.0286467e-01   3.1464888e+00
   9.4000000e+00   8.6593079e-02   2.0171617e+00   2.0560246e+00  -2.2002566e+00  -3.4698163e-01   3.0082254e+00  -4.5631044e-01   2.9715826e+00  -3.9767787e+00  -6.3803395e-01   2.0002127e+00   5.3330023e-01   2.6395620e-01   3.0327748e+00  -2.6716604e+00  -2.5633649e+00   6.8140914e-01  -2.2112919e+00  -8.2802330e-01   3.0324902e+00   5.1801822e-02  -3.1438234e+00   2.3926006e+00   2.3362201e+00   7.4912024e-01   3.1370929e+00  -1.3360959e+00  -4.5935522e-01  -2.8159165e-01   8.7024851e-01   1.1700674e+00  -3.1999143e+00  -1.1857814e+00   3.2796663e+00  -5.7793007e-01  -2.9315557e+00  -8.5652662e-01   2.6621073e+00  -4.6905944e+00   1.4566242e+00  -1.5748286e+00  -1.2760704e+00  -1.4233965e+00   3.0992631e+00   9.2727549e-03   3.1471217e+00  -7.9342160e-01  -2.3991840e+00  -1.1171863e+00   3.1489222e+00
   9.5000000e+00   1.1237424e-01   2.0264818e+00   2.2220273e+00  -2.1100149e+00  -5.8608908e-01   3.0228799e+00  -4.8734633e-01   3.0668999e+00  -3.7590589e+00  -7.2360754e-01   2.9149206e+00   7.8190292e-01   1.6669346e-01   3.0247593e+00  -2.6443855e+00  -2.5254377e+00   7.6429735e-01  -2.2351606e+00   1.0665734e+00   2.9321560e+00  -4.6035339e-02  -3.1448448e+00   1.8186665e+00   2.5574133e+00   1.0667117e+00   3.1352894e+00  -1.4798783e+00  -4.0782354e-01  -7.0907907e-02   8.4013031e-01   8.5701931e-01  -3.1955138e+00   7.3039314e-01   3.2217990e+00  -6.4955574e-01  -2.9775334e+00  -1.0039911e+00   2.5751106e+00  -5.1888996e+00   1.1229445e+00  -2.0577433e+00  -1.3887943e+00  -5.4425755e-01   3.1354006e+00  -5.1650725e-01   3.1504270e+00  -1.1186605e+00  -2.3980881e+00   1.2915019e+00   3.1429469e+00
   9.6000000e+00   1.0086843e+00   2.0359813e+00   2.0506487e+00  -1.9876151e+00  -8.2564676e-01   3.0214898e+00  -3.0178536e-01   3.1252637e+00  -3.5444550e+00  -8.8711056e-01   3.2989233e+00   1.0303598e+00   3.0128548e-01   3.0243391e+00  -2.6171475e+00  -2.5662140e+00   7.2091756e-01  -2.2340544e+00  -1.5533009e+00   2.8621438e+00   5.0325509e-03  -3.1455900e+00   4.1409682e-01   2.7754801e+00  -2.0080440e+00   3.1576903e+00  -1.6096729e+00  -4.0623341e-01  -8.4736951e-01   8.1338643e-01  -6.0166521e-01  -3.1661871e+00   5.6063261e-02   3.1742682e+00  -3.3888794e-01  -3.0275479e+00  -1.3996526e+00   2.4864558e+00  -5.6955562e+00   7.4739697e-01  -2.2381225e+00  -1.5196895e+00  -3.2569765e-01   3.1372417e+00   3.3077238e-01   3.1459622e+00  -9.5012610e-01  -2.4222654e+00  -1.0075170e+00   3.1423377e+00
   9.7000000e+00   6.0014038e-01   2.0581266e+00   2.6467318e+00  -1.8416800e+00  -4.8691490e-01   3.0020102e+00  -8.3056879e-02  -3.1247910e+00  -3.3380213e+00  -1.1027446e+00   3.7124881e+00   1.2951953e+00   2.8449088e-02   3.0301796e+00  -2.5903318e+00  -2.6645889e+00   5.6855300e-01  -2.2140159e+00  -2.7390606e+00   2.8022749e+00  -2.1624164e-02  -3.1466404e+00  -6.2128541e-01   2.9650538e+00  -2.0763583e-01   3.1600972e+00  -1.7247766e+00  -4.4517717e-01  -1.4991655e+00   7.8117168e-01  -7.0315753e-01  -3.1420960e+00   4.6087363e-01   3.1488120e+00  -3.9883852e+00  -3.0772079e+00  -1.6259432e+00   2.3893737e+00  -6.1882372e+00   3.2780406e-01  -2.4204430e+00  -1.6724463e+00   1.3251188e+00   3.1274732e+00  -1.2604443e-02   3.1407958e+00  -5.7085568e-01  -2.4668770e+00   9.1564340e-01   3.1440791e+00
   9.8000000e+00   3.5356541e-01   2.0951168e+00   2.2604845e+00  -1.6723093e+00  -1.3967673e-01   2.9707889e+00  -1.0607605e-01  -3.1050930e+00  -3.1324105e+00  -1.3515473e+00   3.7570316e+00   1.5825194e+00  -1.7763964e-01   3.0386028e+00  -2.5630426e+00  -2.8049336e+00   4.0750043e-01  -2.1825592e+00  -1.2530221e-01   2.7015306e+00   7.1331192e-01  -3.1476508e+00  -3.0450949e+00   3.1021386e+00   2.0127223e+00   3.1343320e+00  -1.8307403e+00  -5.1731331e-01  -2.5825732e+00   7.2647575e-01   1.2546566e-01  -3.1412239e+00   1.3414212e-02   3.1369145e+00   1.2148056e+00   3.1107496e+00  -1.8347076e+00   2.2780981e+00  -6.6717006e+00  -1.3735991e-01  -2.7157645e+00  -1.8461000e+00  -1.0294086e+00   3.1342561e+00   6.6318455e-02   3.1408694e+00  -4.5945860e-01  -2.5193913e+00  -7.0172233e-01   3.1454228e+00
   9.9000000e+00   1.4368150e+00   2.1347194e+00   2.3213552e+00  -1.4834931e+00   3.5656497e-01   2.9397641e+00  -1.0650482e-01  -3.0929662e+00  -2.9402871e+00  -1.6195828e+00   3.5394756e+00   1.8922013e+00  -1.9059076e-01   3.0427761e+00  -1.6687828e+00  -2.9756690e+00   1.8970049e+00  -2.1467110e+00   1.4822969e+00   2.5914690e+00  -7.2432872e-01  -3.1389602e+00  -1.5508798e+00  -3.1285729e+00  -1.9717635e+00   3.1400734e+00  -1.9189022e+00  -6.1689789e-01  -1.8598673e+00   6.3235944e-01   3.6801897e-01  -3.1475280e+00   9.7314039e-01   3.1339575e+00   1.7076616e+00   3.0076265e+00  -6.4288758e-01   2.1506812e+00  -7.1383954e+00  -6.4892773e-01  -2.4385009e+00  -2.0414975e+00   1.1930084e-02   3.1415899e+00   4.7311206e-02   3.1416711e+00  -6.6142557e-01  -2.5715747e+00  -7.6426420e-02   3.1481441e+00
   1.0000000e+01  -3.4571148e+00   2.1879603e+00  -1.7111572e+00  -1.2841989e+00   1.9342448e-01   2.9199122e+00  -9.8295733e-02  -3.0867375e+00  -2.7325885e+00  -1.8967206e+00   2.8768680e-01   2.2160347e+00   6.5180555e-03   3.0410875e+00  -1.5622306e+00   3.1267705e+00   9.5007549e-01  -2.0893260e+00   2.1997915e+00   2.5285588e+00   4.2287544e-02  -3.1335949e+00   2.0366483e+00   3.1348931e+00   4.5896960e+00   3.1422796e+00  -1.9990804e+00  -7.3932095e-01  -1.2037915e+00   5.0553397e-01  -4.7591956e-01  -3.1456462e+00  -1.0882464e+00   3.1451726e+00   1.8844580e+00   2.9694224e+00  -1.3842987e+00   2.0249522e+00  -7.4626059e+00  -1.2071747e+00  -2.4000550e+00  -2.2528667e+00   5.5201785e-01   3.1345110e+00   5.1824180e-02   3.1437253e+00  -2.2823577e+00  -2.6248894e+00   4.5941192e-01   3.1404805e+00
   1.0100000e+01  -2.4507463e+00   2.1980546e+00  -7.5076620e-01  -1.1312594e+00   1.1825243e-01   2.9122273e+00  -4.1373379e-02  -3.0847720e+00  -2.4861222e+00  -2.1754103e+00   3.1884314e-01   2.5034290e+00  -3.6134453e-02   3.0375787e+00  -1.4785139e+00   2.9510686e+00   2.5411731e-01  -2.0105312e+00   2.3867536e+00   2.5301345e+00   2.0265109e+00  -3.1379628e+00  -2.7131691e-01   3.1289008e+00   7.6518116e-01   3.1820852e+00  -2.0671724e+00  -8.8083955e-01  -6.0228949e-01   3.7230159e-01  -5.4811890e+00  -3.1461964e+00   2.5074522e-01   3.1506556e+00   1.6419470e+00   2.9877851e+00  -2.0406378e+00   1.9050596e+00  -7.7160732e+00  -1.8101597e+00  -2.4024509e+00  -2.4721312e+00  -1.0094276e+00   3.1369245e+00   5.0723328e-02   3.1465346e+00  -2.1090678e+00  -2.7035833e+00  -3.1611288e-01   3.1401130e+00
   1.0200000e+01  -1.6364660e+00   2.1296232e+00  -1.4787049e-01  -1.0492420e+00   1.0592207e-01   2.9105247e+00   1.6830337e-01  -3.0850890e+00  -2.2312122e+00  -2.4493390e+00   3.6627405e-01   2.7242162e+00   7.0300110e-02   3.0345679e+00  -1.3538477e+00   2.7815543e+00  -3.2679003e-01  -1.9370036e+00   2.2120102e+00   2.5908603e+00  -1.4922826e+00  -3.1131052e+00  -3.4382683e-01  -3.1373398e+00  -1.6661785e+00   3.2784939e+00  -9.4024103e-01  -1.0384181e+00  -5.1079423e-02   2.5058461e-01  -3.7016586e+00  -3.2270411e+00   1.6852348e-01   3.1447306e+00   8.0539954e-01   3.0469306e+00  -2.2573598e+00   1.7714323e+00  -7.7994106e+00  -2.4537277e+00  -2.2056753e+00  -2.6968041e+00  -9.1359935e-01   3.1317746e+00  -2.3587804e-01   3.1499441e+00  -1.5373102e+00  -2.8186780e+00   3.4296252e-01   3.1411961e+00
   1.0300000e+01  -8.7492881e-01   2.0264883e+00   2.3754941e-01  -9.9973743e-01   2.1981129e-02   2.9121604e+00  -1.7190065e-03  -3.0835433e+00  -2.9190528e+00  -2.7132378e+00   2.6207434e-02   2.8966885e+00  -1.0112344e+00   3.0328491e+00  -1.2943705e+00   2.6193509e+00  -7.3256438e-01  -1.8838507e+00   1.7523094e+00   2.6953297e+00  -1.0349121e+00  -3.0900437e+00  -1.6944732e-01  -3.1328055e+00   1.3481403e+00   3.3366660e+00  -1.1537396e+00  -1.1933994e+00   4.7613383e-01   1.5230402e-01  -1.8399105e+00  -3.4047822e+00   1.1254803e+00   3.1457214e+00  -1.4550551e+00   3.1219208e+00  -2.4589755e+00   1.6166005e+00  -8.2226973e+00  -3.1316152e+00  -2.2543124e+00  -2.9228356e+00  -9.4890102e-01   3.1031008e+00  -1.2338451e-02   3.1498850e+00  -5.9635103e-01  -2.9508261e+00  -2.2198828e-01   3.1427728e+00
   1.0400000e+01  -2.7110431e-01   1.9180314e+00   4.7308336e-01  -9.6165204e-01   6.3999147e-01   2.9149754e+00  -1.2470239e-01  -3.0803495e+00  -5.7764039e-01  -2.9759266e+00  -6.1769212e-01   3.0293253e+00  -4.8557999e-01   3.0186823e+00  -1.2406789e+00   2.4649076e+00  -1.0794930e+00  -1.8584648e+00   1.0763085e+00   2.8237992e+00  -9.0187687e-02  -3.1054135e+00   4.8161099e-01  -3.1359851e+00  -1.0372140e+00   3.3775897e+00   1.4836438e+00  -1.3354865e+00   9.3658522e-01   8.5345380e-02   1.5962958e+00  -3.6070653e+00  -1.7399874e+00   3.1638436e+00  -9.2989484e-01  -3.1155918e+00  -2.7695481e+00   1.4406484e+00  -9.0285809e+00   2.4414730e+00  -2.3409717e+00   3.1350726e+00   1.5062161e+00   3.0576996e+00   2.2148545e-01   3.1467692e+00   1.3864531e+00  -3.0757653e+00   2.6049556e-01   3.1451430e+00
   1.0500000e+01  -4.5402678e-02   1.8232236e+00   6.1291958e-01  -9.2407615e-01   8.3045135e-02   2.9260392e+00  -8.8109990e-02  -3.0797013e+00  -1.1423008e-01   3.0688549e+00  -2.2321843e+00   3.1195034e+00  -3.4794786e+00   2.9891301e+00  -1.1915594e+00   2.3176760e+00  -1.2630880e+00  -1.8633655e+00   3.4671166e-01   2.9551906e+00   7.5445349e-01  -3.1307689e+00  -7.8002061e-01  -3.1338741e+00  -2.0681682e+00   3.4103928e+00   1.4714750e+00  -1.4347657e+00   1.3666318e+00   5.4346657e-02   2.2432764e+00  -3.7578542e+00  -1.7881192e-01   3.1674516e+00   3.0063688e-01  -3.1123236e+00  -3.1410706e+00   1.2423420e+00  -9.3052249e+00   1.6913379e+00  -2.1039359e+00   2.9085764e+00   1.6910853e+00   3.0328762e+00  -1.3629918e-01   3.1473226e+00  -1.4381778e+00  -3.1568007e+00  -8.6593961e-01   3.1477101e+00
   1.0600000e+01   1.8630428e+00   1.7490327e+00   6.9203490e-01  -8.8207516e-01  -1.3965196e-01   2.9432450e+00  -8.2963956e-02  -3.0819553e+00  -2.0801326e+00   2.8835749e+00   5.2727196e-02  -3.1348526e+00  -4.3504769e-01   2.9139167e+00  -1.1484688e+00   2.1771164e+00  -2.6296729e+00  -1.8974726e+00  -2.1192889e-01   3.0704968e+00  -2.4631143e-01  -3.1403978e+00   9.4467140e-01  -3.1369935e+00  -2.2460924e+00   3.3937839e+00   1.4671286e+00  -1.4700257e+00   1.7548542e+00   6.1508067e-02   2.4452587e+00  -3.8193854e+00   1.3122089e+00   3.1462685e+00  -3.9014462e-01  -3.1172610e+00   1.8586965e+00   1.0185964e+00  -9.6750589e+00   8.9785570e-01  -2.4464405e-01   2.6833353e+00   8.1630502e-03   3.0560404e+00  -2.0299015e-01   3.1486050e+00   9.5868792e-01  -3.2193309e+00   1.1065064e+00   3.1410370e+00
   1.0700000e+01   1.3173351e+00   1.7188604e+00   7.4106695e-01  -8.3399786e-01  -2.3806691e-01   2.9551138e+00   1.6322924e-02  -3.0858387e+00  -1.3555716e+00   2.7166072e+00   3.9586048e-01  -3.1402609e+00   1.2834347e+00   2.8094383e+00  -1.1072513e+00   2.0426905e+00  -1.4410240e+00  -1.9740705e+00  -4.0578527e-01  -3.1258824e+00   1.1043507e-01  -3.1415935e+00  -6.0066639e-01  -3.1360549e+00  -7.7407265e-01   3.3254558e+00   1.4597148e+00  -1.4580682e+00   2.0890370e+00   1.0751616e-01   2.3618226e+00  -3.8040789e+00  -9.1496357e-01   3.1462282e+00   3.7958390e-02  -3.1225255e+00   2.8743309e-01   8.3945797e-01   1.0913985e+00   6.3823173e-02  -2.4191943e-01   2.4872401e+00  -2.6432466e+00   3.0941327e+00   2.7323437e-01   3.1451150e+00   1.3959665e+00  -3.2703175e+00  -8.5618368e-01   3.1404872e+00
   1.0800000e+01   8.0564860e-01   1.7373700e+00   2.0378415e+00  -7.7977790e-01  -2.0446169e-01   2.9589478e+00   7.1219484e-02  -3.0895150e+00  -1.9197127e-01   2.5488597e+00  -2.2140281e-01  -3.1382322e+00   2.1045170e+00   2.7441449e+00   2.3938599e+00   1.9138999e+00   1.6701358e+00  -2.0827992e+00   1.8489722e+00  -3.0697052e+00  -7.6630936e-02  -3.1440093e+00   2.6214844e-02  -3.1319014e+00  -8.5380062e-01   3.2366509e+00   1.4529905e+00  -1.4112854e+00   2.3755044e+00   1.9162933e-01   2.0733204e+00  -3.7304983e+00   1.2008956e-01   3.1499054e+00   2.6722733e-01  -3.1307126e+00  -3.6619466e-01   7.3354425e-01   4.3519486e-01  -6.5831400e-01  -1.0706472e+00   2.3356656e+00  -9.4043927e-01   3.0864885e+00   6.2548241e-01   3.1437480e+00   1.2045676e+00  -3.2772923e+00   7.9045123e-01   3.1420540e+00
   1.0900000e+01   5.5387677e-01   1.7782631e+00   1.6918161e+00  -7.0275965e-01  -1.9432705e-01   2.9560751e+00   2.3352046e-02  -3.0910685e+00  -7.9910551e-01   2.4052874e+00  -4.4266243e-01  -3.1348678e+00   1.9402674e+00   2.7402103e+00   2.4516648e+00   1.8374280e+00   6.3352610e-01  -2.1583654e+00   8.0057869e-01  -3.0079270e+00   2.1003466e-02  -3.1454820e+00   3.8255315e-01  -3.1358632e+00   2.4310591e+00   3.1497152e+00   1.3993888e+00  -1.3388862e+00   2.5477702e+00   3.1198363e-01   1.7125475e+00  -3.6186996e+00   2.6733846e-01   3.1429983e+00  -1.6137749e-01  -3.1326745e+00  -9.9381039e-01   6.5363788e-01   1.8398132e+00  -1.1739277e+00  -1.5644133e+00   2.2058305e+00   1.4685005e+00   3.0354859e+00  -6.4705735e-01   3.1546097e+00   5.2999317e-01  -3.2488825e+00  -5.9750366e-01   3.1434282e+00
   1.1000000e+01   4.2345914e-01   1.8260128e+00   1.4123691e+00  -5.9759404e-01  -1.2636857e-01   2.9487855e+00   1.6900730e-02  -3.0910247e+00  -7.5653484e-01   2.2856901e+00   7.0349214e-01  -3.1411242e+00   1.6725573e-01   2.7896060e+00   2.5139950e+00   1.8436071e+00   5.7434091e-01  -2.1851635e+00   5.5743442e-01  -2.9285031e+00  -2.9960475e-02  -3.1472306e+00  -7.4810491e-01  -3.1332703e+00  -1.7781539e+00   3.1078768e+00   7.9714747e-01  -1.2483220e+00   1.3372264e+00   4.6505690e-01   1.1488174e+00  -3.4870491e+00  -1.3799451e-01   3.1429973e+00   7.7829454e-01  -3.1330335e+00  -1.7786314e+00   5.7641130e-01  -1.3277684e+00  -1.5255129e+00  -1.7687293e+00   2.0751789e+00   1.8128249e+00   3.0061039e+00  -2.3949777e-01   3.1615534e+00  -8.3529309e-02  -3.2057942e+00   5.7757561e-01   3.1460487e+00
   1.1100000e+01   3.2583510e-01   1.8739676e+00   7.3028662e-01  -4.7963882e-01  -3.6661273e-02   2.9392733e+00   1.6026899e-02  -3.0904748e+00   1.3545989e+00   2.1769581e+00   3.0603730e+00   3.1415479e+00   4.9043683e+00   2.8523637e+00   2.5836956e+00   1.9125755e+00   5.0638113e-01  -2.1894015e+00   1.1875525e+00  -2.8522231e+00   7.1719820e-01  -3.1486751e+00   9.3662347e-01  -3.1368182e+00   9.4241595e-01   3.0826199e+00   3.0261421e+00  -1.1531549e+00   3.7913768e-01   6.2801918e-01  -1.0510797e-01  -3.3528041e+00   1.6813488e-01   3.1444106e+00  -6.1582785e-01  -3.1246968e+00  -2.1940352e+00   4.8276435e-01  -2.1894474e+00  -1.7813874e+00  -1.9498855e+00   1.9350631e+00   1.3873824e+00   3.0270830e+00  -4.7215235e-02   3.1554721e+00  -1.8620601e+00  -3.1684848e+00  -1.0995992e+00   3.1484920e+00
   1.1200000e+01   2.6540639e-01   1.9191404e+00   1.9893542e+00  -3.6492988e-01  -3.0204930e-02   2.9301719e+00   1.5908444e-02  -3.0896413e+00   1.1116345e+00   2.1055238e+00   2.8015151e+00  -3.0917165e+00  -1.5475054e+00   2.9676442e+00   2.6671844e+00   2.0297751e+00   5.3540133e-01  -2.1785798e+00   3.7939166e-01  -2.7726924e+00  -3.4046621e+00  -3.1403559e+00  -5.9462867e-01  -3.1359136e+00  -1.5090442e-01   3.0548389e+00   2.3444994e+00  -1.0316650e+00  -4.2745647e-01   7.7036725e-01  -6.2291110e-01  -3.2406387e+00  -6.3082020e-02   3.1460462e+00  -3.1796458e-01  -3.1173174e+00  -2.3505667e+00   3.6163809e-01  -2.7241013e+00  -2.0170812e+00  -2.2633328e+00   1.7829558e+00  -1.1795396e+00   3.0838213e+00   3.9294836e-01   3.1473758e+00   2.6311740e-01  -3.1672090e+00   1.2787418e+00   3.1424520e+00
   1.1300000e+01   2.4712896e-01   1.9602281e+00   2.1976860e+00  -2.4389274e-01   6.3869223e-02   2.9225670e+00  -7.9640788e-02  -3.0886101e+00  -2.0976944e+00   2.0844068e+00   2.6329686e+00  -2.9789369e+00  -6.7401799e-01   3.0923737e+00   2.7783969e+00   2.1846993e+00   2.9261454e-01  -2.1570436e+00  -3.0887104e-01  -2.6939913e+00   1.0365717e+00  -3.1716867e+00   2.1599398e-02  -3.1318021e+00   1.6355106e+00   3.0438081e+00   1.7984970e+00  -8.7250537e-01  -1.1174985e+00   8.7467327e-01  -1.0892983e+00  -3.1673140e+00  -2.5486292e+00   3.1484697e+00  -1.9830827e+00  -3.1237590e+00  -1.2741628e+00   2.1291037e-01  -3.0268297e+00  -2.2557086e+00  -2.4120170e+00   1.6154696e+00  -1.5894935e+00   3.1268867e+00  -3.2573741e-02   3.1461432e+00   6.2814949e-01  -3.1856098e+00  -9.9737460e-01   3.1418378e+00
   1.1400000e+01   2.4658372e-01   1.9972968e+00   3.0027136e+00  -9.9831211e-02   6.8041886e-02   2.9174303e+00  -3.8794837e-02  -3.0887338e+00  -1.4342297e+00   2.0539082e+00  -8.3351327e-01  -2.8250708e+00   4.9932109e-01  -3.1266334e+00   2.9697657e+00   2.3701117e+00   4.6297664e-02  -2.1305160e+00  -6.1311561e-01  -2.6352195e+00   1.8616070e+00  -3.2227120e+00   3.3516723e-01  -3.1357835e+00   1.3836448e+00   3.0560312e+00   1.2899522e+00  -7.0126083e-01  -1.6949303e+00   9.3147742e-01  -8.3889703e-01  -3.1354841e+00   1.5096683e+00   3.1148116e+00   1.4491898e+00   3.1237575e+00  -1.6408109e+00   5.6453395e-02  -3.1881102e+00  -2.5072107e+00  -2.2400567e+00   1.4307083e+00  -1.3714457e+00   3.1226409e+00  -2.1617050e-01   3.1496248e+00   4.1265921e-01  -3.1874552e+00   9.0745754e-01   3.1435563e+00
   1.1500000e+01   2.2909818e-01   2.0311557e+00   3.1150199e+00   7.4805477e-02   4.1408331e-02   2.9153370e+00   6.3869193e-02  -3.0903339e+00  -1.5161497e+00   1.9859730e+00  -1.3898537e-01  -2.6900075e+00  -1.9625510e+00  -3.0805939e+00   4.8527151e+00   2.5820833e+00  -1.1818130e-01  -2.1066312e+00  -9.4222815e-01  -2.6038252e+00   5.8981390e-01  -3.2224209e+00  -6.7480979e-01  -3.1339068e+00  -1.7251032e+00   3.1040489e+00   8.1147476e-01  -5.3470529e-01  -2.1642919e+00   9.3673887e-01   3.7995640e-01  -3.1367296e+00   1.8126603e+00   3.0790387e+00   1.5234231e+00   3.0926352e+00  -1.7662591e+00  -9.7465404e-02  -3.2816488e+00  -2.7741724e+00  -2.2701994e+00   1.2336584e+00   1.4679877e+00   3.0812656e+00  -1.7097739e-02   3.1488617e+00   1.4712115e-01  -3.1754738e+00  -6.9493513e-01   3.1448967e+00
   1.1600000e+01   2.1378402e-01   2.0623920e+00   2.9543477e+00   2.8353243e-01   3.3155541e-02   2.9151875e+00   2.2364483e-02  -3.0911279e+00  -2.0418968e+00   1.8973581e+00   1.2436888e+00  -2.6021035e+00   6.6013231e-01  -3.0670419e+00   2.2098476e+00   2.8417062e+00  -2.2044342e-01  -2.0899748e+00  -1.0365804e+00  -2.6009365e+00   1.8328503e-01  -3.1912600e+00   8.6571419e-01  -3.1375714e+00  -1.8618170e-01   3.1331849e+00   4.0539773e-01  -3.8439490e-01  -2.5387965e+00   8.9032097e-01  -2.0455145e-01  -3.1428112e+00   8.0190663e-02   3.0957878e+00  -2.0829330e-01   3.1081497e+00  -1.8424372e+00  -2.5572494e-01  -4.1058890e+00  -3.0558452e+00  -2.4313283e+00   1.0292119e+00   1.7019365e+00   3.0537022e+00   2.2263136e-01   3.1454023e+00   4.6791720e-02  -3.1595154e+00  -8.2169588e-02   3.1476070e+00
   1.1700000e+01   1.9746413e-01   2.0912619e+00   2.8425163e+00   5.1671068e-01   3.0597148e-02   2.9160376e+00   1.6767025e-02  -3.0906255e+00  -2.4284194e+00   1.7852614e+00   1.7785930e+00  -2.5217720e+00  -8.6242654e-01  -3.0721837e+00   1.3903731e+00   3.1238541e+00  -2.5747455e-01  -2.0820900e+00  -9.2006411e-01  -2.6245011e+00  -6.7732098e-01  -3.1584197e+00  -5.4131363e-01  -3.1368155e+00  -1.8875312e+00   3.1309966e+00   2.3827453e+00  -2.5753539e-01   1.7713597e+00   7.9474370e-01  -7.1269883e-01  -3.1454216e+00  -1.1857708e+00   3.1316047e+00   4.0638314e-01   3.1355655e+00  -1.7798248e+00  -4.1978119e-01  -1.6664228e+00   2.9224027e+00  -2.5728898e+00   8.1672245e-01   3.3982623e-01   3.0745134e+00   2.2478901e+00   3.1456582e+00  -2.6667436e-01  -3.1452450e+00   4.6425695e-01   3.1399407e+00
   1.1800000e+01   1.8540722e-01   2.1179681e+00  -2.8354735e-01   7.6450310e-01   2.9803923e-02   2.9174919e+00   1.6008776e-02  -3.0897498e+00  -2.2237767e+00   1.6440368e+00   2.6207712e+00  -2.4227490e+00   8.9093725e-01  -3.0795994e+00   1.4288137e+00  -2.9041855e+00  -2.8248214e-01  -2.0824660e+00  -9.2828286e-01  -2.6672392e+00  -2.1985580e-01  -3.1410501e+00  -1.9127764e-02  -3.1329620e+00   1.0996786e+00   3.1014013e+00   1.5971602e+00  -1.2614445e-01   1.6556203e+00   7.1678164e-01   1.1640922e+00  -3.1595710e+00   5.0738705e-01   3.1429921e+00  -7.1543476e-01  -3.1243448e+00  -2.0368591e+00  -5.8821776e-01  -2.2578134e+00   2.6232740e+00  -2.5715318e+00   5.9436471e-01  -9.6391842e-01   3.1155088e+00  -8.7981713e-01   3.1791737e+00   3.5366337e-02  -3.1377256e+00  -3.2021685e-01   3.1395664e+00
   1.1900000e+01   1.8168502e-01   2.1427064e+00   5.4496465e-01   9.7921163e-01  -1.5816563e-02   2.9193516e+00  -7.9625528e-02  -3.0886768e+00  -1.9755471e+00   1.4792592e+00   3.1415984e+00  -2.2918342e+00   1.6182906e+00  -3.0835892e+00   1.4701989e+00  -2.6786100e+00  -2.9947723e-01  -2.0897582e+00  -6.3654836e-01  -2.7228585e+00   9.5036186e-02  -3.1395130e+00   3.6641551e-01  -3.1370321e+00   2.1892874e+00   3.0711993e+00   9.0751649e-01   2.2260043e-02   5.4521541e-01   7.0336158e-01   1.1773746e-01  -3.1629891e+00  -3.1892579e-01   3.1437323e+00  -4.3847544e-01  -3.1118332e+00  -2.0525122e+00  -7.6262568e-01  -2.7154853e+00   2.3504368e+00  -2.6425168e+00   3.6297190e-01  -8.3906266e-01   3.1369478e+00  -1.3883358e+00   3.2197080e+00  -1.1821883e-01  -3.1349572e+00   3.4643890e-01   3.1406482e+00
   1.2000000e+01  -5.1778926e-03   2.1657878e+00   1.2240596e+00   1.1421954e+00  -1.7056062e-03   2.9208809e+00  -3.8792735e-02  -3.0887682e+00   7.6410419e-01   1.3029302e+00   3.6694629e+00  -2.1198382e+00   1.0531728e+00  -3.0535571e+00   1.5125819e+00  -2.4739042e+00  -2.6757122e-01  -2.1027130e+00  -5.3095559e-01  -2.7841524e+00  -6.9381091e-02  -3.1397881e+00  -6.9741029e-01  -3.1352974e+00   4.4662613e-01   3.0921522e+00   2.7646413e-01   1.6421294e-01  -3.3560375e-01   7.2122217e-01  -3.1242292e-01  -3.1495870e+00   3.0452430e-01   3.1461883e+00  -1.9956747e+00  -3.1173387e+00  -2.0048942e+00  -9.4483489e-01  -3.1985802e+00   2.0835685e+00  -2.3327743e+00   1.2393665e-01   1.5406568e+00   3.1295460e+00  -9.5815120e-01   3.2200144e+00  -2.0757391e-02  -3.1340793e+00  -2.2493989e-01   3.1422208e+00
   1.2100000e+01   9.8082281e-02   2.1850534e+00   1.7602893e+00   1.2863010e+00   2.6553399e-03   2.9217960e+00   6.3869476e-02  -3.0903441e+00   1.4895615e+00   1.1583757e+00   4.2490429e+00  -1.9038137e+00   4.3206320e+00  -2.9970546e+00   1.5547384e+00  -2.2835728e+00  -1.7712307e-01  -2.1196379e+00  -5.3848271e-01  -2.8446214e+00   2.5373297e+00  -3.1397658e+00   8.8271373e-01  -3.1389900e+00  -2.5389361e+00   3.1407060e+00  -2.7233397e-01   2.8430925e-01  -1.0478729e+00   7.3660012e-01  -2.6515093e-01  -3.1424598e+00  -7.8350862e-01   3.1482245e+00   1.5556235e+00   3.1292161e+00  -1.9536019e+00  -1.1323683e+00  -3.6162423e+00   1.8089141e+00  -2.2888840e+00  -1.1741986e-01  -1.2162416e+00   3.1346942e+00  -5.0589982e-02   3.1901113e+00  -2.0441907e+00  -3.1351670e+00   2.6300141e-01   3.1445906e+00
   1.2200000e+01   1.7278868e-01   2.2005964e+00   2.1360403e+00   1.4320785e+00   4.0027359e-03   2.9224890e+00   2.2364519e-02  -3.0911201e+00   1.2503442e+00   1.0809620e+00   4.7916381e+00  -1.6407873e+00   5.4122750e+00  -2.8834429e+00  -3.2121634e+00  -2.1027950e+00  -7.4481200e-02  -2.1378805e+00   9.8596731e-01  -2.9032818e+00  -1.4147846e+00  -3.1060804e+00  -5.5411384e-01  -3.1383018e+00   1.1620838e+00   3.1476295e+00  -7.2401468e-01   3.7297725e-01  -1.6180058e+00   7.2960296e-01  -1.5005105e-02  -3.1446340e+00  -2.4392862e+00   3.1428218e+00   1.5383614e+00   3.0986746e+00  -2.0627971e+00  -1.3225618e+00  -4.0311427e+00   1.5168611e+00  -2.9549705e-01  -3.5608525e-01   1.6904287e-01   3.1409286e+00   7.0185355e-01   3.1554734e+00   5.3418350e-01  -3.1640417e+00  -1.5204031e-01   3.1471551e+00
   1.2300000e+01  -1.0824503e+00   2.2156695e+00  -3.5296512e+00   1.5908091e+00   4.4190205e-03   2.9230896e+00   1.6767050e-02  -3.0906044e+00   1.0039708e+00   1.0589644e+00  -1.8307419e-01  -1.3284224e+00   6.3349104e+00  -2.6724414e+00  -3.1869575e+00  -1.9934343e+00   1.6145614e-01  -2.1545891e+00   3.5234105e-01  -2.9399532e+00  -1.4732882e+00  -3.0691355e+00  -9.3545778e-03  -3.1344633e+00  -5.8462994e-01   3.1373103e+00   1.1404207e+00   4.2546012e-01  -3.0295979e+00   6.8950311e-01   4.0451298e-01  -3.1497134e+00   1.1561490e+00   3.0959836e+00  -1.7623430e+00   3.1161329e+00  -2.0864439e+00  -1.5155801e+00  -4.4771778e+00   1.2011313e+00  -1.1014799e+00  -5.6509445e-01   4.3420703e-01   3.1328727e+00  -1.6044203e+00   3.1387396e+00   1.0418064e+00  -3.2033328e+00  -5.3623763e-01   3.1502244e+00
   1.2400000e+01  -6.9717034e-01   2.2142355e+00  -2.4310579e+00   1.6866741e+00  -4.1007043e-02   2.9236439e+00  -1.1907132e+00  -3.0897188e+00   7.2479327e-01   1.0717226e+00   7.5863464e-01  -1.0405126e+00   7.1757242e+00  -2.3632979e+00  -3.1616550e+00  -1.9953283e+00  -1.5301934e+00  -2.1656874e+00   1.4919115e-01  -2.9501868e+00  -4.3549105e-01  -3.0792306e+00   3.5891811e-01  -3.1385692e+00  -3.6759014e-01   3.1360188e+00   1.0671133e+00   4.7094289e-01  -2.5114013e+00   5.9865442e-01   6.3224633e-03  -3.1481573e+00   1.8756699e+00   3.0469830e+00  -1.3138056e+00   3.1240282e+00  -1.6493919e+00  -1.7123572e+00   1.4632751e+00   8.5668425e-01  -1.7938257e+00  -7.3855728e-01  -1.0800008e-01   3.1348938e+00   1.1102430e+00   3.1131544e+00   6.9521806e-01  -3.2116885e+00   8.3827067e-01   3.1433302e+00
   1.2500000e+01   6.6492179e-01   2.1903601e+00  -1.6540638e+00   1.6811580e+00  -2.7203856e-02   2.9235510e+00  -2.1884699e-01  -3.1050572e+00   4.4325892e-01   1.1033967e+00  -1.5068773e+00  -8.1915580e-01   8.2705234e+00  -1.9586493e+00  -5.7697478e-01  -2.0789874e+00   9.2248748e-02  -2.1927413e+00   9.6447974e-02  -2.9514000e+00   2.5349010e-01  -3.1107739e+00  -1.5566199e-01  -3.1368426e+00   1.9517320e+00   3.1228626e+00   1.0011088e+00   5.3319756e-01  -1.9413554e+00   4.5988102e-01  -3.6805305e-01  -3.1419380e+00   1.0557172e+00   3.0504375e+00  -1.7090857e+00   3.0903033e+00  -1.8575458e+00  -1.9062636e+00   2.0472917e+00   5.6629755e-01  -2.3497184e+00  -9.0503016e-01  -6.2954388e-01   3.1402677e+00   1.1567847e+00   3.0895526e+00   3.4990206e-01  -3.1955925e+00  -6.3741231e-01   3.1430261e+00
   1.2600000e+01   5.2807341e-01   2.1731362e+00  -9.8174934e-01   1.6246348e+00   2.2176975e-02   2.9226072e+00   2.5672200e-01  -3.1340581e+00   1.7068168e-01   1.1418163e+00  -1.5580405e+00  -6.6633292e-01   8.8663320e+00  -1.4580006e+00  -5.4246664e-01  -2.1877405e+00   6.4243102e-01  -2.2303680e+00   7.8995748e-02  -2.9491497e+00   7.2029278e-01  -3.1360546e+00  -3.1162705e-01  -3.1332625e+00  -1.4408741e+00   3.1351458e+00   9.6304465e-01   6.0607652e-01   5.3868860e-01   2.9974030e-01   1.7395792e-02  -3.1422606e+00  -5.8947980e-01   3.0904543e+00   9.0437213e-01   3.0258897e+00  -2.0467497e+00  -2.0954944e+00   1.3960190e+00   3.9704538e-01  -2.4433001e+00  -1.0824125e+00   9.9221611e-01   3.1343534e+00   2.2603430e-01   3.1014767e+00  -1.5256381e-01  -3.1703480e+00   6.1097564e-01   3.1444491e+00
   1.2700000e+01   1.5210071e+00   2.1757479e+00  -8.0768003e-01   1.5490387e+00   1.0032546e-02   2.9218748e+00  -9.9694070e-01   3.1284414e+00  -8.8485571e-02   1.1780579e+00  -3.1130263e+00  -5.9287059e-01   9.1161228e+00  -8.6464738e-01  -5.0802525e-01  -2.2827914e+00   8.1808097e-01  -2.2483659e+00   6.5421308e-02  -2.9452203e+00  -3.8816731e-01  -3.1418616e+00   5.9027933e-01  -3.1367668e+00  -6.1244486e-01   3.1486707e+00   9.1027105e-01   6.8549559e-01   9.8598750e-01   1.6453240e-01  -1.0113201e-01  -3.1467944e+00  -2.2408699e+00   3.1250771e+00   1.6155101e+00   2.9694334e+00  -2.2692482e+00  -2.2863985e+00   8.3944027e-01   3.1586111e-01  -2.5251317e+00  -1.2759943e+00  -4.0059702e-01   3.1357211e+00  -2.4721231e-01   3.1276282e+00  -1.5514456e-01  -3.1494141e+00  -4.4682217e-01   3.1459684e+00
   1.2800000e+01   9.4490961e-01   2.2048794e+00  -2.1801395e-01   1.4699589e+00   6.2817521e-03   2.9217417e+00  -6.8875605e-03   3.1027133e+00  -3.1047610e-01   1.2058039e+00  -2.0421173e+00  -5.9998719e-01   8.3772709e+00  -1.9188268e-01  -4.7315127e-01  -2.3667979e+00   1.6857541e+00  -2.2426585e+00   6.2112998e-01  -2.9404465e+00   1.8396219e-01  -3.1425766e+00  -8.5681672e-01  -3.1351682e+00   1.8547819e+00   3.1326171e+00   7.9346217e-01   7.6857301e-01   1.3922931e+00   8.4415736e-02   4.2736409e-01  -3.1513149e+00   1.6037944e+00   3.1129791e+00   1.6681218e+00   2.9607250e+00  -2.2236710e+00  -2.4838991e+00   3.3859534e-01   2.8432773e-01  -2.4198497e+00  -1.4838425e+00  -4.1126853e-01  -3.1396852e+00  -1.8981488e-01   3.1464210e+00  -8.1256239e-01  -3.1378952e+00  -2.9127911e-01   3.1485368e+00
   1.2900000e+01   7.2197185e-01   2.2580439e+00   3.7531697e+00   1.3984646e+00   5.1230893e-03   2.9218522e+00   4.9881559e-01   3.0712853e+00  -7.7135054e-01   1.2210448e+00   7.6231855e-01  -6.7137239e-01   8.3976668e+00   5.3273408e-01   2.0095573e-01  -2.4417241e+00   1.0874423e+00  -2.2054215e+00   2.1518275e-01  -2.9276535e+00  -1.1496661e-01  -3.1453825e+00   1.0019898e+00  -3.1383743e+00  -1.9047971e+00   3.1384200e+00   6.7340505e-01   8.5212153e-01   2.8750731e+00   5.6147073e-02   2.2733863e-05  -3.1500942e+00   1.3495421e+00   3.0982482e+00   1.3647050e+00   2.9968606e+00  -2.2050216e+00  -2.6884058e+00  -1.2566926e-01   2.7590946e-01  -2.3161157e+00  -1.7018346e+00  -4.3570421e-02   3.1387349e+00  -4.7399860e-01   3.1547168e+00   4.7479940e-02  -3.1423277e+00   6.3987168e-01   3.1409750e+00
   1.3000000e+01   5.8391371e-01   2.3188861e+00   3.5189270e+00   1.3938821e+00   4.7651444e-03   2.9220810e+00  -4.5618738e-01   3.0547050e+00  -8.1473366e-01   1.2180179e+00   1.6719058e+00  -7.3902645e-01   8.0722026e+00   1.2869445e+00   9.1845216e-01  -2.5003221e+00   5.1313131e-01  -2.1422847e+00   5.1430214e-02  -2.9076009e+00   4.1015993e-02  -3.1467604e+00  -6.4358393e-01  -3.1376655e+00   6.7626083e-01   3.1396384e+00   3.9086450e+00   9.3294739e-01   3.0294816e+00   9.1465647e-02  -3.7307405e+00  -3.1439278e+00  -1.4824239e+00   3.1254433e+00  -2.7203833e-01   3.0627368e+00  -2.1914653e+00  -2.8972878e+00  -5.4658916e-01   2.7213201e-01  -1.4016200e+00  -1.9246338e+00   1.1768728e+00   3.1295484e+00   2.0598771e+00   3.1520762e+00   3.7934213e-01  -3.1549698e+00  -4.6856603e-01   3.1404930e+00
   1.3100000e+01   4.8286637e-01   2.3807928e+00   1.6944766e+00   1.4845754e+00   4.6545573e-03   2.9223785e+00   2.3968285e-01   3.0423565e+00  -8.4721374e-01   1.1951932e+00   2.5386454e+00  -7.5701199e-01   7.0653206e+00   2.0589012e+00   9.5857531e-01  -2.5287618e+00   1.0044556e-01  -2.0751414e+00  -1.4481258e+00  -2.8893965e+00   6.8408942e-01  -3.1486386e+00   2.8705488e-01  -3.1335605e+00   1.6072615e+00   3.1262903e+00   4.4272750e+00   1.0542970e+00   3.2007496e+00   1.9424784e-01   5.3769407e-01  -3.1901201e+00   4.2675343e-01   3.1420357e+00  -1.5631172e+00   3.1246402e+00  -2.1405848e+00  -3.1089971e+00  -9.3126969e-01   2.6034942e-01   1.6994301e+00  -2.1372743e+00  -1.7656100e+00   3.1382191e+00  -9.3060048e-01   3.1723109e+00   1.6784698e-01  -3.1585893e+00   4.6719826e-01   3.1416387e+00
   1.3200000e+01   4.0797632e-01   2.4404136e+00   1.1445754e+00   1.6181433e+00   4.6203887e-03   2.9227208e+00   5.0953964e-01   3.0308531e+00  -8.7127510e-01   1.1567259e+00   3.3538909e+00  -7.1521033e-01   6.7108037e+00   2.8262979e+00   9.9882167e-01  -2.5254799e+00  -2.9528521e-01  -2.0177160e+00  -5.3715132e-01  -2.8949805e+00  -7.1164878e-01  -3.1402173e+00   1.6392555e+00  -3.1345376e+00   1.4377976e+00   3.1465964e+00   4.2814176e+00   1.2525565e+00   2.3611416e+00   3.5123969e-01   2.1062877e+00  -3.2629576e+00   7.5490218e-02   3.1418824e+00   4.7461169e-01  -3.1373032e+00  -2.1395411e+00   2.9612435e+00  -1.2892065e+00   2.3222007e-01   1.5784933e-01  -2.2889365e+00   1.6839887e+00   3.1351092e+00  -1.1352803e+00   3.2000007e+00   1.6281421e-01  -3.1543164e+00  -3.2533436e-01   3.1430752e+00
   1.3300000e+01   3.2887534e-01   2.4960779e+00   1.2580341e+00   1.7535285e+00   4.6098406e-03   2.9230946e+00   2.1657973e-01   3.0322150e+00  -8.8862491e-01   1.1059430e+00   4.0946606e+00  -6.0735355e-01   6.5806161e+00  -2.7100893e+00   1.0394806e+00  -2.4976566e+00  -5.6164147e-01  -1.9779553e+00  -1.3490860e-01  -2.9242552e+00   3.5360589e-02  -3.1352387e+00  -1.6252838e+00  -3.1094234e+00   1.8613833e-01   3.2009911e+00   5.0023776e+00   1.5121931e+00   1.2096811e+00   5.3907594e-01   1.8602466e+00  -3.2816384e+00  -6.1472699e-01   3.1480501e+00  -4.1573206e-01  -3.1343545e+00  -9.9230480e-01   2.7480244e+00  -4.3127677e-01   1.8237442e-01  -1.2013459e+00  -2.3782194e+00   4.0531478e-01   3.1339795e+00  -1.8577695e+00   3.1936095e+00  -1.7698471e-01  -3.1468692e+00   3.4814053e-01   3.1454650e+00
   1.3400000e+01  -1.9619360e+00   2.5468127e+00   8.0839606e-01   1.8850334e+00   4.6065782e-03   2.9234912e+00   3.4554023e-01   3.0424442e+00  -9.0120625e-01   1.0455042e+00   4.7591270e+00  -4.3044557e-01   7.6600172e+00  -1.9846872e+00   1.0804723e+00  -2.4506036e+00  -7.5229354e-01  -1.9597770e+00  -4.7239899e-02  -2.9543914e+00   1.2902490e-01  -3.1398313e+00  -1.0425591e+00  -3.0927493e+00  -1.8594533e+00   3.2615226e+00   5.9109340e+00   1.8253126e+00   2.7080730e-01   7.2375809e-01   5.6193498e-01  -3.2442341e+00   8.1173440e-01   3.1451847e+00   1.6574416e-01  -3.1319831e+00  -1.0370291e+00   2.5502242e+00   1.5902656e+00   1.2370702e-01  -1.5879713e+00  -2.4587640e+00  -1.8662596e+00  -3.1237946e+00   1.2289178e+00   3.1496201e+00  -6.2732058e-01  -3.1417557e+00  -9.3272368e-01   3.1479667e+00
   1.3500000e+01  -4.0462126e-01   2.5617529e+00  -2.8777383e-01   2.0089428e+00  -4.0949645e-02   2.9239044e+00   3.6373258e-01   3.0573902e+00  -4.2850557e-02   9.7752735e-01  -2.0717706e+00  -1.8422200e-01   8.0339157e+00  -1.2620521e+00   1.1214743e+00  -2.3882468e+00  -8.0066362e-01  -1.9634611e+00  -3.1816924e-02  -2.9790207e+00  -8.7113613e-02  -3.1410427e+00   4.5535123e-01  -3.1145927e+00  -2.8451211e-02   3.2833574e+00  -3.9225759e+00   2.1992916e+00  -5.3703640e-01   8.7915233e-01  -8.1513272e-01  -3.1859750e+00  -7.0713816e-01   3.1465379e+00  -2.4067531e+00  -3.1330896e+00  -1.0911162e+00   2.3773629e+00   1.0748968e+00   9.6572482e-02  -1.8097724e+00  -2.5548300e+00   7.5935325e-01  -3.1253717e+00   1.1716609e+00   3.1108797e+00   2.3938315e-01  -3.1486819e+00   1.1579721e+00   3.1414157e+00
   1.3600000e+01  -3.1621634e-02   2.5431600e+00  -9.4339869e-01   2.1067747e+00  -2.7186177e-02   2.9237100e+00   2.2033218e-01   3.0776657e+00  -1.2793122e+00   9.1549006e-01  -1.1921919e+00   2.8591114e-02   7.6766663e+00  -5.2308984e-01   1.1621653e+00  -2.3134900e+00  -7.4191014e-01  -1.9863464e+00  -1.8619240e+00  -2.9982810e+00   2.5703967e-02  -3.1415368e+00  -5.1691121e-01  -3.1374152e+00  -1.6241758e+00   3.2762520e+00  -1.6000973e+00   2.4957472e+00  -1.2230413e+00   9.9029847e-01  -1.0803292e+00  -3.1469877e+00  -3.3576225e-02   3.1479131e+00   1.4212026e+00   3.1185701e+00  -1.5112863e+00   2.2216903e+00   5.8734589e-01   1.1067537e-01  -2.1534098e+00  -2.6701726e+00  -2.1741181e-01  -3.1391858e+00   1.2057129e-01   3.1132523e+00   2.5439265e-01  -3.1582795e+00  -8.9799863e-01   3.1408342e+00
   1.3700000e+01  -4.9955141e-01   2.5239740e+00  -1.1718799e+00   2.1628713e+00   2.2182463e-02   2.9226920e+00   2.1031745e-01   3.1001624e+00  -1.1877939e+00   8.5159771e-01  -1.1397667e+00   1.4451804e-01   6.8291286e+00   2.2771053e-01   1.1648215e+00  -2.2284885e+00  -6.1312112e-01  -2.0232527e+00  -7.6061528e-01  -3.0382746e+00  -3.1594300e-02  -3.1426257e+00   1.6725755e+00   3.1274359e+00  -1.5083421e+00   3.2485393e+00   2.2219230e-01   2.6453008e+00  -1.7911802e+00   1.0493847e+00   2.5439261e-01  -3.1428403e+00  -6.2085212e-01   3.1397687e+00  -1.1037585e+00   3.0849201e+00  -1.9489893e+00   2.0723686e+00   1.2242107e-01   1.4234875e-01  -2.4566279e+00  -2.8072021e+00  -1.6869193e-01   3.1401569e+00  -2.7174632e-01   3.1310761e+00   1.6459759e-01  -3.1589811e+00   8.2473336e-01   3.1424423e+00
   1.3800000e+01  -5.0093670e-02   2.5025745e+00  -1.4002921e+00   2.1768688e+00   2.3007391e+00   2.9219049e+00  -1.3900508e+00   3.1224027e+00  -1.1177017e+00   7.7235286e-01  -1.2336771e+00   2.0021268e-01   6.8387800e+00   9.7135067e-01  -3.2889322e+00  -2.1353606e+00  -3.7168433e-01  -2.0680702e+00  -3.6362642e-02  -3.1011758e+00  -2.5055381e-03  -3.1435458e+00  -8.2855318e-01   3.1302466e+00   5.3651588e-01   3.1874896e+00   1.1256542e+00   2.7394154e+00  -2.2525223e+00   1.0537277e+00   3.3373081e-01  -3.1496076e+00   2.3524040e+00   3.1248745e+00   3.5033546e-02   3.0624718e+00  -2.3247940e+00   1.9166232e+00  -3.1092652e-01   1.7471011e-01  -4.7170704e-01  -2.9686541e+00   6.9272778e-01   3.1323382e+00  -1.3040731e-02   3.1420674e+00   1.6275444e-01  -3.1541291e+00  -6.2612631e-01   3.1437987e+00
   1.3900000e+01   8.7361899e-02   2.4798892e+00  -1.5540051e+00   2.1537576e+00   4.3707253e-01   2.9528989e+00   8.5759967e-01   3.1225550e+00  -1.0647285e+00   6.8381505e-01  -1.2997360e+00   2.1065385e-01   6.2673991e+00   1.6993827e+00  -3.2638139e+00  -2.0967777e+00  -1.4803626e-01  -2.1138777e+00   6.2733133e-01   3.1255517e+00  -1.7689457e-02  -3.1446505e+00   3.3542468e-01  -3.1415370e+00   2.2340858e+00   3.1309919e+00   1.3428361e+00   2.8271886e+00  -3.0787861e+00   1.0042440e+00  -4.6612667e-01  -3.1469481e+00  -1.9974167e+00   3.1382035e+00   1.1612913e+00   3.0327288e+00  -2.7059597e+00   1.7456166e+00  -7.1295668e-01   1.9596076e-01  -8.2454702e-01  -3.1249250e+00  -2.5084535e-01   3.1338943e+00   1.4709257e+00   3.1466868e+00  -3.4368729e-01  -3.1462937e+00   6.0153817e-01   3.1464387e+00
   1.4000000e+01  -2.1623006e-02   2.4636554e+00  -1.4646145e+00   2.0982519e+00  -5.3974712e-01   3.0101336e+00   4.8183345e-01   3.1172220e+00  -3.2161798e-01   5.8997660e-01  -6.2548707e-01   1.8551540e-01   5.3725873e+00   2.4081966e+00   2.7593800e+00  -2.1530962e+00   2.6492991e-01  -2.1544032e+00   9.0475292e-01   3.0918145e+00  -9.7637044e-03  -3.1457404e+00  -1.3764713e-01  -3.1387278e+00   5.1322228e-02   3.1261401e+00   8.0182620e-01   2.9243424e+00  -3.2559353e+00   8.9796198e-01   4.8758480e-02  -3.1472111e+00   9.2459555e-01   3.1498640e+00   1.3076758e+00   3.0269265e+00   5.2054665e-01   1.5534913e+00   4.3353439e-01   1.9817493e-01  -1.1914547e+00   3.0254654e+00  -4.9463181e-01   3.1401630e+00  -1.0098630e+00   3.1699618e+00   3.7832744e-02  -3.1431615e+00  -1.1162681e+00   3.1488700e+00
   1.4100000e+01   1.1025506e-01   2.4524105e+00  -1.1674612e+00   2.0180716e+00  -9.8237035e-01   3.0505716e+00   1.6157749e-01   3.1303859e+00  -4.9563237e-01   5.0297435e-01  -3.1458199e-01   1.4237947e-01   6.5922425e-02   3.0835635e+00   2.8064981e+00  -2.1974581e+00  -1.7136836e+00  -2.1826432e+00   6.3756107e-01   3.0868552e+00  -1.3900830e-02  -3.1468984e+00  -3.2517271e-01  -3.1343897e+00  -1.7458609e+00   3.1507505e+00   1.7224459e-02   3.0237587e+00  -3.4039241e+00   7.3701953e-01  -6.5907770e-01  -3.1524816e+00  -3.4065865e-01   3.1464899e+00   6.9006736e-01   3.0547184e+00  -8.7235108e-02   1.3849278e+00  -2.1268120e-02   1.9693594e-01  -1.9391802e+00   2.9007256e+00  -2.0806273e-01   3.1349886e+00   9.3149960e-01   3.1915743e+00   3.5841279e-02  -3.1445578e+00   1.2908377e+00   3.1428894e+00
   1.4200000e+01   1.8831018e-01   2.4453140e+00  -9.3860635e-01   1.9247555e+00  -9.3731499e-01   3.0605172e+00   1.1571240e-01  -3.1349166e+00  -6.2283685e-01   4.2781810e-01  -8.4100228e-02   9.8442299e-02   9.0432345e-01  -2.6322529e+00   2.8540048e+00  -2.1581630e+00  -7.0280169e-01  -2.2236186e+00   5.3454629e-01   3.1029955e+00   7.0971092e-01  -3.1480657e+00   1.4302945e+00  -3.1372950e+00   1.6711636e+00   3.1458598e+00  -2.5834713e+00   3.1075145e+00  -3.5572138e+00   5.3138897e-01   9.3611506e-01  -3.1647531e+00  -3.1106319e-01   3.1507391e+00   1.3420851e+00   3.1007965e+00  -8.5510333e-01   1.2652751e+00  -4.4306483e-01   2.0106641e-01   7.5212191e-01   2.7672621e+00   1.2723291e+00   3.1222344e+00  -9.7790898e-01   3.2078258e+00   3.7051798e-02  -3.1446388e+00  -1.0069897e+00   3.1422784e+00
   1.4300000e+01   2.2958482e-01   2.4439764e+00   1.3382989e+00   1.8284806e+00  -2.2090749e+00   3.0430368e+00   2.8764826e-02  -3.1181048e+00  -7.1238317e-01   3.5756434e-01  -4.6912715e-01   6.0875402e-02   2.3458587e-01  -2.1988197e+00   2.9013056e+00  -2.0556667e+00   1.4535318e+00  -2.2846353e+00   3.4511391e-01   3.1300752e+00  -7.2277141e-01  -3.1394452e+00  -1.6893054e+00  -3.1239902e+00  -1.2372413e+00   3.1434795e+00   9.1762510e-01   3.1346236e+00  -2.2809499e+00   2.8874493e-01   5.3028016e-01  -3.1692219e+00   5.9184694e-01   3.1454604e+00  -1.0004067e+00  -3.1214966e+00   3.9184381e-01   1.1639255e+00  -8.3088111e-01   1.9783611e-01  -5.1859654e-02   2.6547480e+00  -4.8936044e-01   3.1275355e+00  -1.1111931e+00   3.2180284e+00   3.7064368e-02  -3.1437534e+00   9.1521806e-01   3.1440176e+00
   1.4400000e+01   2.4061097e-01   2.4484278e+00  -1.2005110e+00   1.7638111e+00  -6.6034626e-01   2.9884899e+00  -5.1354527e-03  -3.1038344e+00  -7.7336723e-01   2.8815790e-01  -1.2699851e+00   2.5626730e-02   4.1745743e-02  -1.8633986e+00   2.9479352e+00  -1.9051215e+00   1.1003435e+00  -2.3187137e+00   1.8326320e-01  -3.1217718e+00   4.1436285e-02  -3.1341550e+00   3.7009385e-01  -3.1195087e+00   9.6363844e-01   3.1454576e+00  -1.1167942e-01   3.1353837e+00  -2.4021780e+00   3.4158236e-02  -2.3690660e-01  -3.1537919e+00  -3.8239874e-01   3.1457727e+00  -7.0582041e-01  -3.0734743e+00  -4.6404400e-01   1.0836472e+00  -1.1937876e+00   1.7868296e-01  -9.3949947e-01   2.5799501e+00  -5.3941003e+00   3.1404695e+00  -7.7577769e-01   3.1984276e+00   3.7064528e-02  -3.1421370e+00  -7.0136977e-01   3.1453604e+00
   1.4500000e+01   2.2851178e-01   2.4578258e+00  -6.9396373e-01   1.7160459e+00   1.3738205e-01   2.9118974e+00  -9.0402659e-02  -3.0929783e+00  -8.1759735e-01   2.1744692e-01  -2.0604950e+00  -2.3541581e-02  -1.7973093e-01  -1.6114563e+00   2.9945608e+00  -1.7177638e+00   9.8892273e-01  -2.3110922e+00   1.2088052e-01  -3.0918134e+00   1.2585206e-01  -3.1385710e+00   4.4182036e-02  -3.1319520e+00   1.0628589e+00   3.1448014e+00  -2.9978046e-01   3.1457253e+00  -2.1129070e+00  -2.1521173e-01  -4.7841590e+00  -3.1390556e+00  -2.7992856e-01   3.1480880e+00   1.4774410e+00  -3.0598191e+00  -1.2925727e-01   1.0226862e+00   8.4607459e-01   1.3802129e-01  -1.4383672e+00   2.5111170e+00   3.4794986e-01   3.0706337e+00   8.1148410e-01   3.1596705e+00   3.6068467e-02  -3.1399789e+00  -7.6724781e-02   3.1480805e+00
   1.4600000e+01   2.0969810e-01   2.4708597e+00   8.9812703e-03   1.6564376e+00   5.6629923e-01   2.8488953e+00  -9.5832167e-02  -3.0862291e+00  -8.5041483e-01   1.4441687e-01  -2.6266609e+00  -1.0363780e-01  -1.8236701e-01  -1.4267443e+00   3.0402927e+00  -1.5019263e+00   1.1830502e-01  -2.2784432e+00   1.0936172e-01  -3.0657185e+00  -8.5458609e-02  -3.1396199e+00   3.1783546e-01  -3.1360125e+00  -1.8812848e+00   3.1706409e+00  -3.7741871e-01   3.1479326e+00  -2.0789264e+00  -4.5827377e-01  -1.9029289e+00  -3.1961491e+00   5.7148899e-01   3.1412863e+00  -6.9454339e-01  -3.0382910e+00  -1.0721037e+00   9.7005311e-01   3.9480398e-01   1.0471211e-01  -1.9549058e+00   2.4289865e+00   1.8981182e+00   2.9572195e+00   5.5828504e-01   3.1324482e+00   3.6697637e-02  -3.1374330e+00   4.5966364e-01   3.1404163e+00
   1.4700000e+01   1.9413499e-01   2.4861820e+00   7.0248821e-02   1.6038567e+00   6.0884380e-01   2.8116188e+00  -4.1032161e-02  -3.0836462e+00  -8.6567828e-01   6.8677730e-02  -3.0135586e+00  -2.2408210e-01   1.0746190e+00  -1.2946004e+00   3.3215288e-01  -1.2637942e+00  -6.9771896e-01  -2.2404708e+00   1.1640169e-01  -3.0434107e+00   2.4839899e-02  -3.1400102e+00  -6.6224167e-01  -3.1341521e+00  -1.0916441e+00   3.1772725e+00   5.7711956e-01   3.1407418e+00  -2.2284551e+00  -6.9263892e-01   3.0396689e-01  -3.3232394e+00  -3.6551550e-01   3.1405767e+00  -7.2927926e-01  -3.0136022e+00  -1.5795773e+00   9.1488302e-01  -3.5888867e-02   9.5824748e-02  -1.8323548e+00   2.3238347e+00   2.2390121e+00   2.9033101e+00   3.6516531e-01   3.1298686e+00  -1.1820065e-01  -3.1346036e+00  -3.1632611e-01   3.1400482e+00
   1.4800000e+01   1.8820960e-01   2.5027563e+00  -1.1371786e-01   1.5659702e+00   5.1777047e-01   2.7992600e+00  -3.3491454e-02  -3.0834709e+00   9.2859274e-02  -9.6800858e-03  -3.0309681e+00  -3.8665186e-01   6.1278634e-01  -1.1843298e+00   2.2596341e-01  -1.0454299e+00  -4.1052811e-01  -2.2203768e+00   1.4200992e-01  -3.0239544e+00  -3.2742688e-02  -3.1410136e+00   8.5625217e-01  -3.1378712e+00  -5.0145035e-01   3.1441697e+00  -3.8307471e-01   3.1386201e+00  -2.4423010e+00  -9.2217737e-01   1.5688671e+00  -3.4366835e+00  -5.9759209e-01   3.1421141e+00  -2.6906952e-01  -3.0137862e+00  -2.2330013e+00   8.3932031e-01   3.1628757e+00   9.3613390e-02   1.2540821e+00   2.1969363e+00   1.8011121e+00   2.9172071e+00   2.5729240e+00   3.1397997e+00  -1.1665413e-01  -3.1336639e+00   3.4314316e-01   3.1411309e+00
   1.4900000e+01   1.8902462e-01   2.5199859e+00   5.5548107e-01   1.5372209e+00   4.2341239e-01   2.8046453e+00  -2.0304665e+00  -3.0843019e+00  -1.6341043e-01  -7.7123854e-02  -2.9965182e+00  -5.8542933e-01  -5.9283512e-01  -1.0810709e+00   2.6249138e-01  -8.7649763e-01   8.6238301e-02  -2.2196669e+00   1.5169568e-01  -3.0061754e+00  -1.0886698e-03  -3.1418966e+00  -1.9221523e+00  -3.1371297e+00   1.9387673e+00   3.0993834e+00   3.1010777e-01   3.1389418e+00  -2.6560954e+00  -1.1528907e+00   2.2229422e+00  -3.4956364e+00   1.3507262e+00   3.1306218e+00  -7.3994179e-01  -3.0265624e+00  -2.5301306e+00   7.3351178e-01   2.2277148e+00   1.3456763e-01   3.6655748e+00   2.0974306e+00   6.6777467e-01   2.9795752e+00  -6.5790944e-01   3.1866602e+00   1.3703107e-01  -3.1360103e+00  -2.2214165e-01   3.1427072e+00
   1.5000000e+01   1.9147463e-01   2.5376390e+00   8.4842047e-01   1.5220806e+00   2.9030693e-01   2.8207707e+00  -9.8868072e-01  -3.1129565e+00  -3.8635332e-01  -1.2816751e-01  -2.9852814e+00  -8.1077574e-01   1.0025027e-01  -1.0050963e+00   5.9696948e-01  -7.4499598e-01   4.1394523e-01  -2.2230220e+00   1.6737022e-01  -2.9891921e+00  -1.8429029e-02  -3.1429686e+00   8.7734410e-01   3.1309942e+00   1.6992861e+00   3.0864099e+00  -1.7618057e-01   3.1386830e+00  -2.8338932e+00  -1.3900163e+00   2.0809015e+00  -3.4897482e+00  -5.3423359e-01   3.1331286e+00  -4.6362307e-01  -3.0494078e+00  -1.2694335e+00   5.9320881e-01   1.3650212e+00   2.3415938e-01   7.7091943e-01   2.0890294e+00  -5.5713390e-01   3.0570400e+00  -1.4453821e+00   3.2441018e+00   3.6762693e-02  -3.1373204e+00   2.6062576e-01   3.1450773e+00
   1.5100000e+01   1.9291760e-01   2.5556492e+00   1.2390109e+00   1.5292473e+00   2.2613403e-01   2.8418797e+00   4.7172094e-01   3.1105495e+00   3.3598154e+00  -1.7325026e-01  -2.9677249e+00  -1.0552279e+00   5.1444717e-01  -9.5474797e-01   6.3514542e-01  -6.3622294e-01   4.9754149e-01  -2.2188137e+00  -1.4036101e+00  -2.9724655e+00  -9.3776599e-03  -3.1440270e+00  -5.0091453e-01   3.1081079e+00  -1.9351948e+00   3.1237899e+00   1.1489318e+00   3.1399123e+00   3.9947593e+00  -1.6369435e+00   1.4341970e+00  -3.4297041e+00   2.2648233e-02   3.1443471e+00  -2.4635520e-01  -3.0817505e+00  -2.0299012e+00   4.4084657e-01   5.6280560e-01   3.5393920e-01   4.8946979e+00   2.1384258e+00  -1.1471627e+00   3.1150685e+00  -2.5150920e-01   3.2588894e+00  -1.1242773e+00  -3.1361035e+00  -8.6603989e-01   3.1476441e+00
   1.5200000e+01   1.9381478e-01   2.5739738e+00   1.2203105e+00   1.5618604e+00   9.1197091e-02   2.8641687e+00   7.6110041e-01   3.0605835e+00   3.3627840e+00  -1.6569130e-01  -2.9502916e+00  -1.3134566e+00   1.0482112e+00  -9.0921511e-01   6.7292197e-01  -5.3965010e-01   4.8047657e-01  -2.2038299e+00  -3.5816122e-01  -2.9771112e+00  -1.4102333e-02  -3.1451655e+00   1.6731412e+00   3.0951398e+00  -4.5662990e-01   3.1460730e+00  -1.7804120e+00   3.1542862e+00   2.5026612e+00  -1.8004099e+00   3.6626324e-01  -3.3400883e+00   4.1335905e-02   3.1463886e+00   8.3161630e-01  -3.1147706e+00  -2.3530324e+00   2.8472546e-01  -9.7075212e-01   4.6713813e-01   4.7947121e-01   2.2511088e+00   9.7345129e-02   3.1355893e+00  -9.4339339e-01   3.2486266e+00   2.2086222e+00  -3.1500465e+00   1.1065843e+00   3.1409712e+00
   1.5300000e+01   1.9717853e-01   2.5925613e+00   1.1484081e+00   1.6178793e+00   2.7463621e-02   2.8847059e+00   7.4458968e-01   3.0397313e+00   3.3656663e+00  -7.2970808e-02   6.2282130e-01  -1.5814380e+00   1.5520523e+00  -8.5488757e-01   2.0008328e+00  -4.5113137e-01   3.0296397e-01  -2.1800665e+00  -2.0907872e-01  -3.0027073e+00   2.2594195e+00  -3.1463163e+00   6.8757899e-01   3.1021304e+00   1.6808434e+00   3.1325415e+00   5.3969637e-01   3.1548560e+00   4.1051310e+00  -1.8382735e+00  -1.4798440e-01  -3.2510579e+00  -5.9326209e-01   3.1487423e+00   5.6116618e-02  -3.1309506e+00  -2.6186466e+00   1.1206021e-01  -1.3720972e+00   5.4471916e-01  -2.3185407e-01   2.4013742e+00  -6.9690751e-01   3.1379920e+00  -4.9641676e-01   3.2250912e+00   1.2503410e-01  -3.1441672e+00  -8.5624714e-01   3.1404212e+00
   1.5400000e+01  -1.6554678e+00   2.6114004e+00   1.1064454e+00   1.6900290e+00  -4.6518679e-02   2.9014166e+00   4.9191650e-01   3.0437853e+00   3.3683400e+00   8.2914674e-02   1.2510676e+00  -1.8078137e+00   1.9671107e+00  -7.8061771e-01   2.0442625e+00  -3.5004653e-01   1.0852831e-01  -2.1524243e+00  -1.1130119e-01  -3.0289238e+00  -1.4899185e+00  -3.1166007e+00  -1.8934311e+00   3.1372643e+00  -1.8253897e+00   3.1397647e+00   2.6148092e-01   3.1407007e+00   2.6635553e+00  -1.7796558e+00   6.3513212e-01  -3.1826065e+00   8.0169442e-01   3.1429229e+00   3.4494613e+00  -3.1319345e+00  -2.3683079e+00  -8.0453629e-02  -1.7407632e+00   5.7157175e-01  -1.1651374e+00   2.5154422e+00   1.0970285e+00   3.1314882e+00   4.1936639e-03   3.1892863e+00  -6.7004270e-01  -3.1109177e+00   7.9050337e-01   3.1419880e+00
   1.5500000e+01  -1.0590772e+00   2.6052600e+00   1.0326099e+00   1.7726725e+00   1.8849988e+00   2.9135015e+00   3.4045104e-01   3.0626491e+00   3.3716534e+00   2.8566580e-01   2.3521222e+00  -1.9508265e+00   2.7037114e+00  -6.7972356e-01   2.0882234e+00  -2.2271218e-01   3.3033191e+00  -2.1267396e+00   3.1398280e-03  -3.0524341e+00  -1.2286176e+00  -3.0870405e+00   1.5300932e+00  -3.1371898e+00   1.4218558e+00   3.1409742e+00  -1.3977547e-01   3.1404167e+00   1.0991391e+00  -1.6494474e+00  -3.6676015e-01  -3.1250769e+00  -5.3945146e-01   3.1422154e+00   1.3817380e-01  -3.0850390e+00  -2.2695602e+00  -2.8753581e-01  -2.0881752e+00   5.5088627e-01  -1.8066876e+00   2.5812383e+00  -4.9673727e-01   3.1330160e+00   6.7525288e-01   3.1567066e+00  -6.6517488e-01  -3.0938631e+00  -5.9754724e-01   3.1433621e+00
   1.5600000e+01  -3.9499155e-01   2.5659189e+00   1.0136648e+00   1.8615687e+00   2.7036551e-01   2.9475289e+00   2.0280687e-01   3.0873124e+00   3.3754504e+00   5.2321384e-01   2.9277321e+00  -2.0093666e+00   3.4158357e+00  -5.4397317e-01   2.1324384e+00  -7.4798889e-02   1.6957895e+00  -2.0614306e+00   7.9782411e-02  -3.0711785e+00  -1.4577173e-01  -3.1002024e+00   3.0025266e+00  -3.1332152e+00  -1.0736303e+00   3.1387416e+00   1.4683485e-01   3.1415239e+00  -1.2644648e-01  -1.5052377e+00  -1.8900880e+00  -3.0796282e+00   4.7010672e-01   3.1442220e+00  -9.5761001e-01  -3.0059477e+00  -5.9588619e-01  -5.0098473e-01  -2.4337284e+00   4.8571778e-01  -1.8310473e+00   2.5910540e+00  -3.5405504e-01   3.1408959e+00  -4.5360016e-01   3.1418100e+00  -2.5899312e-01  -3.0985288e+00   5.7761212e-01   3.1459826e+00
   1.5700000e+01  -8.4709963e-02   2.5183605e+00   6.3813379e-01   1.9539303e+00  -4.6650412e-01   2.9996239e+00   7.8889221e-02   3.1125346e+00   3.3792706e+00   7.8663253e-01  -1.0112979e-01  -1.9839397e+00   4.0195852e+00  -3.6364232e-01   5.8860979e-01   8.9502513e-02   5.7313593e-01  -1.9493046e+00   1.8754899e-01  -3.0839406e+00   1.9302433e+00  -3.1270633e+00  -7.5986496e-01  -3.0705794e+00   8.2811956e-01   3.1399858e+00   9.9445612e-01   3.1426210e+00  -1.0360242e+00  -1.3865923e+00  -9.9327973e-01  -3.0761913e+00  -2.9087208e-01   3.1454630e+00  -8.5081920e-01  -2.9586836e+00  -8.6996598e-01  -6.9516230e-01  -2.7987689e+00   3.7861645e-01  -1.8957210e+00   2.5511682e+00  -8.2701750e-02   3.1358003e+00   4.2249712e-01   3.1329165e+00   1.1363034e-01  -3.1136988e+00  -1.0996247e+00   3.1484259e+00
   1.5800000e+01   4.8762035e-02   2.4771126e+00   7.5894414e-02   2.0435163e+00   2.3290119e+00   3.0351983e+00   1.0500512e-01   3.1347900e+00   3.3836785e+00   1.0693154e+00  -5.2633868e-01  -1.9304324e+00   4.3824825e+00  -1.3330305e-01   6.2751406e-01   2.4548346e-01   5.5011753e+00  -1.8375628e+00   2.2584567e-01  -3.0898608e+00  -1.2731162e+00  -3.1224941e+00  -2.7693443e+00  -2.9975490e+00  -6.6030007e-01   3.1389564e+00  -1.7323536e+00   3.1587723e+00  -1.7030553e+00  -1.3143506e+00   5.8372461e-01  -3.1104307e+00  -3.4813704e-01   3.1482128e+00  -3.3615698e-01  -2.9470360e+00  -1.1681107e+00  -8.5818602e-01  -3.2307839e+00   2.3122926e-01  -2.0682341e+00   2.4732827e+00   1.1985407e+00   3.1265410e+00   4.0394989e-01   3.1264917e+00   1.2521382e-01  -3.1265797e+00   1.2787603e+00   3.1423860e+00
   1.5900000e+01   1.3002170e-01   2.4461760e+00  -4.9278515e-01   2.1187726e+00  -2.0191931e-01   3.0874975e+00   3.6400084e-02  -3.1295082e+00   3.3884887e+00   1.3663765e+00  -3.2588117e+00  -1.8991997e+00   4.9418544e+00   1.4645442e-01   5.6126693e-01   3.7682201e-01   4.3666863e+00  -1.6728765e+00   1.9972023e-01  -3.0888647e+00  -1.1890234e-01  -3.1126659e+00   1.9909423e+00  -2.9904822e+00   4.8252007e-01   3.1394056e+00  -6.5302636e-02   3.1594108e+00  -2.1920814e+00  -1.2967602e+00   5.8667403e-03  -3.1400831e+00   6.1956639e-01   3.1419318e+00  -8.8914553e-01  -2.9534563e+00  -1.5571621e+00  -1.0055615e+00  -3.7964885e+00   4.3625122e-02  -1.5676069e+00   2.3641028e+00  -9.2256868e-01   3.1349707e+00  -1.3167449e+00   3.1324302e+00   8.3466293e-02  -3.1330194e+00  -9.9738938e-01   3.1417717e+00
   1.6000000e+01   1.7723326e-01   2.4256270e+00  -8.4212133e-01   2.1687534e+00  -1.6247039e+00   3.1521694e+00   6.6153853e-02  -3.1137281e+00   3.3943059e+00   1.6742091e+00  -6.5224114e-01  -1.9268820e+00   5.5068287e+00   4.7490066e-01   6.0089605e-01   4.8948266e-01   3.5162156e+00  -1.4237294e+00  -1.1382399e+00  -3.0826287e+00  -2.8796955e-01  -3.1226775e+00  -9.2320300e-01  -2.9922546e+00   2.2971440e-01   3.1381738e+00   2.1489034e+00   3.1376663e+00  -2.5378022e+00  -1.3345227e+00   7.8963002e-01  -3.1547834e+00  -4.0026325e-01   3.1414223e+00  -7.1076605e-01  -2.9744492e+00  -1.6651784e+00  -1.1503087e+00   9.2207144e-01  -1.8678849e-01  -2.0518378e+00   2.2364271e+00  -7.2877611e-02  -3.1397657e+00   8.6224219e-01   3.1238872e+00  -1.9069764e-02  -3.1351128e+00   9.0746948e-01   3.1434903e+00
   1.6100000e+01   2.0295100e-01   2.4144162e+00  -1.1704270e+00   2.1882549e+00  -1.8744172e+00   3.1754877e+00   4.3439879e-04  -3.1006897e+00   3.4015823e+00   1.9901596e+00   1.5460551e-01  -1.9963868e+00   5.8105928e+00   8.5399057e-01   6.4054213e-01   5.8802994e-01   2.8406992e+00  -1.1375517e+00   2.0490128e+00  -3.0910369e+00   3.3448310e-01  -3.1354763e+00  -1.6402770e+00  -2.9816160e+00  -2.4009182e-01   3.1463277e+00  -1.8886160e+00   3.1499918e+00  -2.7963128e+00  -1.4240166e+00   8.0963094e-02  -3.1548577e+00   3.6433935e-01   3.1432271e+00  -6.7139272e-01  -3.0106192e+00   1.3317912e+00  -1.2993685e+00   5.4639775e-01  -3.9168008e-01  -2.1540136e+00   2.0946246e+00  -2.5397871e-01   3.1373283e+00   4.8257184e-01   3.1130783e+00  -2.8787341e+00  -3.1358954e+00  -6.9494503e-01   3.1448306e+00
   1.6200000e+01   7.7886560e-01   2.4110546e+00  -1.4325553e+00   2.1764087e+00  -1.2481432e+00   3.1472553e+00  -8.9516693e-02  -3.0902102e+00   3.4131843e+00   2.3122948e+00   1.9125590e+00  -2.0538040e+00   5.7986042e+00   1.2816873e+00   6.8048563e-01   6.7714912e-01   2.2479701e+00  -8.4360323e-01   6.7517313e-03  -3.0834010e+00  -2.6124757e-02  -3.1439524e+00  -1.1233025e+00  -3.0074191e+00  -6.1268677e-01   3.1519298e+00  -2.5393058e-01   3.1598836e+00  -4.6419819e+00  -1.5596077e+00  -3.2692815e+00  -3.1440891e+00   1.3556357e+00   3.1445932e+00  -3.1302674e-01  -3.0553005e+00  -1.1052618e-01  -1.4121761e+00   1.4348226e-01  -5.2468054e-01  -1.0237439e+00   1.9350046e+00   1.2892806e+00   3.1284629e+00   1.6012113e-01   3.1222527e+00   5.1021925e-01  -3.1758782e+00  -8.2161215e-02   3.1475409e+00
   1.6300000e+01  -2.7064007e+00   2.4216602e+00  -1.5584811e+00   2.1337310e+00  -5.0055637e-01   3.0862799e+00  -9.5696748e-02  -3.0836594e+00   3.4342602e+00   2.6392590e+00   2.4930728e+00  -2.0684139e+00  -2.0060012e+00   1.7489697e+00   7.2113405e-01   7.6031538e-01   1.7168419e+00  -5.6027985e-01   8.8028941e-02  -3.0524247e+00  -5.3605919e-03  -3.1464690e+00  -2.8360855e-01  -3.0620135e+00   8.1901836e-01   3.1447876e+00   1.0239392e+00   3.1405038e+00  -3.9258300e+00  -1.7576438e+00   1.7217596e+00  -3.1795968e+00  -1.7648962e+00   3.1685359e+00   2.4575310e-01  -3.1009267e+00  -6.1051996e-01  -1.4808528e+00  -3.0956108e-01  -6.1453016e-01  -1.7088491e+00   1.7763057e+00  -2.5652382e+00   3.1363103e+00  -3.9253888e-01   3.1371694e+00   1.3061284e+00  -3.2339994e+00   4.6424989e-01   3.1398746e+00
   1.6400000e+01  -4.2781545e-01   2.4022831e+00  -1.2154938e+00   2.0632720e+00  -1.4669096e-01   3.0189303e+00  -1.3768363e-01  -3.0812107e+00   3.5653423e+00   2.9702304e+00  -4.2800775e-01  -2.0217686e+00  -2.6397089e+00   2.1392402e+00   7.6232884e-01   8.4011648e-01   1.2179395e+00  -2.9935200e-01   1.3165595e-01  -3.0281960e+00   7.0572844e-01  -3.1487279e+00   1.5922408e+00  -3.1201470e+00  -6.5572189e-01   3.1430967e+00  -7.5198558e-01   3.1369522e+00  -1.1142176e+00  -2.0149202e+00   1.9756599e+00  -3.2227269e+00  -7.7270166e-01   3.1789505e+00   2.5977272e+00  -3.1352376e+00  -6.2838057e-01  -1.5413973e+00  -1.0692587e+00  -6.8353774e-01  -4.6827399e-01   1.6228834e+00   1.5117436e+00   3.1230947e+00   1.5815298e-01   3.1448505e+00   1.2055902e+00  -3.2530035e+00  -3.2021087e-01   3.1395004e+00
   1.6500000e+01  -4.5048283e-01   2.3487858e+00  -9.6561006e-01   1.9753484e+00   1.0805718e-01   2.9608777e+00  -8.9941998e-02  -3.0824481e+00   3.5712746e+00  -2.9769720e+00  -2.1930892e+00  -1.9623414e+00  -1.9859003e+00   2.3677455e+00   8.0424473e-01   9.1848557e-01   7.8675277e-01  -6.8342590e-02   1.6857999e-01  -3.0073718e+00  -7.2104733e-01  -3.1408651e+00  -3.3429887e-01   3.1381442e+00   4.7638490e-01   3.1430061e+00   5.4504424e-01   3.1366964e+00  -1.6237110e+00  -2.2690106e+00   5.7340809e-01  -3.2065990e+00   1.0460422e+00   3.1544228e+00  -5.2022221e-01  -3.1222851e+00  -8.2621460e-01  -1.6023163e+00  -1.9686927e+00  -7.5301958e-01  -1.2896425e+00   1.4818145e+00   1.0552059e+00   3.1022898e+00  -2.6109956e-01   3.1478596e+00   4.7932251e-01  -3.2345976e+00   3.4643383e-01   3.1405822e+00
   1.6600000e+01  -2.4731773e-01   2.2977574e+00  -7.8766575e-01   1.8821096e+00   2.4845058e-01   2.9175355e+00   1.5419806e-02  -3.0862838e+00   3.5741051e+00  -2.6355819e+00  -1.2575067e+00  -1.9534257e+00   6.7136637e-01   2.4775058e+00   8.4667041e-01   9.9687131e-01  -1.7256140e+00   1.2849341e-01   2.1983797e-01  -2.9880302e+00   3.6000894e-01  -3.1361618e+00   1.2858316e+00   3.1347576e+00  -4.0015805e-01   3.1413474e+00   1.6532077e+00   3.1346643e+00  -1.5429658e+00  -2.4930561e+00  -1.7431346e+00  -3.1625248e+00  -1.2252872e-01   3.1409712e+00  -7.2363259e-01  -3.0877844e+00  -1.0019867e+00  -1.6664245e+00  -2.8215288e+00  -8.4444399e-01  -1.5779765e+00   1.3539957e+00  -6.0055277e-01   3.1198470e+00  -6.2486573e-03   3.1484835e+00   3.0929635e-02  -3.1995971e+00  -2.2493559e-01   3.1421547e+00
   1.6700000e+01  -1.6920226e-02   2.2510432e+00  -5.1197901e-01   1.7904308e+00   3.4202206e-01   2.8901376e+00   5.3671679e+00  -3.0900230e+00   3.5777032e+00  -2.2900744e+00  -4.0185034e-01  -1.9909320e+00   2.0524536e+00   2.5435022e+00   8.8975472e-01   1.0763627e+00  -3.1695817e+00   2.6052085e-01   1.8378738e-01  -2.9686348e+00  -2.0716448e-01  -3.1366569e+00  -1.2456532e+00  -3.1375574e+00   2.7235289e-01   3.1405393e+00  -2.0333149e+00   3.1623632e+00  -8.3945857e-01  -2.7000181e+00  -9.2427938e-02  -3.1465312e+00   1.5510023e-01   3.1422179e+00  -4.2274986e-01  -3.0784765e+00  -1.3554974e+00  -1.7377225e+00  -3.5990802e+00  -9.7480154e-01  -1.6439177e+00   1.2219569e+00  -8.1187205e-01   3.1376744e+00   5.1587085e-01   3.1456460e+00  -1.5908455e-01  -3.1673457e+00   2.6299776e-01   3.1445246e+00
   1.6800000e+01   1.2043635e-01   2.2131613e+00  -9.5879422e-02   1.7058497e+00   2.8756246e-01   2.8775532e+00   5.5821478e+00  -3.0195770e+00   3.5813394e+00  -1.9414329e+00   3.6348416e-01  -2.0396676e+00   2.0634973e+00   2.6285853e+00   9.3386193e-01   1.1577817e+00  -3.6943441e+00   2.9395769e-01   1.7025030e-01  -2.9490591e+00  -2.3372475e-01  -3.1354098e+00   5.2115429e-01  -3.1306216e+00  -2.4866958e-01   3.1387196e+00  -6.9475461e-01   3.1755721e+00  -1.2567858e-01  -2.8837582e+00   2.5394756e+00  -3.1574021e+00   2.4107514e+00   3.1437431e+00  -4.2964058e-01  -3.0862424e+00  -1.6378044e+00  -1.8213209e+00  -9.2143207e-01  -1.1550811e+00  -1.7438892e+00   1.0823447e+00  -1.0682305e+00   3.1324408e+00  -3.5387406e-01   3.1504860e+00  -1.4022542e+00  -3.1452371e+00  -1.5203720e-01   3.1470891e+00
   1.6900000e+01   1.9101785e-01   2.1865280e+00   4.1007889e-01   1.6355823e+00   2.1457683e-01   2.8763542e+00   5.6391312e+00  -2.8253572e+00   3.5850485e+00  -1.5903759e+00   1.0361017e+00  -2.0757738e+00   2.1290943e+00   2.7449626e+00   9.7876384e-01   1.2417594e+00  -4.1452724e+00   2.2943856e-01   1.1002900e-01  -2.9299778e+00   2.6927190e-01  -3.1402167e+00  -5.8920263e-01  -3.1337292e+00   1.5255907e-01   3.1373413e+00   1.2415260e+00   3.1508702e+00   1.1356289e+00  -3.0319217e+00   3.5975378e-01  -3.1320411e+00  -1.3437847e+00   3.1795835e+00  -1.1570183e-01  -3.1030462e+00  -1.7770735e+00  -1.9222253e+00  -2.0180567e+00  -1.3454848e+00  -1.6887936e+00   9.3494983e-01   5.0982505e-01   3.1040334e+00  -2.2469007e+00   3.1556081e+00  -1.6004100e+00  -3.1498964e+00  -5.3624018e-01   3.1501584e+00
   1.7000000e+01   2.1046586e-01   2.1708794e+00   5.4066416e-01   1.5879261e+00   1.3965116e-01   2.8819259e+00   4.8066520e+00  -2.5360211e+00   3.5885322e+00  -1.2374343e+00   1.8891819e+00  -2.0839494e+00   1.8846441e+00   2.8855516e+00  -8.6800183e-01   1.3287865e+00  -4.4594421e+00   7.9755593e-02   1.5508601e-02  -2.9122489e+00  -4.5651820e+00  -3.1429916e+00   8.0114950e-01  -3.1376316e+00   1.4328062e+00   3.1353343e+00  -1.6111396e+00   3.1409090e+00   2.9634597e+00  -3.1277799e+00  -1.9301279e+00  -3.0770921e+00  -1.6601810e+00   3.2175325e+00  -1.8251680e+00  -3.1223588e+00  -1.6789641e+00  -2.0413209e+00  -2.7806886e+00  -1.5253419e+00  -1.8459887e+00   7.8130825e-01   1.5976620e+00   3.0767732e+00   1.0506078e+00   3.1244743e+00   7.6135629e-01  -3.1923881e+00   8.3827276e-01   3.1432641e+00
   1.7100000e+01   2.1065972e-01   2.1645021e+00   5.3162234e-01   1.5650268e+00   1.2002215e-01   2.8905955e+00   3.9998639e+00  -2.1868465e+00   3.5920154e+00  -8.8300332e-01   2.4782767e+00  -2.0515451e+00   7.8276411e+00   3.0415587e+00  -8.2951259e-01   1.3934983e+00  -4.6274786e+00  -1.4284480e-01  -8.6752605e-02  -2.8975492e+00  -3.5684602e-01  -3.2038463e+00  -4.9259798e-01  -3.1368764e+00  -2.0332716e+00   3.1552207e+00   1.8283278e+00   3.1268941e+00  -1.6221594e+00  -3.1444903e+00  -1.4643576e+00  -3.0582171e+00  -8.3820388e-01   3.2065125e+00   1.4569160e+00   3.1202615e+00  -1.8365342e+00  -2.1742727e+00  -3.3541654e+00  -1.7212641e+00  -2.0642089e+00   6.2157851e-01   5.3912685e-01   3.0845933e+00   1.5019875e+00   3.0880403e+00   1.1779582e+00  -3.2332121e+00  -6.3741405e-01   3.1429601e+00
   1.7200000e+01   2.0984119e-01   2.1652352e+00   5.6372627e-01   1.5619525e+00   3.8375030e-03   2.9003706e+00   3.4555269e+00  -1.8145691e+00   3.5953847e+00  -5.2737881e-01  -5.2627881e-01  -1.9705599e+00   5.0876309e+00  -2.9963463e+00  -7.9124494e-01   1.4194646e+00  -4.6620886e+00  -4.2561817e-01  -6.4553403e-01  -2.8876489e+00   1.5324732e+00  -3.3099907e+00  -5.6292787e-02  -3.1331554e+00  -1.9241615e-01   3.1599289e+00   1.8751514e-01   3.1215514e+00   1.0140119e+00  -3.1424545e+00   2.2767096e+00  -3.0879221e+00   1.2386002e+00   3.1665037e+00   1.6218755e+00   3.0875614e+00  -2.0500167e+00  -2.3184254e+00  -3.7273919e+00  -1.9462800e+00  -2.1133674e+00   4.5243402e-01  -5.0983716e-01   3.1173925e+00  -1.3092399e+00   3.0944207e+00  -1.1513501e+00  -3.2380540e+00   6.1097709e-01   3.1443831e+00
   1.7300000e+01   2.1535327e-01   2.1712270e+00   5.1633034e-01   1.5738905e+00   1.2215107e-02   2.9091421e+00   2.8850751e+00  -1.4425163e+00   3.5982219e+00  -1.7078136e-01   5.6931969e-02  -1.8872125e+00   6.6352176e+00  -2.6490407e+00  -7.5341092e-01   1.4177222e+00  -4.3707626e+00  -7.5550854e-01  -3.2394382e-01  -2.8901658e+00   3.0732408e+00  -3.3721671e+00   3.9491878e-01  -3.1372297e+00   1.1945786e+00   3.1357649e+00   1.4464964e+00   3.1426554e+00  -9.0728072e-01  -3.1471218e+00  -8.2238023e-01  -3.0969805e+00   2.9326498e-01   3.1433968e+00  -4.7974833e-01   3.1033417e+00  -2.2383370e+00  -2.4757207e+00  -3.9106792e+00  -2.2049879e+00  -2.2318187e+00   2.7295931e-01  -1.1297052e+00   3.1413917e+00   8.2415701e-01   3.0998265e+00   6.4379116e-01  -3.2428031e+00  -4.4682341e-01   3.1459024e+00
   1.7400000e+01   2.9999006e+00   2.1811796e+00   5.2934322e-01   1.5967003e+00  -6.8550717e-03   2.9158536e+00   2.3903160e+00  -1.0850935e+00   3.6010033e+00   1.8661696e-01   2.9147963e-01  -1.8311721e+00   7.7014050e+00  -2.2388318e+00  -7.1573484e-01   1.3964385e+00   2.6693969e+00  -1.1167664e+00  -1.1324873e+00  -2.9043859e+00   1.5991729e+00  -3.3575458e+00  -7.1795684e-01  -3.1355678e+00   7.3833226e-01   3.1317483e+00  -2.0343707e+00   3.1802794e+00   1.3946921e+00  -3.1504394e+00  -1.2463979e+00  -3.0868493e+00  -1.5756335e-01   3.1455188e+00  -1.6085446e-01   3.1284732e+00  -2.2022021e+00  -2.6479429e+00  -3.9385472e+00  -2.4957444e+00  -2.3930148e+00   8.3614887e-02   3.4859156e+00   3.1375227e+00   6.6290112e-01   3.0989252e+00  -2.0839611e-01  -3.2517375e+00  -2.9127807e-01   3.1484707e+00
   1.7500000e+01   2.5550848e+00   2.2320210e+00   7.2785424e-01   1.6271576e+00  -2.7072428e-02   2.9208827e+00   2.0177702e+00  -7.5226402e-01   3.6052317e+00   5.4468134e-01   2.3267665e+00  -1.7849896e+00   8.6291536e+00  -1.7484621e+00   1.2467896e+00   1.3616568e+00   2.6243749e+00  -1.4018861e+00  -3.2626669e-01  -2.9343175e+00  -1.1468357e+00  -3.2871175e+00   8.9815060e-01  -3.1392429e+00   5.1297846e-01   3.1535263e+00  -1.4097043e+00   3.1982816e+00  -1.6575375e+00  -3.1450913e+00  -5.4332383e-02  -3.1064278e+00  -4.4702094e-01   3.1485577e+00  -4.0625547e-01   3.1389958e+00  -2.1810074e+00  -2.8330502e+00  -4.1622333e+00  -2.8128790e+00  -2.4818376e+00  -1.1669283e-01  -6.9008117e-01  -3.1150082e+00  -1.4459849e-02   3.1174241e+00   8.0856862e-01  -3.2532652e+00   6.3987082e-01   3.1409090e+00
   1.7600000e+01   1.9503704e+00   2.3413850e+00   7.7164199e-01   1.6661415e+00  -5.0644895e-02   2.9241557e+00   1.6608643e+00  -4.4881412e-01   3.6092998e+00   9.0333094e-01   3.0266494e+00  -1.7155298e+00   8.9516251e+00  -1.1729579e+00  -1.5486821e-01   1.3440415e+00  -2.2251423e+00  -1.5445346e+00  -1.5709208e-01  -2.9748739e+00   5.6611635e-01  -3.2308577e+00  -5.6572740e-01  -3.1385847e+00  -1.8416573e+00   3.1857299e+00   9.6695389e-01   3.1673900e+00   2.0238942e+00  -3.1465103e+00   1.1966438e+00  -3.1370169e+00   6.9329614e-01   3.1427869e+00   2.9349136e-01   3.1392831e+00  -2.3782528e+00  -3.0269697e+00  -9.1729980e-02   3.1302437e+00  -2.3037430e+00  -3.2831555e-01  -1.9272785e+00  -3.0587693e+00  -4.9633565e-01   3.1390933e+00   6.7535601e-01  -3.2459614e+00  -4.6856531e-01   3.1404270e+00
   1.7700000e+01   1.3739418e+00   2.4803992e+00   7.9821768e-01   1.7144819e+00  -5.4375886e-02   2.9255579e+00   1.2199455e+00  -1.7657206e-01   3.6139977e+00   1.2625215e+00   3.6502843e+00  -1.5942446e+00   8.6157241e+00  -5.1857445e-01  -9.2905490e-01   1.3442353e+00  -2.0214893e+00  -1.6481751e+00   3.4372636e+00  -3.0110733e+00   9.7560302e-02  -3.1955967e+00  -4.8471979e-04  -3.1347364e+00  -1.1644906e+00   3.1908450e+00   5.1914372e-01   3.1403050e+00  -1.6146391e+00  -3.1404321e+00  -4.0958040e-01  -3.1440652e+00  -4.5845615e-01   3.1424410e+00  -6.9010754e-01   3.1384873e+00   1.9304909e+00   3.0533450e+00  -1.4702449e+00   2.8258253e+00  -2.2488219e+00  -5.4699106e-01  -1.4947696e+00  -3.0518255e+00  -1.0492535e-01   3.1482151e+00   3.6252449e-01  -3.2214064e+00   4.7180491e-01   3.1415727e+00
   1.7800000e+01  -1.1812693e+00   2.6260905e+00   8.2553774e-01   1.7706545e+00  -3.9713363e-02   2.9252333e+00   3.8100479e-01   6.2157217e-02   3.6194556e+00   1.6222268e+00   4.2284900e+00  -1.4174638e+00   7.6729125e+00   1.9364428e-01  -8.9237302e-01   1.3298313e+00  -1.5824098e+00  -1.7798545e+00   1.3993728e+00  -2.9930569e+00  -4.8810223e-01  -3.1611773e+00   3.5211303e-01  -3.1388573e+00   1.8136594e+00   3.1561155e+00  -3.3714655e-01   3.1392087e+00   7.1259117e-02  -3.1329798e+00   2.9699648e-02  -3.1401263e+00   4.0939885e-01   3.1444829e+00  -2.0957826e-01   3.1321217e+00  -5.0722896e-01   2.9000398e+00  -2.1016507e+00   2.5791729e+00  -2.3579192e+00  -7.6795142e-01   1.2645518e-01  -3.0907482e+00   2.4369992e-01   3.1474342e+00   5.1817264e-02  -3.1899680e+00  -3.3123971e-01   3.1430719e+00
   1.7900000e+01  -2.5788951e-01   2.7348650e+00   9.0188066e-01   1.8333283e+00  -1.1088947e-02   2.9237831e+00  -2.4567949e-01   2.5921629e-01   3.6275444e+00   1.9824455e+00   4.7829586e+00  -1.1840255e+00   7.6211541e+00   9.3174480e-01  -8.4169621e-01   1.2955802e+00  -9.1399192e-01  -1.9238243e+00   7.4677875e-01  -2.9183501e+00  -4.9675635e-01  -3.1411187e+00  -1.5044467e-01  -3.1371253e+00  -7.4778547e-01   3.1407268e+00   2.7982535e-01   3.1402010e+00   1.5652056e-01  -3.1463690e+00  -1.0425528e-01  -3.1418470e+00  -2.4514781e-01   3.1459213e+00   2.0412404e+00   3.1160577e+00  -9.0855652e-01   2.8033356e+00   3.6305384e-01   2.3497513e+00  -2.5458475e+00  -9.9141263e-01   1.7999984e+00  -3.1362660e+00  -2.8099722e-01   3.1488796e+00  -2.0408154e-01  -3.1615095e+00   3.5314212e-01   3.1454845e+00
   1.8000000e+01  -8.0010622e-03   2.7973944e+00   5.5617776e-01   1.9021933e+00   1.0181481e+00   2.9220688e+00  -1.9208484e+00   4.0654948e-01   3.6408242e+00   2.3432219e+00   1.1618847e+00  -8.9395132e-01   6.9453732e+00   1.6767068e+00  -8.0595061e-01   1.2477672e+00  -2.3348682e-01  -2.0623983e+00   4.2627605e+00  -2.8356160e+00   2.4045878e-01  -3.1390274e+00  -3.1555135e-01  -3.1335539e+00   5.5460777e-01   3.1414821e+00   4.5556697e-01   3.1405925e+00   7.2793533e-01  -3.1532809e+00  -6.4575774e-02  -3.1441745e+00  -1.9801039e+00   3.1486920e+00  -7.5247317e-01   3.1293501e+00  -1.0044345e+00   2.7130884e+00   2.1305379e-02   2.1588555e+00  -7.4530294e-01  -1.2206267e+00  -1.5398785e+00   3.1392467e+00  -1.4455953e-03   3.1491275e+00  -2.6924217e-01  -3.1425656e+00  -9.3648929e-01   3.1479985e+00
   1.8100000e+01   1.0152748e-01   2.8404332e+00   1.3952398e-01   1.9718812e+00   1.7885499e-01   2.9345154e+00  -2.2821031e+00   4.8653656e-01   3.6653677e+00   2.7046916e+00   2.2416744e+00  -6.0436208e-01   5.9687623e+00   2.4169199e+00  -7.7058644e-01   1.1910176e+00   4.0909925e-01  -2.1794865e+00   2.0529608e+00  -2.7071313e+00  -1.4516751e-01  -3.1403226e+00   5.9327355e-01  -3.1370538e+00  -4.6003638e-01   3.1403808e+00  -9.6123766e-01   3.1505262e+00  -1.1984735e+00  -3.1465700e+00   4.1765230e-01  -3.1480610e+00   1.8225065e+00   3.1207848e+00  -6.7420656e-01  -3.1290942e+00  -1.0146206e+00   2.6213790e+00  -1.0966442e+00   2.0221964e+00  -1.3256333e+00  -1.4319181e+00   1.5950014e+00   3.1347727e+00   5.1698006e-01   3.1458319e+00  -1.2003202e-01  -3.1347077e+00   1.1608486e+00   3.1414668e+00
   1.8200000e+01   1.7669394e-01   2.8736001e+00  -4.3912552e-01   2.0322534e+00  -1.9480507e-01   2.9587051e+00  -1.7070522e+00   4.9109229e-01   3.6663754e+00   3.0671724e+00   2.1409139e+00  -3.4502347e-01  -1.6413456e+00   3.1320069e+00  -7.3576553e-01   1.1285689e+00  -1.3418276e+00  -2.2635360e+00  -2.3874015e-01  -2.5315311e+00   5.6016881e-02  -3.1402966e+00  -8.5891565e-01  -3.1354596e+00  -7.3047400e-01   3.1401341e+00   3.5917104e-01   3.1504156e+00   1.5366988e+00  -3.1489426e+00   1.2111766e+00  -3.1460527e+00  -9.4300454e-01   3.1005286e+00   1.5050555e-01  -3.1292035e+00  -1.3435316e+00   2.5272673e+00  -2.1155829e+00   1.9062980e+00  -1.7231208e+00  -1.6156595e+00  -8.8019036e-01   3.1342009e+00  -3.5412003e-01   3.1504067e+00   6.4148446e-01  -3.1338344e+00  -9.0032811e-01   3.1408925e+00
   1.8300000e+01   5.1365542e-01   2.9018248e+00  -6.3560823e-01   2.0727212e+00  -3.6855325e-01   2.9761768e+00  -1.3310920e+00   4.4314349e-01  -2.0173382e+00  -2.8524671e+00   1.2883177e-01  -9.6171535e-02   2.6586653e+00  -2.5702732e+00  -7.0131801e-01   1.0628073e+00   5.8583845e-01  -2.3390216e+00  -1.6559048e+00  -2.3794154e+00  -4.9016961e-02  -3.1413026e+00   1.0035523e+00  -3.1386606e+00   1.8607951e+00   3.1243484e+00   8.1112546e-02   3.1433857e+00  -1.7496690e+00  -3.1445475e+00  -1.2485854e+00  -3.1229433e+00   1.3640494e+00   3.0951307e+00   6.7026929e-02  -3.1355375e+00  -1.5815590e+00   2.4267753e+00  -2.5386413e+00   1.7781517e+00  -1.9224725e+00  -1.7915447e+00  -1.0282076e-01   3.1414392e+00  -2.7951687e-01   3.1553427e+00  -1.5189722e-01  -3.1259373e+00   8.2663864e-01   3.1425096e+00
   1.8400000e+01   4.7675654e-01   2.9318985e+00  -6.6458849e-01   2.0886459e+00  -3.6106740e-01   2.9817071e+00  -1.1699940e+00   3.6849381e-01  -1.7786620e+00  -2.5654531e+00  -1.8937408e+00   1.1629456e-01   2.9546336e+00  -2.1239625e+00  -6.6717532e-01   9.9548892e-01   9.8219434e-01  -2.4034924e+00  -2.9120115e+00  -2.2921950e+00   7.4057369e-03  -3.1420250e+00  -6.4475171e-01  -3.1379526e+00  -9.3278387e-01   3.1289785e+00  -1.0069785e-02   3.1437036e+00   1.1025668e+00  -3.1461776e+00  -7.5928961e-01  -3.1078997e+00   9.1057392e-01   3.0980809e+00   2.4430048e-01  -3.1374648e+00  -1.7414455e+00   2.3142685e+00  -2.8832943e+00   1.6226303e+00  -2.1990742e+00  -1.9692162e+00   6.4102645e-01   3.1345655e+00   1.6250025e-01   3.1508363e+00  -3.7921268e-01  -3.1142557e+00  -6.2771531e-01   3.1438700e+00
   1.8500000e+01   4.2874774e-01   2.9669886e+00  -5.5909042e-01   2.0835750e+00  -2.9953064e-01   2.9763537e+00  -1.0960059e+00   2.8088440e-01  -1.5705456e+00  -2.4018661e+00  -2.7374263e+00   2.4951313e-01   2.2416008e+00  -1.7203927e+00  -6.3316700e-01   9.2790589e-01   9.8870013e-01  -2.4306769e+00  -3.7304271e+00  -2.2875893e+00   4.1754415e-01  -3.1430630e+00   1.9803035e+00  -3.1338448e+00  -6.4910004e-01   3.1426273e+00  -2.0223868e+00   3.1448008e+00   7.9812537e-01  -3.1539258e+00   7.2494517e-02  -3.1224588e+00  -1.1768689e+00   3.1294501e+00   3.6639923e+00  -3.1347435e+00  -2.0085797e+00   2.1877549e+00  -3.2339795e+00   1.4369309e+00  -3.7669297e-02  -2.1544289e+00  -1.0774973e+00   3.1369292e+00  -8.3787486e-01   3.1462674e+00  -1.9010875e-01  -3.1126315e+00   6.0286730e-01   3.1465146e+00
   1.8600000e+01   2.6048302e+00   3.0046875e+00  -4.9700813e-01   2.0640289e+00  -3.0350686e+00   2.9638669e+00  -1.0580060e+00   1.8666432e-01  -1.4071503e+00  -2.3239459e+00  -5.5694623e-01   2.8764232e-01   1.6495724e+00  -1.3545436e+00  -5.9952735e-01   8.6100991e-01   1.0251068e+00  -2.4252704e+00  -3.7025311e+00  -2.3707867e+00  -1.3332825e-01  -3.1380596e+00  -1.5836879e+00  -3.1117958e+00   4.7810784e-01   3.1324224e+00   1.9538703e+00   3.1179729e+00  -2.0453623e+00  -3.1352315e+00  -7.4297330e-01  -3.1416065e+00   1.6827358e+00   3.1478874e+00   2.8942491e-01  -3.0798670e+00  -2.3152886e+00   2.0452615e+00  -3.5909049e+00   1.2198602e+00  -8.6569330e-01  -2.3192257e+00   1.3505207e+00   3.1319122e+00   5.0569601e-01   3.1334833e+00  -3.7884360e-02  -3.1186838e+00  -1.1171881e+00   3.1489480e+00
   1.8700000e+01  -3.5380364e+00   3.0733357e+00  -4.5175033e-01   2.0359029e+00  -8.8001905e-01   2.9096332e+00  -1.0397396e+00   8.8974927e-02   2.9661396e+00  -2.3047037e+00  -6.0727227e-01   2.7460778e-01   5.7141126e-01  -1.0334730e+00  -5.6613656e-01   7.9549931e-01   1.0356671e+00  -2.3951445e+00  -1.1263862e+00  -2.5287273e+00  -2.7668271e-01  -3.1310263e+00   4.2191941e-01  -3.0926276e+00   1.5994959e+00   3.1233758e+00   1.6663966e+00   3.0997829e+00   1.6171000e+00  -3.1393852e+00   1.3764892e+00  -3.1650079e+00  -1.6926354e+00   3.1699519e+00  -9.5860061e-01  -2.9901641e+00  -2.1827687e+00   1.8834680e+00  -3.9918486e+00   9.7037509e-01  -1.9431109e+00  -2.4535526e+00  -2.9925241e+00   3.1333045e+00   5.7691535e-01   3.1205771e+00   2.3537937e-02  -3.1260235e+00   1.2915032e+00   3.1429728e+00
   1.8800000e+01  -2.3572260e+00   3.1081238e+00  -1.1799433e-01   2.0028009e+00   3.0844131e+00   2.8201142e+00   1.0536521e+00  -1.0568210e-02   1.7110508e+00  -2.2674163e+00   2.6855911e-01   2.4983179e-01   4.5925732e-01  -7.6753359e-01   7.5262551e-01   7.3188353e-01  -1.4950208e+00  -2.3461141e+00  -2.1731699e-01  -2.7066441e+00  -2.5308121e-02  -3.1312219e+00  -1.3095594e+00  -3.0921852e+00  -4.3479876e-01   3.1443233e+00  -2.2131248e+00   3.1330369e+00  -1.3382836e+00  -3.1456426e+00   5.4785779e-01  -3.1727630e+00  -1.0869041e+00   3.1839855e+00  -1.0036738e+00  -2.9331900e+00  -2.4636642e+00   1.7054035e+00  -4.7905565e-01   6.8702698e-01  -1.8513304e+00  -2.5901610e+00   1.2383464e+00   3.1102472e+00  -1.0854693e+00   3.1250916e+00   8.2147863e-02  -3.1316071e+00  -1.0075181e+00   3.1423635e+00
   1.8900000e+01  -1.3745694e+00   3.0582622e+00   1.7834425e-01   1.9711109e+00  -6.7129836e-01   2.7849288e+00   7.4069414e-01  -8.2776894e-02   1.7144567e+00  -2.1799929e+00   2.3037829e+00   2.2765452e-01   1.6067982e+00  -5.5723690e-01   7.9053310e-01   6.8802574e-01  -1.1248667e+00  -2.3173817e+00  -4.5082591e-01  -2.8552732e+00  -1.6373089e-01  -3.1351178e+00  -2.7272736e-01  -3.1044808e+00  -1.8439941e+00   3.1736188e+00   4.8128876e-01   3.1480769e+00   1.5969300e+00  -3.1485771e+00  -2.3960266e+00  -3.1541065e+00   1.5519175e+00   3.1587535e+00  -1.0437995e+00  -2.9164409e+00   8.1290377e-01   1.5130947e+00  -8.5162082e-01   4.2145142e-01  -8.1473822e-01  -2.7404762e+00   1.6968423e+00   3.0731707e+00   7.0687491e-01   3.1207702e+00  -1.9088756e-02  -3.1343360e+00   9.1564426e-01   3.1441049e+00
   1.9000000e+01  -5.1066071e-01   2.9735989e+00  -2.8216545e-01   1.9486081e+00   6.1514569e-02   2.7877046e+00   5.4697864e-01  -1.1321979e-01   1.7176601e+00  -2.0708344e+00   2.5254201e+00   2.4587716e-01   2.6531621e+00  -3.7392864e-01   8.2920458e-01   6.7555755e-01   3.8934945e-01  -2.3298080e+00  -3.2402264e-02  -2.9741899e+00   2.3280106e-01  -3.1405432e+00   1.2513493e+00  -3.1334238e+00   6.6992620e-01   3.1648787e+00  -5.1011803e-03   3.1385190e+00  -1.7878184e+00  -3.1455002e+00   1.2257495e+00  -3.1661406e+00  -1.1182961e+00   3.1477945e+00  -7.7603723e-01  -2.9305923e+00  -9.0298833e-01   1.3513564e+00  -1.2114245e+00   2.0722280e-01  -2.2744124e+00  -2.8857115e+00   4.9122327e-01   3.0840377e+00   5.1856621e-01   3.1138222e+00  -2.0231277e-02  -3.1356060e+00  -7.0172304e-01   3.1454487e+00
   1.9100000e+01   3.4830910e-03   2.8870068e+00  -6.2687412e-02   1.9302943e+00   3.5618410e-01   2.7823329e+00   3.7822138e-01  -1.1921071e-01  -2.2485790e+00  -1.9454887e+00   3.9759692e+00   3.2210230e-01   3.4839480e+00  -1.8224835e-01   8.6848361e-01   6.8733623e-01   8.9891973e-01  -2.3475656e+00  -1.8839693e-01  -3.0682770e+00  -1.3956895e-01  -3.1434108e+00  -6.0255303e-01  -3.1411971e+00   4.4321132e-01   3.1448155e+00   5.3229867e-02   3.1372947e+00   1.7524871e+00  -3.1478844e+00   1.1775874e+00  -3.1878782e+00   1.1810776e+00   3.1435677e+00   3.2042048e-01  -2.9644860e+00  -1.3716357e+00   1.2292602e+00  -7.4731259e-01   2.1550365e-02  -2.3789195e+00  -3.0342815e+00  -1.1489914e+00   3.1196636e+00  -5.0019772e-02   3.1244337e+00   1.3659875e-01  -3.1370571e+00  -7.6425826e-02   3.1481699e+00
   1.9200000e+01  -1.2380197e-01   2.8166179e+00  -2.1253055e-01   1.9124002e+00   4.0346504e-01   2.7839571e+00   2.3742209e-01  -1.1176832e-01  -1.9924081e+00  -1.8620766e+00   4.9781702e+00   4.6376183e-01   4.0730914e+00   3.9820755e-02   9.0863785e-01   7.1808800e-01   9.9479563e-01  -2.3436963e+00   4.5916206e-01  -3.1409408e+00   5.3860659e-02  -3.1445679e+00   2.5986425e-01  -3.1397474e+00  -2.1413620e+00   3.1442308e+00   1.1907943e-02   3.1370491e+00  -9.2155179e-01  -3.1478180e+00   6.8086113e-03  -3.1728679e+00  -8.1972159e-01   3.1427377e+00  -8.8659674e-01  -2.9947901e+00  -1.7474827e+00   1.1090288e+00  -1.1366873e+00  -1.4108233e-01  -2.4876104e+00   3.0784699e+00  -4.8814790e-01   3.1364706e+00  -2.3685544e-01   3.1379990e+00   3.8030261e-02  -3.1365226e+00   4.5941142e-01   3.1405064e+00
   1.9300000e+01   9.2085933e-02   2.7628310e+00  -3.1345307e-01   1.8954803e+00  -3.8371890e-01   2.7950353e+00   4.3873945e+00  -9.8367782e-02  -1.7600992e+00  -1.8550769e+00   5.5361970e+00   6.8539169e-01   4.7861452e+00   3.0264711e-01   9.4937859e-01   7.6392532e-01   9.7258302e-01  -2.3162270e+00   9.7106198e-01   3.0923417e+00  -4.7109854e-02  -3.1464107e+00  -1.2568823e-01   3.1406289e+00   1.0275373e+00   3.1201190e+00   4.1230697e-02   3.1376846e+00  -6.8037950e-03  -3.1387307e+00  -1.9139005e+00  -3.1471568e+00   6.7882003e-01   3.1455111e+00  -5.1443701e-01  -3.0253580e+00  -2.3171080e+00   9.7929513e-01  -1.5644271e+00  -2.8623044e-01  -2.5174920e+00   2.8890733e+00   1.4011575e+00   3.1281332e+00   1.2088270e-01   3.1442099e+00  -1.1818233e-01  -3.1339274e+00  -3.1611245e-01   3.1401389e+00
   1.9400000e+01   2.3082296e-01   2.7227133e+00  -2.3526511e-01   1.8760642e+00   8.0872146e-02   2.8029888e+00   3.5185315e+00  -2.5822040e-02  -1.5539504e+00  -1.8983703e+00   6.0255040e+00   9.8619678e-01   5.2813962e+00   6.1262263e-01   9.9090633e-01   8.2198701e-01   8.9915715e-01  -2.2703961e+00   9.6835558e-01   3.0742384e+00   7.2519159e-01  -3.1477537e+00   2.3766385e-01   3.1400373e+00   2.1289892e+00   3.0898727e+00   2.0448108e-02   3.1388629e+00  -1.5516460e-01  -3.1434375e+00   1.1559900e+00  -3.1540663e+00  -1.1624869e+00   3.1467093e+00  -2.2785570e-01  -3.0659186e+00  -2.6267835e+00   8.3014411e-01   1.7232099e+00  -4.2903953e-01  -2.5929069e+00   2.6838839e+00  -1.0948541e+00   3.1350109e+00  -2.5237702e-01   3.1475396e+00  -2.0757298e-02  -3.1331445e+00   3.4296217e-01   3.1412219e+00
   1.9500000e+01  -6.0458520e-01   2.6972677e+00  -1.0349230e-01   1.8546201e+00   3.0523620e-01   2.8052568e+00   3.9415825e+00   1.2981262e-01  -1.3941330e+00  -1.9732565e+00   6.0715280e+00   1.3591844e+00   5.5374012e+00   9.7304473e-01   1.0332368e+00   8.9017135e-01   5.8705747e-01  -2.2122353e+00   7.3280737e-01   3.0859584e+00  -7.2945613e-01  -3.1394616e+00  -6.0819096e-02   3.1412852e+00  -1.4159566e-01   3.1090839e+00   3.5190536e-02   3.1405217e+00   9.4363563e-01  -3.1491193e+00   6.6048756e-01  -3.1670207e+00  -7.6990061e-01   3.1401378e+00   3.7204104e-02  -3.1054007e+00  -2.1921093e+00   6.5538163e-01   1.3643044e+00  -5.3065037e-01  -2.3852108e+00   2.4656010e+00   6.3683582e-02  -3.1407248e+00  -8.3545509e-03   3.1480607e+00  -2.0244910e-02  -3.1343021e+00  -2.2198797e-01   3.1427986e+00
   1.9600000e+01   9.5370313e-02   2.6730331e+00  -1.0702373e+00   1.8344292e+00   3.4423968e-01   2.8120858e+00   4.3082563e+00   3.4205961e-01  -1.2733843e+00  -2.0668346e+00   6.0061134e+00   1.7922967e+00   5.5369495e+00   1.3804194e+00   1.0762710e+00   9.6694200e-01   4.6763734e-01  -2.1500906e+00   4.5851173e-01   3.1165340e+00   4.5091336e-02  -3.1343151e+00   1.5119928e+00  -3.1388770e+00  -2.3176220e+00   3.1476018e+00   2.0980886e-02   3.1424812e+00  -1.3503922e+00  -3.1423997e+00  -2.7304960e-01  -3.1533983e+00  -1.7022397e+00   3.1104815e+00   9.4539641e-01  -3.1369489e+00  -2.3666621e+00   4.6374717e-01   9.9846034e-01  -5.6614637e-01   2.0405989e-01   2.2395155e+00   5.1331446e-01   3.1353659e+00   2.2052592e-01   3.1452259e+00  -2.0240730e-02  -3.1356907e+00   2.6049529e-01   3.1451688e+00
   1.9700000e+01   2.1370890e+00   2.6489335e+00  -8.7114033e-01   1.8036354e+00   2.8398649e-01   2.8255867e+00  -1.8079914e+00   6.0644367e-01  -1.1853967e+00  -2.1706494e+00   5.9250464e+00   2.2696270e+00   5.1138593e+00   1.8257231e+00  -3.3351871e-01   1.0511802e+00   5.9765896e-02  -2.0904621e+00   1.6275117e-01  -3.1287394e+00   1.2394309e-01  -3.1388701e+00  -1.6852688e+00  -3.1168139e+00   1.5879602e-01   3.1428594e+00   4.4666656e-01   3.1446515e+00   8.2214193e-01  -3.1441771e+00  -4.9104090e-01  -3.1388897e+00   9.5651685e-01   3.0558717e+00  -8.3374347e-02   3.1361862e+00  -2.4829379e+00   2.6259042e-01  -5.0772828e-01  -5.6205987e-01  -8.5531555e-01   2.0454367e+00  -9.8037810e-01   3.1378783e+00   9.5220294e-03   3.1460234e+00   1.3659868e-01  -3.1372440e+00  -8.6593940e-01   3.1477359e+00
   1.9800000e+01   1.4629024e+00   2.6613317e+00  -5.0443947e-01   1.7557932e+00   2.2412213e-01   2.8436907e+00  -2.0683776e+00   8.3074823e-01  -1.1174735e+00  -2.2793640e+00   5.8631864e+00   2.7778066e+00   4.3199069e+00   2.2933633e+00  -2.9465791e-01   1.1222987e+00  -2.4927881e-01  -2.0397174e+00   1.8442292e+00  -3.0927940e+00  -8.4462825e-02  -3.1400030e+00  -7.0122809e-01  -3.1047833e+00  -7.1105547e-01   3.1129720e+00  -9.5248440e-01   3.1525950e+00   2.5761007e-01  -3.1509339e+00   5.6396179e-02  -3.1381844e+00   1.5402409e+00   3.0074720e+00   1.2640160e-01   3.1392462e+00  -2.3652330e+00   5.0648202e-02  -9.2414507e-01  -5.5364755e-01  -1.3918766e+00   1.8925346e+00   1.2898586e+00   3.1327204e+00  -2.2614504e-01   3.1494588e+00   8.9664223e-01  -3.1367854e+00   1.1065062e+00   3.1410629e+00
   1.9900000e+01   9.9098318e-01   2.7167330e+00  -1.5692978e-01   1.7027618e+00   9.0575729e-02   2.8636483e+00  -2.1619726e+00   9.4651447e-01   1.3931510e+00  -2.3897009e+00   6.6961426e-01  -2.9761853e+00   3.7361539e+00   2.7615390e+00  -7.5459706e-01   1.1668692e+00  -4.8917997e-01  -2.0047806e+00   6.3591580e-01  -3.0390684e+00   2.4319990e-02  -3.1404654e+00   8.7786061e-01  -3.1261609e+00   1.6875686e+00   3.0831112e+00  -9.0252999e-01   3.1510195e+00  -8.6112375e-01  -3.1423121e+00  -1.0477894e+00  -3.1429403e+00   1.1332451e+00   3.0043500e+00   4.2387188e-02  -3.1409789e+00   2.0731854e+00  -1.6911418e-01  -1.3754273e+00  -5.6624075e-01  -1.7199300e+00   1.7497932e+00  -6.3464621e-01   3.1343788e+00  -1.4688843e-02   3.1490442e+00  -3.5289619e-01  -3.1225640e+00  -8.5618354e-01   3.1405130e+00
   2.0000000e+01   8.2168496e-01   2.7892700e+00   3.3291000e-01   1.6551293e+00   2.7272213e-02   2.8824251e+00  -2.2377090e+00   9.7739416e-01   1.1546624e+00  -2.4662436e+00   1.2231733e+00  -2.5028502e+00   2.4367126e+00  -3.0707916e+00  -7.1783943e-01   1.1859928e+00  -6.3213191e-01  -1.9886239e+00   5.0549932e-01  -2.9679088e+00  -3.2471279e-02  -3.1415170e+00  -2.0611509e-02  -3.1386873e+00   1.7781699e+00   3.0751965e+00   1.7868591e+00   3.1258454e+00   4.6946858e-01  -3.1444697e+00   1.2061609e+00  -3.1600255e+00   5.2458862e-01   3.0364198e+00   7.6783236e-02  -3.1366530e+00  -1.2619322e+00  -3.3283124e-01  -2.0635817e+00  -6.0566235e-01   1.7252054e+00   1.6035093e+00  -9.4043089e-01  -3.1403322e+00   2.2205142e-01   3.1457529e+00  -5.7054639e-01  -3.1057906e+00   7.9045111e-01   3.1420798e+00
   2.0100000e+01   7.6723989e-01   2.8663878e+00  -1.8582853e-01   1.6224397e+00   5.0458857e-03   2.8978216e+00   1.5289903e+00   9.4320554e-01   8.9312798e-01  -2.4900848e+00   6.5143090e-01  -2.1273080e+00   2.1700068e+00  -2.6576363e+00  -6.8128907e-01   1.1811022e+00   8.0122184e-01  -1.9912783e+00   2.3609290e-01  -2.9004852e+00  -1.2303163e-03  -3.1424385e+00   1.3606040e-01  -3.1374391e+00  -3.8324145e+00   3.1143045e+00   2.1615469e-01   3.1203961e+00   5.1225083e-01  -3.1502827e+00  -3.5411000e+00  -3.1691719e+00   1.0865938e-01   3.0812679e+00  -2.4074481e-01  -3.1318816e+00   2.1183745e+00  -4.4576048e-01  -2.8450271e+00  -6.7987825e-01   5.9873980e-01   1.4974369e+00   1.5597323e+00   3.1285217e+00   9.1492881e-03   3.1461550e+00  -2.9830214e-01  -3.1054723e+00  -5.9750356e-01   3.1434541e+00
   2.0200000e+01   7.4091344e-01   2.9440738e+00   2.2872124e+00   1.5997930e+00  -2.2446580e-02   2.9096319e+00   4.7335468e-01   9.1113063e-01   6.1103498e-01  -2.4813785e+00   1.5126230e+00  -1.8251762e+00   1.7371598e+00  -2.2920370e+00  -6.4525102e-01   1.1593715e+00   2.1805330e-01  -1.9901261e+00  -2.7411428e-01  -2.8411005e+00  -1.8355091e-02  -3.1435376e+00  -1.4601432e+00  -3.1349170e+00   2.9018524e-01   3.1130253e+00  -1.1886837e+00   3.1413001e+00  -1.0445773e+00  -3.1418392e+00   5.9702383e-01  -3.2092778e+00  -9.7749252e-01   3.1224294e+00   7.4642911e-02  -3.1306771e+00  -5.0192109e-01  -5.1613481e-01  -3.3479993e-01  -7.9897541e-01  -5.4669547e-01   1.4482439e+00  -3.8692359e-01   3.1275479e+00  -2.2605685e-01   3.1493113e+00   8.8719473e-03  -3.1163198e+00   5.7757553e-01   3.1460745e+00
   2.0300000e+01   6.8890750e-01   3.0211523e+00   1.9668710e+00   1.6118481e+00  -1.8478095e+00   2.9181380e+00  -2.4298888e-01   9.1263454e-01   3.3304211e-01  -2.4556186e+00   2.2572165e+00  -1.5727502e+00   7.8528058e-01  -1.9708410e+00  -3.3884879e-01   1.1261055e+00  -1.8204017e-01  -1.9764410e+00  -2.9177605e-01  -2.7979301e+00  -2.2144081e-01  -3.1446168e+00   1.9312857e+00   3.1319451e+00   2.0991479e+00   3.0688409e+00   8.0206885e-01   3.1432742e+00   6.0253442e-01  -3.1434898e+00   2.0802902e+00  -3.2744643e+00  -1.7387094e-01   3.1409606e+00  -7.4489384e-02  -3.1317333e+00  -1.2672432e+00  -5.4901692e-01  -1.4768803e+00  -9.2678835e-01  -1.2761830e+00   1.4117342e+00  -6.8835454e-01   3.1407655e+00  -1.4710142e-02   3.1486864e+00   1.2384600e-01  -3.1279079e+00  -1.0995991e+00   3.1485179e+00
   2.0400000e+01   6.2099962e-01   3.0967490e+00   1.7365354e+00   1.6757004e+00   8.2553619e-01   2.8990217e+00  -7.3733581e-01   9.1627053e-01   6.4688740e-02  -2.4244807e+00   2.9637324e+00  -1.3364129e+00   2.9856094e-01  -1.7008206e+00  -3.0236229e-01   1.0889066e+00  -4.6611162e-01  -1.9660949e+00  -2.9011572e-01  -2.7732935e+00   7.9761604e-01  -3.1486551e+00  -1.9082105e-01   3.1281524e+00   1.5450553e+00   3.0682422e+00  -5.6418212e-01   3.1410144e+00   4.1682846e-01  -3.1493754e+00   1.7972558e+00  -3.2871004e+00   1.7104954e+00   3.1402882e+00  -4.9091200e-03  -3.1326103e+00  -1.6216794e+00  -5.9679849e-01  -2.4716602e+00  -1.0456911e+00  -1.7202696e+00   1.3605923e+00   1.6246873e-01   3.1364277e+00   2.2205655e-01   3.1452401e+00   8.3444726e-02  -3.1346983e+00   1.2787417e+00   3.1424778e+00
   2.0500000e+01   5.2720375e-01  -3.1135017e+00   1.9950570e+00   1.7708472e+00   5.3732552e-01   2.8733418e+00  -1.1430279e+00   9.0594019e-01  -1.8781103e-01  -2.3964326e+00   3.6572959e+00  -1.0932141e+00   8.9054138e-02  -1.4870538e+00  -2.6583339e-01   1.0530631e+00  -6.3307963e-01  -1.9670137e+00  -3.4536335e-01  -2.7625819e+00  -7.5558129e-01  -3.1435208e+00  -4.0526293e-01  -3.1366608e+00  -1.9028569e+00   3.1146658e+00   4.2723910e-01   3.1415392e+00  -3.0742789e+00  -3.1406458e+00   4.3230625e-01  -3.2463951e+00  -1.7710709e+00   3.1609224e+00  -3.7600118e-02  -3.1342438e+00  -1.6294599e+00  -6.6986307e-01  -3.2190389e+00  -1.1855896e+00  -2.0022751e+00   1.2835869e+00   1.0578454e+00   3.1269497e+00   9.1480029e-03   3.1455273e+00   1.3770232e-01  -3.1370685e+00  -9.9737458e-01   3.1418636e+00
   2.0600000e+01   3.9897673e-01  -3.0446513e+00   1.4598496e+00   1.8898589e+00   3.1856377e-01   2.8717927e+00  -1.4896598e+00   8.7365701e-01  -3.2254711e+00  -2.3774130e+00   4.3056004e+00  -8.2679679e-01   1.6644006e-02  -1.3238039e+00  -6.0820868e-01   1.0191700e+00  -6.6337102e-01  -1.9820468e+00  -3.9943162e-01  -2.7629176e+00   3.7778448e-01  -3.1401774e+00  -1.2278752e-01  -3.1309138e+00  -1.0301112e+00   3.1421896e+00  -2.6547739e-01   3.1407948e+00   1.3912649e+00  -3.1708755e+00  -7.6922063e-01  -3.1882299e+00  -9.3324015e-01   3.1731711e+00  -1.1371893e+00  -3.1360260e+00  -1.7548042e+00  -7.6612749e-01  -3.8207842e+00  -1.3634587e+00  -2.2786268e+00   1.1781166e+00  -1.7020775e+00   3.1363216e+00  -2.2605655e-01   3.1485984e+00   3.8048086e-02  -3.1359235e+00   9.0745753e-01   3.1435822e+00
   2.0700000e+01   3.0739786e-01  -2.9817263e+00  -1.5189538e+00   2.0224511e+00  -2.5009418e+00   2.8815951e+00  -1.7999521e+00   8.1539954e-01  -3.0320564e+00  -2.4095212e+00   4.9041261e+00  -5.2581866e-01   3.6049749e-02  -1.2015425e+00  -5.7323130e-01   9.8251298e-01  -6.1657934e-01  -2.0100041e+00  -4.4571791e-01  -2.7728531e+00  -2.1472593e-01  -3.1418632e+00  -1.0735294e-01  -3.1333166e+00   1.8569905e+00   3.1251359e+00   2.2847767e-01   3.1418914e+00   1.7985461e+00  -3.2121914e+00  -1.8629783e+00  -3.1502835e+00   1.5270111e+00   3.1477418e+00   1.1786852e+00   3.1299034e+00   1.9766695e+00  -8.8137999e-01  -4.2590589e+00  -1.5868464e+00  -2.4049135e+00   1.0443269e+00   1.6610107e+00   3.1331303e+00  -2.0992765e+00   3.1479105e+00  -1.1818209e-01  -3.1328621e+00  -6.9493510e-01   3.1449225e+00
   2.0800000e+01   2.4505717e-01  -2.9260155e+00   2.7414536e+00   2.1179847e+00  -6.6049778e-01   2.8587510e+00   3.8755011e+00   7.2941022e-01  -2.8348733e+00  -2.5142743e+00   4.8353953e+00  -1.8311168e-01   2.0735495e-01  -1.1102736e+00   4.8327541e+00   9.4006907e-01  -4.5497491e-01  -2.0472720e+00  -4.8432055e-01  -2.7911959e+00   3.3113843e+00  -3.1413823e+00   4.3405657e-01  -3.1380691e+00  -4.8874034e-02   3.1250857e+00  -1.1738246e-01   3.1425439e+00   4.3017617e-01  -3.2011984e+00   9.7549607e-01  -3.1569907e+00  -7.9130554e-01   3.1381898e+00   8.1827662e-01   3.1191560e+00   7.4824703e-01  -9.6147177e-01  -4.5331160e+00  -1.8573271e+00  -2.4133829e+00   8.8443699e-01  -9.3641273e-01   3.1324097e+00   1.1153162e+00   3.1160547e+00   4.9326294e-01  -3.1317338e+00  -8.2169610e-02   3.1476328e+00
   2.0900000e+01   2.0453135e-01  -2.8776250e+00   1.4600467e+00   2.2073566e+00   2.4416493e-01   2.8020491e+00   4.3153418e+00   6.9627692e-01  -2.6023776e+00  -2.6677798e+00   5.3647269e+00   1.9694275e-01   4.4759735e-01  -1.0393948e+00   4.8902226e+00   9.6732296e-01  -2.3099235e-01  -2.0886626e+00  -1.8087751e+00  -2.8168619e+00  -1.0200507e+00  -3.0986148e+00  -2.1321932e-01  -3.1370058e+00  -2.1206937e+00   3.1472469e+00   1.2944667e-01   3.1442432e+00  -8.7215422e-01  -3.1650577e+00   1.0157504e+00  -3.1716240e+00   6.5930018e-01   3.1391477e+00  -9.6758799e-01   3.1368397e+00  -6.7975922e-02  -9.8628755e-01  -4.5891375e+00  -2.1718200e+00  -2.5960331e+00   7.0354139e-01  -6.0786386e-02   3.1395856e+00   1.4621449e+00   3.0817839e+00  -1.6054713e-01  -3.1256416e+00   4.6425697e-01   3.1399665e+00
   2.1000000e+01   1.8426471e-01  -2.8359764e+00   1.6552750e+00   2.3271835e+00   2.9238224e-02   2.7552333e+00   4.7315662e+00   7.7816160e-01  -2.3586180e+00  -2.8518108e+00   5.9311847e+00   6.1102077e-01   5.1166381e-01  -9.7824343e-01   4.9534185e+00   1.1135512e+00  -8.6184846e-02  -2.1280701e+00  -6.9091832e-01  -2.8664491e+00   1.0772217e+00  -3.0400406e+00  -2.6826544e-01  -3.1337750e+00   1.7259114e+00   3.1342084e+00  -4.4899894e-02   3.1458181e+00  -1.0767083e+00  -3.1448543e+00   4.9059779e+00  -3.1566338e+00  -4.3140259e-01   3.1390852e+00   5.7073115e-01  -3.1363355e+00  -3.7128604e-01  -9.9638393e-01  -4.5056309e+00  -2.5230543e+00  -2.5373261e+00   5.0449499e-01   6.0822190e-01   3.1325453e+00   3.9188918e-01   3.0900215e+00  -3.7937022e-01  -3.1172397e+00  -3.2021687e-01   3.1395922e+00
   2.1100000e+01   1.7242003e-01  -2.8000970e+00   1.7903483e+00   2.4564515e+00   5.0925545e-01   2.7239553e+00   5.0607650e+00   9.5633223e-01  -2.2844249e+00  -3.0522767e+00   6.0983835e+00   1.0645285e+00   9.4466803e-01  -9.2046882e-01   5.0272398e+00   1.3494853e+00   2.8532851e-01  -2.1612805e+00  -6.5510322e-02  -2.9348547e+00  -1.2240103e+00  -2.9945501e+00   3.1585772e-01  -3.1376568e+00   1.1196061e+00   3.1219218e+00  -5.6990225e-01   3.1479677e+00   1.7020164e+00  -3.1552750e+00   1.0232592e+00  -3.0662717e+00   3.9066088e-01   3.1412865e+00  -4.4564316e-01  -3.1330675e+00  -7.7635726e-01  -1.0097522e+00   1.0482287e+00  -2.9010611e+00  -2.5153591e+00   2.9055211e-01  -3.7348037e-03   3.1348568e+00   1.5580093e+00   3.1194581e+00   1.4418516e+00  -3.1181538e+00   3.4643892e-01   3.1406740e+00
   2.1200000e+01   1.8010268e-01  -2.7689023e+00   1.2369889e+00   2.5969551e+00   6.9140092e-01   2.7080730e+00  -2.0088504e+00   1.2154370e+00  -2.2770522e+00   3.0222783e+00   6.1178035e+00   1.5564957e+00   1.6808636e+00  -8.5851545e-01   5.1304727e+00   1.6536576e+00   4.9307192e-01  -2.1830623e+00  -2.7980329e-01  -2.9949289e+00  -1.7582286e+00  -2.9642409e+00  -1.7167816e-01  -3.1395378e+00  -2.2061860e+00   3.1493028e+00   6.9562160e-01   3.1412531e+00  -1.2244370e+00  -3.1530937e+00  -1.0099255e+00  -2.9250044e+00  -2.3237877e-01   3.1429212e+00  -1.2955688e-01  -3.1296830e+00  -1.1466146e+00  -1.0347901e+00  -2.0286318e+00   3.0608784e+00  -2.3085032e+00   6.6595345e-02   7.3407494e-01  -3.1391784e+00  -1.1653975e+00   3.1672887e+00  -1.4845401e+00  -3.1038839e+00  -2.2493990e-01   3.1422466e+00
   2.1300000e+01   2.4184731e-01  -2.7412193e+00   4.3730153e-01   2.7399163e+00   6.9911335e-01   2.7119843e+00  -1.6268360e+00   1.4423626e+00  -2.2599578e+00   2.8086133e+00   6.0241039e+00   2.0792772e+00   2.0907532e+00  -7.7811846e-01   5.3980506e+00   2.0106955e+00   7.9880208e-01  -2.1889769e+00  -2.4393156e-01  -3.0440465e+00  -1.2691049e+00  -2.9807801e+00   2.7125472e-01  -3.1393783e+00   3.2823834e-01   3.1533543e+00  -4.7859528e-01   3.1387269e+00   2.1770803e-01  -3.1471821e+00  -1.8383048e+00  -2.8214936e+00   2.3932766e-01   3.1457803e+00   1.9900520e-01  -3.1344253e+00  -1.3892318e+00  -1.0784982e+00  -2.4827840e+00   2.8081979e+00  -2.4132268e+00  -1.6169494e-01  -1.7617331e+00  -3.1224579e+00  -1.4165887e+00   3.2060484e+00  -4.1582100e-01  -3.0957590e+00   2.6300142e-01   3.1446164e+00
   2.1400000e+01   3.3880074e-01  -2.7152032e+00   9.5545229e-02   2.8670044e+00   5.5370353e-01   2.7329067e+00  -3.4823739e-01   1.5636052e+00  -2.2063800e+00   2.5915419e+00   5.9629222e+00   2.6238507e+00   2.8568123e+00  -6.6941699e-01  -1.8530812e+00   2.4118088e+00   5.3719783e-01  -2.1764193e+00   6.3835361e-02  -3.0871976e+00   2.0414275e+00  -3.0319476e+00  -8.8402393e-02  -3.1376831e+00   1.7646016e+00   3.1336589e+00   3.7233021e-01   3.1389082e+00   1.2051799e+00  -3.1549159e+00  -2.0142177e+00  -2.7822573e+00  -7.3680040e-01   3.1482936e+00   1.8328527e-01  -3.1368260e+00  -1.5420008e+00  -1.1438971e+00  -2.5837764e+00   2.5622499e+00  -2.4817149e+00  -3.9207361e-01   6.5738236e-01  -3.1250034e+00  -6.6567687e-01   3.2011395e+00   1.1400626e-01  -3.1136755e+00  -1.5204031e-01   3.1471809e+00
   2.1500000e+01   4.2778873e-01  -2.6883426e+00  -3.8355363e-01   2.9678377e+00   4.2641177e-01   2.7645476e+00   7.4201419e-01   1.6286560e+00  -1.7721975e+00   2.3728865e+00   5.9174567e+00  -3.1006032e+00   3.5481629e+00  -5.2427739e-01  -6.0182306e-02   2.7502091e+00   2.4202051e-01  -2.1499722e+00   3.6927177e-01  -3.1212995e+00  -1.0442396e+00  -3.0577030e+00  -3.6213297e-01  -3.1342904e+00   5.2752595e+00   3.1471189e+00  -2.2333208e-01   3.1382159e+00  -1.8479945e+00  -3.1415670e+00   1.0170142e-02  -2.8032294e+00   9.0716489e-01   3.1430772e+00  -2.8760369e-01  -3.1336604e+00   4.6185038e-01  -1.2304308e+00  -3.0114624e+00   2.3143237e+00  -2.5467350e+00  -6.2622062e-01  -1.6208532e-01  -3.1396353e+00   3.2037340e-01   3.1710045e+00  -9.3731623e-01  -3.1305168e+00  -5.3623762e-01   3.1502502e+00
   2.1600000e+01   4.0553970e-01  -2.6584519e+00  -6.8335229e-01   3.0384945e+00   2.0682150e+00   2.8006069e+00   1.1347995e+00   1.6826552e+00  -1.7262456e+00   2.1596247e+00   6.4215480e+00  -2.5327554e+00   4.1182067e+00  -3.3330540e-01  -1.4744008e-01   2.9772680e+00   5.9010782e-03  -2.1204728e+00   5.0195892e-01  -3.1407526e+00  -7.5461047e-01  -3.0658568e+00   6.4231806e-01  -3.1377926e+00   2.7225233e+00   3.2505917e+00   2.0371826e-01   3.1392486e+00   1.1720487e+00  -3.1419836e+00  -1.2174351e+00  -2.8434268e+00  -2.5160522e-01   3.1424841e+00   4.4820647e-01  -3.1329719e+00   3.0929043e+00  -1.3072379e+00  -3.4925108e+00   2.0578696e+00  -2.5869048e+00  -8.6488720e-01  -2.0198618e-01   3.1385988e+00   7.4073589e-01   3.1448431e+00   2.5073929e+00  -3.1543426e+00   8.3827066e-01   3.1433560e+00
   2.1700000e+01   3.7275193e-01  -2.6255235e+00  -2.7041240e-01   3.0768183e+00   4.9787183e-01   2.8607105e+00   1.6621394e+00   1.7472347e+00   3.4348096e+00   1.9563296e+00   6.8555636e+00  -1.9518550e+00   4.4194629e+00  -9.2111888e-02  -3.5390602e+00  -3.1404550e+00  -1.4338123e-01  -2.0955590e+00   4.5522044e-01   3.1393978e+00  -6.4069075e-01  -3.0950214e+00  -4.2061434e-01  -3.1361063e+00   5.1914426e-01   3.4292387e+00  -9.7027299e-02   3.1400357e+00   6.1888841e-04  -3.1490979e+00  -1.4694773e+00  -2.8896450e+00  -3.7404727e-01   3.1497905e+00  -1.6802588e+00  -3.1299044e+00   1.5028674e+00  -1.3163693e+00  -3.9342570e+00   1.7832870e+00  -2.4652467e+00  -1.1082490e+00   7.1893549e-01   3.1301870e+00  -1.1689748e-01   3.1394852e+00   2.7138697e-01  -3.1494179e+00  -6.3741231e-01   3.1430520e+00
   2.1800000e+01   3.3163990e-01  -2.5910649e+00   6.8809048e-01   3.0931165e+00  -3.5246042e-01   2.9374746e+00   1.8095727e+00   1.8316633e+00  -8.7044175e-01   1.8312055e+00   7.2150565e+00  -1.3491733e+00   5.1735192e+00   1.9740399e-01  -1.9732597e+00  -3.0678455e+00  -2.3194396e+00  -2.0789806e+00   3.9663471e-01  -3.1336619e+00   1.2052590e+00  -3.1346351e+00  -9.2251920e-02  -3.1326717e+00  -1.2849142e+00   3.6021672e+00  -4.3537980e-01   3.1418068e+00  -6.7906050e-01  -3.1399296e+00  -3.1009908e+00  -2.9588673e+00   6.3298722e-01   3.1470162e+00   1.0773598e+00   3.1382099e+00  -6.7318174e-01  -1.2646057e+00  -4.3883224e+00   1.4833412e+00  -2.0264595e+00  -1.3539285e+00  -2.6554307e-01   3.1312504e+00   9.1892891e-02   3.1430455e+00  -7.5011950e-01  -3.1112057e+00   6.1097564e-01   3.1444749e+00
   2.1900000e+01   2.8791033e-01  -2.5564356e+00   4.9467380e+00   3.1112234e+00  -7.2419902e-01   2.9956770e+00  -1.1608095e+00   1.9392952e+00  -8.9192459e-01   1.7689577e+00   7.5174175e+00  -7.2012077e-01   5.6887074e+00   5.3668679e-01  -9.7347500e-02  -3.0844767e+00  -2.0282881e+00  -2.1000228e+00   2.6458672e-01  -3.1151593e+00   6.2857360e-01  -3.1554711e+00   4.2248451e-01  -3.1365612e+00  -2.2661456e+00   3.7191849e+00  -2.0786594e+00   3.1360005e+00   3.3879314e-01  -3.1423692e+00   1.7345090e+00  -3.0704332e+00   2.5684364e+00   3.1489680e+00   1.1914604e+00   3.1210162e+00  -1.8334407e+00  -1.2169142e+00  -1.0080836e+00   1.1529891e+00  -1.8843730e+00  -1.5938568e+00  -4.8636707e-01   3.1372768e+00   4.0945610e-02   3.1454941e+00  -6.6558902e-01  -3.0897622e+00  -4.4682218e-01   3.1459942e+00
   2.2000000e+01   2.7343793e-01  -2.5227811e+00   1.5736674e+00  -3.0827705e+00  -8.1816243e-01   3.0246014e+00  -3.3835230e-01   2.0255164e+00  -9.0651555e-01   1.6999908e+00   7.4701780e+00  -6.2992096e-02   5.9213510e+00   9.2913155e-01   2.6192642e-01  -3.1224168e+00  -1.5110431e+00  -2.1717655e+00   2.1583147e+00  -3.0929689e+00  -1.6237427e-01  -3.1475151e+00  -7.3776295e-01  -3.1348300e+00  -2.7259214e+00   3.7592204e+00   1.7682581e+00   3.0980563e+00   6.0500682e-01  -3.1479275e+00   2.7180382e+00  -3.1676630e+00  -1.0903066e+00   3.1931537e+00  -1.0348457e+00   3.1377544e+00   1.2176807e+00  -1.2148177e+00  -1.3543238e+00   8.4051266e-01  -2.0466712e+00  -1.8221890e+00   9.4069562e-01   3.1318543e+00  -2.5237999e+00   3.1489965e+00   1.7010751e+00  -3.0921682e+00  -2.9127911e-01   3.1485626e+00
   2.2100000e+01   2.9348303e-01  -2.4905840e+00   2.8586446e+00  -2.9343797e+00  -6.7698854e-01   3.0259808e+00   3.6791025e-01   2.0704951e+00  -9.1679354e-01   1.6255833e+00   7.8353913e+00   6.1801582e-01  -1.0470986e+00   1.3704681e+00   2.3743195e+00   3.1350269e+00  -1.9746686e-01  -2.2704456e+00   7.3505426e-01  -3.0439060e+00  -3.1037654e-01  -3.1360914e+00   9.1301465e-01  -3.1383838e+00  -2.8705042e+00   3.7238893e+00   1.7329799e+00   3.0684128e+00  -1.1151580e+00  -3.1396422e+00   4.2649081e+00  -3.1813554e+00  -3.5001370e-01   3.2426754e+00   3.0067310e-01  -3.1324417e+00   1.0440372e+00  -1.2192702e+00  -1.6930225e+00   5.7818577e-01  -3.8920045e-01  -2.0423894e+00  -3.9572878e-01   3.1346482e+00   1.0176404e+00   3.1177563e+00  -2.9216812e-01  -3.0790003e+00   6.3987169e-01   3.1410008e+00
   2.2200000e+01   2.6499038e+00  -2.4593721e+00   3.2323482e+00  -2.7661790e+00  -4.6623719e-01   3.0077181e+00   8.4127029e-01   2.1046560e+00  -9.2361374e-01   1.5468258e+00   7.8701766e+00   1.3211014e+00  -3.8053988e-01   1.7560756e+00   1.1307579e+00  -3.1316981e+00   8.1630645e-01  -2.3648406e+00   5.5343608e-01  -2.9709847e+00  -1.7956231e-01  -3.1338506e+00  -5.7690081e-01  -3.1376775e+00  -1.3388092e+00   3.6250972e+00   1.9180854e-01   3.0918025e+00   6.5132110e-01  -3.1412283e+00  -5.0615001e-01  -3.1000055e+00  -1.5211988e+00   3.2611756e+00   1.4788255e+00  -3.1314692e+00  -1.3273548e-01  -1.1933713e+00  -2.0420898e+00   3.4413927e-01  -1.1181540e+00  -2.2360122e+00  -4.1405410e-01  -3.1402697e+00   1.4683406e+00   3.0773858e+00  -5.5247039e-01  -3.0522768e+00  -4.6856604e-01   3.1405188e+00
   2.2300000e+01   2.1336228e+00  -2.3965815e+00   2.9910379e+00  -2.5623973e+00  -2.1297485e-01   2.9795100e+00   1.1936422e+00   2.1459392e+00  -9.2882269e-01   1.4646263e+00   7.7991349e+00   2.0455124e+00  -1.9152046e+00   2.0236711e+00   2.1725728e+00  -3.0748860e+00   9.9649163e-01  -2.4260945e+00   2.8606860e+00  -2.9003832e+00   2.4104756e-01  -3.1384552e+00   8.0513739e-03  -3.1337625e+00  -2.0537395e+00   3.4983524e+00  -1.7631176e+00   3.1330764e+00  -6.3987013e-01  -3.1472714e+00  -2.0500002e+00  -2.9941168e+00  -1.1590263e+00   3.2498740e+00  -7.9879142e-01  -3.1069259e+00  -7.6604757e-01  -1.1631366e+00  -2.4409220e+00   1.2212387e-01  -1.7162354e+00  -2.3994570e+00  -4.1662097e-02   3.1385343e+00   7.9998863e-01   3.0799863e+00   1.9294839e+00  -3.0435937e+00   4.6719826e-01   3.1416645e+00
   2.2400000e+01   1.2000602e+00  -2.2884090e+00   2.3694904e+00  -2.3309389e+00  -1.8179103e-02   2.9499748e+00   1.3904568e+00   2.2031212e+00  -9.3256434e-01   1.3797223e+00  -9.2954956e-02   2.7851833e+00   1.7063845e+00   2.1911670e+00   1.1909676e+00  -2.9893164e+00   9.4382748e-01  -2.4478638e+00   9.3957793e-01  -2.8023436e+00  -1.4547374e-01  -3.1407974e+00   3.4556345e-01  -3.1378554e+00  -1.9043543e+00   3.3600306e+00   7.6695972e-01   3.1420252e+00   1.2464961e+00  -3.1524351e+00  -2.0708660e+00  -2.9497967e+00  -1.7670301e-01   3.2070026e+00  -5.7705489e-01  -3.0814046e+00  -1.1279288e+00  -1.1527953e+00  -2.9756953e+00  -1.0070298e-01  -1.9279194e+00  -2.5576580e+00   1.1758078e+00   3.1296239e+00  -1.6774454e-01   3.1108758e+00  -1.9932379e-01  -3.0177105e+00  -3.2533436e-01   3.1431010e+00
   2.2500000e+01   8.5099646e-01  -2.1656754e+00   3.0964595e+00  -2.0904048e+00   8.1886820e-02   2.9252251e+00   1.5211056e+00   2.2790975e+00  -9.3387591e-01   1.2926995e+00   7.6875784e-01  -2.8552814e+00   2.4107322e+00   2.3148880e+00   1.2286431e+00  -2.8829715e+00   9.9206764e-01  -2.4388802e+00  -3.9306790e-03  -2.6817090e+00   5.6176822e-02  -3.1415441e+00  -1.4542259e-01  -3.1360867e+00   1.6721132e+00   3.2063627e+00  -5.3517188e-01   3.1373824e+00   1.2538480e+00  -3.1471788e+00  -2.7448900e+00  -2.9703797e+00   2.1820362e-01   3.1585684e+00  -4.4229764e-01  -3.0801843e+00  -1.3726586e+00  -1.1699127e+00  -3.6349593e+00  -3.3631758e-01  -2.1871386e+00  -2.7222181e+00  -1.7650909e+00   3.1385080e+00  -5.9695305e-01   3.1413265e+00  -9.9803215e-01  -2.9774918e+00   3.4814054e-01   3.1454909e+00
   2.2600000e+01   6.6631001e-01  -2.0483981e+00   3.4871025e+00  -1.8409087e+00   1.6412715e-01   2.9077804e+00   1.5938714e+00   2.3731978e+00  -9.3561110e-01   1.2040432e+00   1.6171259e+00  -2.3698269e+00   2.4409751e+00   2.4603526e+00   1.2686161e+00  -2.7728090e+00   1.0548848e+00  -2.4071063e+00  -9.3965951e-01  -2.5808260e+00  -4.7497978e-02  -3.1431240e+00  -3.1932780e-01  -3.1325004e+00   2.8252833e+00   3.0918270e+00   4.0871490e-01   3.1361041e+00  -1.9384730e+00  -3.1108779e+00   1.0464687e+00  -3.0484719e+00   1.8406253e+00   3.1234808e+00  -3.2806870e-01  -3.0924030e+00  -1.0665660e+00  -1.2151572e+00  -4.2930640e+00  -5.9695977e-01  -2.1430559e+00  -2.8976223e+00   1.6838073e+00   3.1355503e+00  -3.8262011e-01   3.1536975e+00  -1.0549749e+00  -2.9637304e+00  -9.3272368e-01   3.1479926e+00
   2.2700000e+01   5.6258615e-01  -1.9419735e+00   2.7645193e+00  -1.5705078e+00   2.5637227e+00   2.8980984e+00   1.6417612e+00   2.4833235e+00  -9.3555964e-01   1.1141370e+00  -4.8530367e+00  -1.9787256e+00   1.4668015e+00   2.6310087e+00   1.3093397e+00  -2.6588105e+00   9.9384483e-01  -2.3570004e+00  -1.3828233e+00  -2.5189236e+00   1.0916536e+00  -3.1442490e+00   5.9615468e-01  -3.1359788e+00   1.9582850e+00   3.0660051e+00   6.3761157e-01   3.1341291e+00  -1.3175819e+00  -3.0949230e+00   1.9331906e+00  -3.1258811e+00  -6.7952853e-01   3.1252174e+00  -5.5108751e-02  -3.1113641e+00  -2.6655086e+00  -1.2800872e+00  -4.9016035e+00  -8.9321399e-01  -2.0380705e+00  -3.0836517e+00  -3.8334525e+00   3.1345372e+00   1.8729628e-01   3.1503064e+00  -7.7273106e-01  -2.9801776e+00   1.1579721e+00   3.1414415e+00
   2.2800000e+01   4.4647027e-01  -1.8472739e+00   2.0574932e+00  -1.2896420e+00   1.4561131e+00   2.9278287e+00   1.7733694e+00   2.6068683e+00  -9.3563931e-01   1.0232843e+00  -4.8508831e+00  -1.7351111e+00   2.7975887e+00   2.8074447e+00  -1.6296880e+00  -2.5409240e+00   2.0242610e+00  -2.2933708e+00  -2.4078946e+00  -2.5034491e+00   1.0641077e+00  -3.1308141e+00  -8.6093440e-01  -3.1343760e+00  -1.2426547e+00   3.1083055e+00  -8.9881758e-01   3.1463735e+00   1.8643604e+00  -3.1248971e+00   1.5986011e+00  -3.1440398e+00   1.3649496e+00   3.1399202e+00   5.8264934e-01  -3.1301999e+00  -2.0274707e+00  -1.3775874e+00  -5.1838147e+00  -1.2322327e+00  -2.1908817e+00   3.0076039e+00   7.7129093e-01   3.1023596e+00   1.7309751e-01   3.1456318e+00  -4.3114816e-01  -3.0158648e+00  -8.9799862e-01   3.1408601e+00
   2.2900000e+01  -1.3991521e+00  -1.7641175e+00   3.3802272e+00  -1.0195401e+00  -2.6604668e-01   3.0012303e+00   1.6412973e+00   2.7427348e+00  -2.0022588e+00   9.3172981e-01   8.5770874e-01  -1.6803897e+00   2.3903540e+00   2.9942754e+00  -1.5985417e+00  -2.4596445e+00   1.2439912e+00  -2.2064543e+00   4.5757694e+00  -2.5417727e+00  -1.6113686e+00  -3.0929424e+00  -8.6937701e-02  -3.1375626e+00  -1.7833404e+00   3.1468454e+00   4.4249380e-02   3.1510654e+00  -8.4402637e-01  -3.1379580e+00  -1.4586655e+00  -3.1119398e+00  -1.7650727e+00   3.1610175e+00   1.2356792e-02  -3.1369048e+00  -1.8098421e+00  -1.5102212e+00  -8.6519181e-01  -1.6142644e+00  -2.4304086e+00   2.8105166e+00   1.9648541e+00   3.0418182e+00  -2.0730943e+00   3.1468299e+00   4.8017549e+00  -3.0576827e+00   8.2473332e-01   3.1424681e+00
   2.3000000e+01  -8.3967189e-01  -1.7160536e+00  -3.2038241e-01  -7.4811993e-01  -1.0837793e+00   3.0699155e+00  -9.2167691e-03   2.8875526e+00  -1.7685362e+00   8.2514203e-01   5.4961285e-01  -1.6879056e+00   1.4927905e+00  -3.0835348e+00  -4.6337705e-01  -2.4412459e+00   4.6023150e-01  -2.1002162e+00   1.7417588e+00  -2.5375516e+00  -1.1255366e+00  -3.0737094e+00   1.0802556e+00   3.1314792e+00   1.3947099e+00   3.1358325e+00  -8.7001811e-01   3.1440769e+00   4.5482433e-01  -3.1361635e+00   5.5142392e-01  -3.0883241e+00  -1.6108913e-01   3.1694365e+00  -2.1179898e-01  -3.1345301e+00  -1.7812398e+00  -1.6580660e+00  -1.6411751e+00  -1.9728760e+00  -2.3185885e+00   2.6044681e+00   1.4301633e+00   3.0331983e+00   9.8009922e-01   3.1216420e+00   1.5066334e+00  -3.0286375e+00  -6.2612626e-01   3.1438245e+00
   2.3100000e+01  -2.1664116e-01  -1.7090982e+00  -2.2819553e+00  -5.0978839e-01  -2.1839728e+00   3.1027771e+00  -5.8558852e-01   3.0149188e+00  -1.5577560e+00   6.9746500e-01   4.0215088e+00  -1.6754353e+00   4.3130371e+00  -2.8816479e+00  -4.2803281e-01  -2.4536021e+00  -1.0224394e-01  -1.9999350e+00   1.2640817e+00  -2.4543887e+00  -1.7333481e-01  -3.0946147e+00  -1.2377256e-01   3.1346290e+00   1.2800839e+00   3.1246938e+00   1.6234163e+00   3.1276070e+00  -4.9966895e-01  -3.1390375e+00  -1.3014253e+00  -3.0812857e+00   6.7887545e-01   3.1517498e+00   6.0657309e-02  -3.1355004e+00  -1.6122907e+00  -1.8141108e+00  -2.1080061e+00  -2.2715243e+00  -2.2094376e+00   2.3903533e+00   1.8947742e-01   3.0704628e+00   9.5761715e-01   3.0907935e+00  -5.7504789e-01  -2.9275012e+00   6.0153814e-01   3.1464645e+00
   2.3200000e+01   3.9011411e-03  -1.7172312e+00  -5.6249976e-02  -3.6822108e-01  -1.1914338e+00   3.0840628e+00  -5.1671052e-01   3.1011929e+00  -6.0875060e-01   5.5991019e-01  -3.8315781e-01  -1.6047131e+00   5.8701404e+00  -2.6550235e+00  -3.9257221e-01  -2.4742847e+00  -6.0999821e-01  -1.9213696e+00  -7.4578761e-01  -2.3541361e+00   8.3653417e-01  -3.1263178e+00  -7.3992821e-01  -3.1346066e+00   2.3744317e+00   3.1510308e+00  -3.0630564e-01   3.1267823e+00   2.0742993e-01  -3.1423652e+00  -7.4382889e-01  -3.0869896e+00  -1.5541038e-01   3.1459007e+00   2.4726830e-01  -3.1380017e+00  -1.8021080e+00  -1.9735794e+00   1.1466947e+00  -2.5416564e+00  -2.4025797e+00   2.1731247e+00  -1.8918387e+00   3.1182554e+00  -5.5120668e-01   3.0930369e+00  -1.2219867e+00  -2.8418520e+00  -1.1162681e+00   3.1488958e+00
   2.3300000e+01   1.0301770e-01  -1.7258706e+00   1.6300472e+00  -2.9220644e-01  -4.1596425e-01   3.0270988e+00  -2.4766717e-01  -3.1323192e+00  -7.0087309e-01   4.3054512e-01   5.9553502e-01  -1.5080210e+00   7.0611370e+00  -2.3541638e+00  -3.5707910e-01  -2.5002182e+00  -9.8445310e-01  -1.8727254e+00  -2.2316965e+00  -2.2744510e+00  -1.2849997e-01  -3.1405562e+00   9.1463861e-01  -3.1358639e+00  -1.0816557e+00   3.2186089e+00  -4.6097679e-01   3.1419915e+00   6.9712140e-01  -3.1481602e+00   4.9414821e-01  -3.1173591e+00  -4.4861282e-01   3.1478115e+00  -3.1511580e-01  -3.1357435e+00  -1.8570541e+00  -2.1360869e+00  -1.8406997e-02  -2.7521271e+00  -2.1951104e+00   1.9523052e+00   1.0369119e+00   3.1302535e+00   7.6993799e-01   3.0989893e+00  -1.1633274e+00  -2.8021079e+00   1.2908377e+00   3.1429152e+00
   2.3400000e+01   1.5736422e-01  -1.7308211e+00   2.3682004e+00  -2.1440743e-01   4.9985004e-02   2.9645701e+00  -1.8249544e-01  -3.1052520e+00  -7.6794136e-01   3.1767799e-01   1.4728431e+00  -1.4330042e+00   6.0678183e-01  -1.9629334e+00  -3.2163645e-01  -2.5291220e+00  -1.2427099e+00  -1.8575938e+00   1.2648968e-01  -2.2549656e+00   4.8894953e-02  -3.1425532e+00  -1.0778403e+00  -3.1334607e+00   9.0983114e-01   3.2831892e+00   3.5903767e-01   3.1432153e+00  -1.1807521e+00  -3.1404142e+00   6.4608330e-01  -3.1422920e+00   6.9739879e-01   3.1412097e+00   1.1081469e-01  -3.1353137e+00  -2.6347919e+00  -2.3039304e+00  -1.1638361e-01  -2.8941799e+00  -2.4378625e+00   1.7292705e+00  -4.5680855e-01   3.1299576e+00   2.1770612e-01   3.1070883e+00  -1.2743938e+00  -2.8035383e+00  -1.0069896e+00   3.1423043e+00
   2.3500000e+01   2.4977730e+00  -1.7310790e+00   2.9382377e+00  -1.0448129e-01   2.7161493e-01   2.9138064e+00  -1.1882704e-01  -3.0907324e+00  -8.1507291e-01   2.1498607e-01   2.2327743e+00  -1.3500585e+00   4.3078639e-01  -1.5779094e+00  -2.8626734e-01  -2.5593070e+00  -1.2825298e+00  -1.8754131e+00   2.1800011e+00  -2.2662863e+00  -4.4518201e-02  -3.1449495e+00   6.2458023e-01  -3.1350844e+00  -1.4266144e+00   3.3300932e+00  -2.1534199e-01   3.1433315e+00   3.9537519e+00  -3.1421582e+00   1.9934353e+00  -3.1458881e+00  -1.9614768e+00   3.1402845e+00   2.6437102e+00  -3.1373673e+00  -2.4824016e+00  -2.4869853e+00  -1.0700606e+00  -3.0012253e+00   5.9136379e-01   1.5038462e+00  -3.7747028e-01   3.1362896e+00   1.9478001e+00   3.1255299e+00  -1.2260470e+00  -2.8362605e+00   9.1521803e-01   3.1440434e+00
   2.3600000e+01   1.9395759e+00  -1.6953477e+00   3.2393823e+00   4.6089414e-02   4.0745902e-01   2.8805108e+00  -1.0018445e-01  -3.0838398e+00  -8.5033631e-01   1.1836511e-01   2.9454152e+00  -1.2400978e+00   4.5490759e-01  -1.2793446e+00   3.9598722e-01  -2.5895237e+00   2.8914479e+00  -1.9213646e+00   4.9526704e-01  -2.2434543e+00  -2.4993404e+00  -3.1467284e+00  -8.6235263e-01  -3.1410597e+00  -2.1534930e+00   3.3566318e+00   1.1430255e+00   3.1449081e+00   2.7273111e-01  -3.1041927e+00   3.0966959e+00  -3.1134747e+00   2.0149102e+00   3.1214975e+00  -5.4169346e-01  -3.1015537e+00  -2.2235750e+00  -2.6888113e+00  -2.0696732e+00  -3.0965188e+00  -5.3254868e-01   1.3148787e+00   8.5666375e-01   3.1302203e+00  -1.0539985e+00   3.1683741e+00  -9.3751522e-01  -2.8928738e+00  -7.0136974e-01   3.1453862e+00
   2.3700000e+01   1.3109918e+00  -1.6117345e+00  -1.1154761e+00   2.3788610e-01   3.4012747e-01   2.8647329e+00  -1.3839910e-01  -3.0815597e+00  -8.6237288e-01   2.5181546e-02   3.6357598e+00  -1.0910712e+00   8.5907357e-01  -1.0466689e+00   4.3347176e-01  -2.6100454e+00   1.3321197e+00  -1.9318557e+00  -1.0762641e+00  -2.1929609e+00   1.2987377e+00  -3.1826005e+00   1.5664378e+00   3.1336556e+00  -2.2771929e+00   3.3294269e+00  -1.7779090e+00   3.1589768e+00  -1.3962727e+00  -3.0236773e+00   5.2852952e-03  -3.0227850e+00   8.2018233e-01   3.1108449e+00  -8.2290320e-01  -3.0498431e+00   3.6243715e-01  -2.8991454e+00  -2.0425068e+00   3.0747365e+00  -1.6087848e+00   1.1749231e+00  -3.4490800e-01   3.1327325e+00   8.1524417e-01   3.2097546e+00  -5.1812163e-01  -2.9626652e+00  -7.6724801e-02   3.1481063e+00
   2.3800000e+01   8.7888227e-01  -1.5080745e+00  -1.1227943e+00   4.0467894e-01   3.1745523e-01   2.8626888e+00  -9.3272103e-01  -3.0829871e+00  -2.9187298e-01  -6.6053478e-02   4.2696030e+00  -8.9493686e-01  -9.9000418e-01  -8.5700901e-01   4.7106015e-01  -2.6144751e+00   3.4567842e-01  -1.8859029e+00  -2.6219100e+00  -2.1641004e+00   1.7320999e+00  -3.2222767e+00  -1.4095952e+00   3.1380766e+00  -8.6644719e-01   3.2517754e+00  -3.6333304e-02   3.1592819e+00  -1.8310451e+00  -2.9796700e+00  -1.6681904e+00  -2.9174016e+00  -1.8676869e+00   3.1389205e+00  -6.6938931e-01  -3.0294008e+00  -9.1389160e-01  -3.0774103e+00  -2.3770062e+00   2.9385443e+00   3.3323897e+00   1.0427954e+00  -2.7907847e+00   3.1404480e+00  -9.2900105e-01   3.2385253e+00   1.6701340e-01  -3.0329602e+00   4.5966370e-01   3.1404422e+00
   2.3900000e+01   6.3805147e-01  -1.4031822e+00   9.9068839e-01   4.9923143e-01   2.1543305e-01   2.8696815e+00  -1.2672382e-01  -3.0984392e+00  -4.8246395e-01  -1.4823092e-01   4.8491308e+00  -6.4678060e-01   3.0654823e-01  -7.1939858e-01   1.3224090e+00  -2.6060104e+00  -4.5971373e-01  -1.8307557e+00   3.1536805e+00  -2.1916450e+00   8.7220595e-01  -3.2121122e+00   1.1909387e+00   3.1414589e+00   2.4651976e+00   3.1544237e+00   8.9691138e-01   3.1371237e+00  -1.4111388e+00  -2.9891729e+00  -2.0885093e+00  -2.8619642e+00   1.4146091e+00   3.1444057e+00  -6.3006542e-01  -3.0334962e+00  -9.7732625e-01   3.0657410e+00   5.6840898e-01   2.7801613e+00   1.6990858e+00   9.7044606e-01   1.2108878e+00   3.1039456e+00  -1.3459809e+00   3.2572365e+00   6.2125169e-01  -3.0891429e+00  -3.1632616e-01   3.1400740e+00
   2.4000000e+01   1.2795671e+00  -1.3059737e+00  -1.7316466e+00   5.6893306e-01   8.8317348e-02   2.8817016e+00   2.5567094e-01  -3.1230944e+00  -6.1519829e-01  -2.1926747e-01   4.7772162e+00  -3.4439650e-01   1.4503073e+00  -6.2547239e-01   1.3634864e+00  -2.5759470e+00  -1.0368894e+00  -1.7919006e+00   1.1704277e+00  -2.2014226e+00   8.9290985e-01  -3.1713891e+00  -7.8513019e-01  -3.1403719e+00   2.4016416e+00   3.1051777e+00   3.9941641e-02   3.1324647e+00  -4.9564390e-01  -3.0379570e+00  -1.8721597e+00  -2.8698504e+00  -9.8854202e-01   3.1447213e+00  -2.1701853e+00  -3.0533444e+00   2.4492210e+00   2.9374518e+00  -7.7546934e-01   2.6412961e+00   5.5606677e-01   9.8099495e-01   1.8469820e+00   3.0590190e+00  -9.4409220e-01   3.2413467e+00   3.9379816e-01  -3.1202549e+00   3.4314320e-01   3.1411567e+00
   2.4100000e+01   8.0620501e-01  -1.2086943e+00  -8.1945770e-01   6.0920585e-01   3.4791766e-02   2.8944603e+00   3.8434691e-01  -3.1394409e+00  -6.9949551e-01  -2.8620322e-01   4.6989238e+00   4.3173153e-03   4.7373079e-01  -5.3238292e-01  -5.2462291e-01  -2.5188422e+00  -1.4683495e+00  -1.7828840e+00  -4.8373409e-01  -2.1539126e+00  -1.7423185e+00  -3.1183330e+00   1.6748446e-01  -3.1353880e+00  -2.7479674e+00   3.1317240e+00   4.9391095e+00   3.1405995e+00   6.9504337e-01  -3.0982149e+00  -1.2261904e+00  -2.9268794e+00   1.7556524e-01   3.1489218e+00   1.2870618e-01  -3.1053335e+00   1.5568605e+00   2.8637042e+00  -1.6416160e+00   2.5348695e+00  -8.1093088e-01   1.0172950e+00   7.2279782e-01   3.0657753e+00   8.9411819e-01   3.2001579e+00   1.9283693e-01  -3.1302963e+00  -2.2214168e-01   3.1427330e+00
   2.4200000e+01   5.4214039e-01  -1.1099045e+00  -1.3457146e-01   6.0657085e-01   2.9618339e-02   2.9054730e+00   2.8488356e-01   3.1400118e+00  -7.5652329e-01  -3.5288222e-01   5.3635799e+00   3.8540235e-01   1.6604951e+00  -4.3911858e-01  -4.8952382e-01  -2.4668886e+00  -1.3728822e+00  -1.8089492e+00  -2.1364668e+00  -2.1108876e+00  -1.0683651e+00  -3.0917406e+00   2.2315964e-01  -3.1390836e+00   7.1455413e-01   3.1435703e+00   4.6970218e+00   3.2143195e+00   1.7072147e+00  -3.1395007e+00   6.1234089e-02  -3.0088614e+00   2.2539652e-01   3.1422513e+00   1.5717971e+00   3.1143690e+00  -2.3989111e+00   2.8604084e+00   5.9073974e-01   2.4241431e+00  -1.4705730e+00   1.0399994e+00  -3.2577185e-01   3.1033552e+00   2.1128021e-01   3.1701862e+00  -1.7110027e-02  -3.1302629e+00   2.6062580e-01   3.1451031e+00
   2.4300000e+01   4.0499665e-01  -1.0194167e+00   3.9110681e-01   5.9269855e-01  -2.9251794e-02   2.9144627e+00   2.6820652e-01  -3.1373303e+00  -7.9573307e-01  -4.2118481e-01   5.9054959e+00   7.9854799e-01   2.7283160e+00  -3.4160123e-01  -4.5427247e-01  -2.4415202e+00  -1.3208810e+00  -1.8650167e+00  -3.4531412e+00  -2.1140387e+00   2.7613962e-01  -3.1080283e+00  -5.1460805e-02  -3.1367230e+00   1.5942599e+00   3.1282352e+00  -1.9780464e+00   3.3936516e+00  -1.4053516e+00  -3.1383001e+00   1.0310658e+00  -3.0838590e+00  -7.8567515e-01   3.1425380e+00   1.4530270e+00   3.0903104e+00  -2.3650871e+00   2.8444953e+00   4.9057418e-01   2.3299409e+00  -2.1349088e+00   1.0268263e+00  -9.7817341e-01   3.1356617e+00  -1.7060108e-01   3.1618658e+00  -1.7666998e-01  -3.1280968e+00  -8.6603992e-01   3.1476700e+00
   2.4400000e+01   3.1396476e-01  -9.4019640e-01   8.0594713e-01   5.8608627e-01  -3.3953757e-02   2.9210892e+00   1.2829176e-01  -3.1258449e+00  -8.2626161e-01  -4.9192581e-01  -2.8153866e+00   1.2510014e+00  -1.0365157e+00  -2.1179273e-01  -4.1892111e-01  -2.4349347e+00  -9.7625552e-01  -1.9414276e+00  -4.2159724e+00  -2.1896611e+00   4.8805509e-02  -3.1294912e+00  -3.8979074e-01  -3.1329268e+00  -2.0443142e+00   3.1473639e+00  -1.9696694e+00   3.5574208e+00   1.0242503e-01  -3.1355125e+00   7.7514703e-01  -3.1246358e+00   1.4485478e+00   3.1348356e+00  -1.8303219e-01   3.1116095e+00  -2.2944715e+00   2.7709914e+00  -9.1887110e-01   2.2741022e+00  -2.4538926e+00   9.6991390e-01  -3.0258623e-02  -3.1409104e+00  -6.3823817e-02   3.1559820e+00  -7.8173080e-02  -3.1291065e+00   1.1065843e+00   3.1409970e+00
   2.4500000e+01   2.4263465e-01  -8.7225037e-01   1.1521159e+00   5.9696890e-01  -4.6651528e+00   2.9251760e+00   4.8521260e+00  -3.1122885e+00   1.3436105e+00  -5.6537136e-01  -8.5436166e-01   1.6205898e+00   1.6718045e-01  -9.6139834e-02  -3.8344404e-01  -2.4413489e+00  -4.5411111e-01  -2.0275800e+00  -4.1848570e+00  -2.3455618e+00   2.8617674e-01  -3.1413274e+00   6.4985673e-01  -3.1360517e+00  -1.6538039e-01   3.1533485e+00  -1.9562396e+00   3.6275906e+00   1.0839117e+00  -3.1493567e+00   1.9023153e+00  -3.1316028e+00  -1.4127546e+00   3.1391652e+00  -1.0263935e+00  -3.1403976e+00  -2.2438356e+00   2.6562004e+00  -1.0080554e+00   2.2262737e+00  -2.4719086e+00   8.6807906e-01   5.8527235e-01   3.1347190e+00   1.1019070e-01   3.1486543e+00   8.1399972e-02  -3.1330933e+00  -8.5624717e-01   3.1404470e+00
   2.4600000e+01   1.8268178e+00  -8.1474784e-01   1.4310604e+00   6.3062963e-01  -1.7624388e+00   2.8643112e+00   4.9114665e+00  -3.0346478e+00  -3.0042759e+00  -6.1167291e-01   1.9825582e-01   1.8480998e+00   1.3001180e+00  -2.0949080e-02  -3.4780567e-01  -2.4564757e+00  -2.8555568e-02  -2.1096017e+00  -1.3721763e+00  -2.5699029e+00  -1.6730588e-01  -3.1456012e+00  -8.9839567e-01  -3.1343237e+00   1.9001038e+00   3.1303620e+00  -1.9442735e+00   3.6287062e+00   3.2688290e+00  -3.1436038e+00  -1.3515737e+00  -3.1013373e+00   1.1096755e+00   3.1409853e+00   2.9709603e-01  -3.1335189e+00  -2.2057679e+00   2.5123815e+00  -1.1323256e+00   2.1658125e+00  -2.4763964e+00   7.2879240e-01  -1.0346696e+00   3.1367122e+00   1.9185372e-01   3.1439393e+00   1.3767523e-01  -3.1359017e+00   7.9050340e-01   3.1420138e+00
   2.4700000e+01   8.9657424e-01  -7.4430576e-01  -2.1455335e+00   6.8922219e-01  -6.1132986e-02   2.7378037e+00  -4.0195362e-01  -2.8505644e+00  -2.8016161e+00  -6.7030768e-01   1.0033378e+00   2.0088219e+00   1.4933760e+00   5.4501445e-02  -3.1205283e-01  -2.4771352e+00   2.2111542e+00  -2.1763445e+00  -6.5471642e-01  -2.8062932e+00   7.8118258e-01  -3.1475203e+00   1.0328991e+00  -3.1372662e+00  -1.9245485e+00   3.1371499e+00  -1.9377732e+00   3.5789932e+00   1.4890528e-01  -3.0815208e+00  -1.5558738e+00  -3.0738842e+00  -7.6590358e-01   3.1400380e+00   3.3425961e+00  -3.1370178e+00  -2.1935635e+00   2.3481998e+00  -1.2267514e+00   2.0932040e+00  -2.3929096e+00   5.6147788e-01   1.3241292e+00   3.1313170e+00   1.6528453e-02   3.1444133e+00  -1.1647355e-01  -3.1351069e+00  -5.9754726e-01   3.1433880e+00
   2.4800000e+01   6.6517389e-01  -6.5743016e-01  -1.1066312e+00   7.2105570e-01   8.2867276e-01   2.6215535e+00   6.8797577e-01  -2.6591907e+00  -2.5608418e+00  -7.8885333e-01   1.5268010e+00   2.1439801e+00   1.6279953e+00   1.4672274e-01  -2.7626766e-01  -2.5009681e+00   3.2302330e-01  -2.1960552e+00  -5.3743593e-01  -3.0072179e+00  -7.5340777e-01  -3.1403730e+00  -6.6666348e-01  -3.1364535e+00   1.4869814e+00   3.1393872e+00  -1.9338895e+00   3.4918614e+00  -1.4044183e+00  -2.9932565e+00  -7.6115000e-01  -3.0913565e+00   1.5236655e+00   3.1425777e+00   4.8657014e-02  -3.0904724e+00  -2.3398757e+00   2.1695675e+00  -1.3501291e+00   2.0087817e+00  -2.4155790e+00   3.7448047e-01   1.3119900e+00   3.1325973e+00   6.1663100e-01   3.1473516e+00  -2.0753020e-02  -3.1344077e+00   5.7761213e-01   3.1460085e+00
   2.4900000e+01   5.0209891e-01  -5.7298201e-01  -3.8069831e-01   7.0316561e-01   1.2781458e+00   2.5459555e+00   8.5810539e-01  -2.5130058e+00  -2.3106759e+00  -9.4601090e-01   1.9085456e+00   2.2772348e+00  -1.9236689e+00   2.5557918e-01  -2.4053311e-01  -2.5262249e+00   2.2471400e-01  -2.1790383e+00   5.1181670e-01   3.1117453e+00   5.8209749e-02  -3.1357111e+00  -3.8860495e+00  -3.1322049e+00  -1.1167155e+00   3.1375815e+00  -2.2216667e+00   3.3771419e+00  -1.8187740e+00  -2.9451439e+00   1.3504356e+00  -3.1338126e+00  -1.7427650e+00   3.1557604e+00  -9.4755997e-01  -3.0141742e+00  -2.3875640e+00   1.9783895e+00   1.4759137e+00   1.9127662e+00  -2.4817382e+00   1.7362109e-01  -1.6842096e+00  -3.1154857e+00  -6.4551844e-01   3.1581217e+00  -2.0244884e-02  -3.1356061e+00  -1.0996247e+00   3.1484517e+00


==> data/control_301_normal.dat <==
   0.0000000e+00  -5.3544165e-03   0.0000000e+00   1.1883268e+00   0.0000000e+00  -1.0677374e+00   0.0000000e+00  -1.6250487e+00   0.0000000e+00  -1.5800899e-01   0.0000000e+00   9.4375887e-01   0.0000000e+00   1.7784591e+00   0.0000000e+00   2.1412878e+00   0.0000000e+00   1.8811259e+00   0.0000000e+00   1.8346258e+00   0.0000000e+00   1.7685729e+00   0.0000000e+00   1.7594079e+00   0.0000000e+00   1.5358953e+00   0.0000000e+00   1.8144773e+00   0.0000000e+00   1.8660388e+00   0.0000000e+00   2.0376521e+00   0.0000000e+00
   2.0000000e-01  -5.2844235e-03  -2.6559983e-04   9.6589597e-01   5.8945617e-02  -8.8208325e-01  -5.2963917e-02  -1.0026544e+00  -8.0608720e-02  -2.4241419e-01  -7.8378588e-03   1.0765972e+00   4.6814100e-02   8.4812755e-01   8.8218468e-02   1.8503988e+00   1.0621618e-01   1.7490952e+00   9.3311142e-02   1.7749594e+00   9.1004555e-02   1.7148575e+00   8.7728078e-02   1.6989452e+00   8.7273455e-02   1.6297592e+00   7.6186365e-02   1.6700017e+00   9.0005112e-02   1.7193710e+00   9.2562763e-02   1.8299334e+00   1.0107545e-01
   4.0000000e-01  -5.2378786e-03  -8.9106226e-04   7.6673064e-01   1.8749407e-01  -7.0458989e-01  -1.6917210e-01  -4.5064450e-01  -2.4061517e-01  -1.9839083e-01  -3.0584556e-02   1.2018117e+00   1.6425812e-01   8.4603847e-01   2.5096975e-01   1.7086528e+00   3.4330446e-01   1.6752117e+00   3.0772057e-01   1.7298826e+00   3.0354159e-01   1.6946249e+00   2.9280168e-01   1.6652116e+00   2.9093583e-01   1.6021723e+00   2.6124996e-01   1.6126207e+00   2.9596862e-01   1.6610936e+00   3.0447399e-01   1.7519609e+00   3.3011616e-01
   6.0000000e-01  -5.2378941e-03  -1.7088686e-03   7.1732477e-01   3.3532379e-01  -4.4240173e-01  -3.0374129e-01  -2.7205238e-01  -3.9152393e-01  -2.3178699e-01  -6.2759370e-02   1.3705283e+00   3.3207352e-01   5.1770804e-01   4.1671897e-01   1.5442416e+00   6.3336579e-01   1.5755646e+00   5.7956034e-01   1.5972803e+00   5.7811661e-01   1.5942774e+00   5.5908959e-01   1.5827322e+00   5.5434365e-01   1.5531720e+00   5.0851228e-01   1.5645610e+00   5.5685454e-01   1.6066538e+00   5.7303459e-01   1.6831781e+00   6.1707757e-01
   8.0000000e-01  -5.2378941e-03  -2.6303450e-03   6.3347887e-01   4.8319172e-01  -4.0038143e-01  -4.2816943e-01  -1.4841422e-01  -5.0615067e-01  -3.7552588e-01  -9.9976189e-02   1.3095089e+00   5.4099025e-01   5.9330782e-01   5.6774215e-01   1.4086665e+00   9.3858424e-01   1.4086834e+00   8.7497349e-01   1.3700120e+00   8.7832957e-01   1.3323550e+00   8.5317288e-01   1.3511926e+00   8.4507845e-01   1.3930409e+00   7.8635841e-01   1.3973937e+00   8.4316696e-01   1.4171811e+00   8.6761657e-01   1.4726978e+00   9.2924631e-01
   1.0000000e+00  -5.2378941e-03  -3.6087173e-03   6.4875866e-01   6.2491400e-01  -2.8049753e-01  -5.3429397e-01  -1.3443257e-01  -5.8747560e-01  -4.4421500e-01  -1.4844714e-01   9.5121762e-01   7.7629266e-01   6.0763099e-01   7.0109224e-01   1.2678082e+00   1.2387154e+00   1.2335123e+00   1.1709970e+00   1.1916109e+00   1.1759514e+00   1.1307423e+00   1.1454407e+00   1.1515212e+00   1.1359739e+00   1.1777259e+00   1.0710551e+00   1.1624112e+00   1.1331887e+00   1.1835624e+00   1.1648687e+00   1.2339221e+00   1.2420136e+00
   1.2000000e+00  -5.2378941e-03  -4.6183148e-03   6.7378019e-01   7.6061443e-01  -2.2585443e-01  -6.2271913e-01  -1.0738638e-01  -6.4480667e-01  -5.1731877e-01  -2.1234239e-01   6.3907359e-01   1.0058238e+00   7.2515690e-01   8.2852553e-01   1.1717160e+00   1.5235585e+00   1.1000563e+00   1.4518853e+00   1.0821092e+00   1.4540670e+00   1.0473057e+00   1.4160686e+00   1.0359166e+00   1.4076447e+00   1.0370870e+00   1.3423243e+00   1.0180951e+00   1.4067976e+00   1.0690337e+00   1.4442989e+00   1.1449741e+00   1.5347125e+00
   1.4000000e+00  -5.2378941e-03  -5.6450490e-03   1.7540131e-01   8.9487204e-01  -2.1498929e-01  -6.9384883e-01  -7.6692878e-02  -6.8705992e-01  -6.7392421e-01  -2.9112000e-01   3.8680241e-01   1.2021452e+00   7.4881499e-01   9.5912334e-01   1.0725614e+00   1.7895213e+00   9.7529618e-01   1.7107294e+00   9.7886707e-01   1.7087966e+00   1.0143178e+00   1.6624891e+00   1.0015864e+00   1.6549170e+00   9.8728168e-01   1.5904990e+00   9.9568896e-01   1.6546919e+00   1.0546017e+00   1.6987742e+00   1.1491288e+00   1.8022832e+00
   1.6000000e+00  -5.2378941e-03  -6.6811881e-03   6.3416691e-01   1.0046330e+00  -1.7665847e-01  -7.5272726e-01  -5.7058113e-02  -7.1841678e-01  -7.7206480e-01  -3.8880395e-01   3.1725215e-01   1.3550436e+00   9.4718725e-01   1.0974070e+00   8.9665547e-01   2.0362992e+00   8.4563818e-01   1.9458640e+00   8.3508303e-01   1.9411210e+00   9.3489010e-01   1.8905976e+00   9.5540652e-01   1.8823986e+00   9.7647979e-01   1.8178139e+00   1.0085413e+00   1.8814984e+00   1.0353014e+00   1.9341845e+00   1.0255968e+00   2.0526550e+00
   1.8000000e+00  -5.2378941e-03  -7.7224886e-03   9.2117323e-01   1.1034555e+00  -1.6248096e-01  -8.0253920e-01   4.3637691e-01  -7.4157241e-01  -9.2331300e-01  -5.0809555e-01   3.1378286e-01   1.4704102e+00   8.8131111e-01   1.2507100e+00   7.1269491e-01   2.2597936e+00   7.0566521e-01   2.1564855e+00   6.5322974e-01   2.1498217e+00   7.1246358e-01   2.1033760e+00   7.9714875e-01   2.0953334e+00   9.2987246e-01   2.0311212e+00   9.0150318e-01   2.0964585e+00   8.6197451e-01   2.1575879e+00   6.6735184e-01   2.2876290e+00
   2.0000000e+00  -5.2378941e-03  -8.7666218e-03   5.1153696e-01   1.2291528e+00  -1.3927298e-01  -8.4511456e-01  -4.0669996e-02  -7.3495299e-01  -9.8024128e-01  -6.5073599e-01   2.9730377e-01   1.5621807e+00   6.5910721e-01   1.4170487e+00   5.2869794e-01   2.4542369e+00   5.8606271e-01   2.3414422e+00   5.2435868e-01   2.3306945e+00   5.4122700e-01   2.2934803e+00   5.9982378e-01   2.2905579e+00   7.2404610e-01   2.2339900e+00   6.4516641e-01   2.3001301e+00   5.8334871e-01   2.3650197e+00   4.0582157e-01   2.4913626e+00
   2.2000000e+00  -5.2378941e-03  -9.8123097e-03   7.3813228e-01   1.3609419e+00  -1.3170283e-01  -8.8199112e-01  -7.1731981e-02  -7.1560592e-01  -7.5366326e-01  -8.1516020e-01   2.7064661e-01   1.6400431e+00   3.5046729e-01   1.5768426e+00   3.2723932e-01   2.6161346e+00   4.7852264e-01   2.5006935e+00   4.1856912e-01   2.4825129e+00   4.0260004e-01   2.4536088e+00   4.4475424e-01   2.4598441e+00   5.4113905e-01   2.4190266e+00   4.2976830e-01   2.4805417e+00   3.9614465e-01   2.5428224e+00   2.8285695e-01   2.6504213e+00
   2.4000000e+00  -5.2378941e-03  -1.0858851e-02   1.5580123e+00   1.4906692e+00  -1.2381255e-01  -9.1442156e-01  -7.2173000e-02  -7.1019878e-01  -2.2823268e-01  -9.8261367e-01   2.5920223e-01   1.7082805e+00   2.9555251e-01   1.7087059e+00   1.7494995e-01   2.7427013e+00   3.9312799e-01   2.6356430e+00   3.4809138e-01   2.6079020e+00   3.0755610e-01   2.5834519e+00   3.1386860e-01   2.5991850e+00   3.6290003e-01   2.5768401e+00   2.9118409e-01   2.6270874e+00   2.5975660e-01   2.6837565e+00   2.1684860e-01   2.7682354e+00
   2.6000000e+00  -5.2378941e-03  -1.1905860e-02   1.0697302e+00   1.6691416e+00  -1.1601686e-01  -9.4371293e-01  -6.7640454e-02  -7.1372608e-01  -7.0560815e-02  -1.1164595e+00   2.0960725e-02   1.7695849e+00   1.8331552e-01   1.8099754e+00   1.2862342e-01   2.8341378e+00   2.6182992e-01   2.7486497e+00   2.9040954e-01   2.7109918e+00   2.4660048e-01   2.6863264e+00   2.4991995e-01   2.7092981e+00   2.4190255e-01   2.7034398e+00   2.1988764e-01   2.7394203e+00   2.0122566e-01   2.7900846e+00   1.7477608e-01   2.8551433e+00
   2.8000000e+00  -5.2378941e-03  -1.2953126e-02   4.5184395e-01   1.8834601e+00  -1.0653472e-01  -9.7057424e-01  -5.6410687e-02  -7.2194980e-01  -6.0024610e-02  -1.2026897e+00  -9.9029014e-02   1.8148015e+00   1.2171890e-01   1.8866559e+00   8.1789145e-02   2.8978082e+00   2.1375314e-01   2.8396311e+00   2.4552961e-01   2.7961183e+00   2.1196721e-01   2.7675146e+00   1.9572390e-01   2.7948801e+00   1.8107800e-01   2.7996645e+00   1.6767834e-01   2.8238092e+00   1.5803513e-01   2.8689752e+00   1.4522618e-01   2.9203203e+00
   3.0000000e+00  -5.2378941e-03  -1.4000533e-02   2.6539212e-01   2.0669609e+00  -1.0506961e-01  -9.9531478e-01  -2.9638776e-02  -7.3200974e-01  -2.6864946e-02  -1.2558585e+00  -3.8439238e-02   1.8355564e+00   8.3884670e-02   1.9422256e+00   7.1233659e-02   2.9420349e+00   1.3830166e-01   2.9108049e+00   2.0505301e-01   2.8668164e+00   1.8145710e-01   2.8326064e+00   1.6302561e-01   2.8617124e+00   1.3878998e-01   2.8712853e+00   1.4806006e-01   2.8873751e+00   1.2877917e-01   2.9282870e+00   1.2235853e-01   2.9703958e+00
   3.2000000e+00  -5.2378941e-03  -1.5048018e-02  -9.9800588e-02   2.1991930e+00  -9.9863673e-02  -1.0184334e+00   5.4344511e-02  -7.4129314e-01  -1.5421907e-02  -1.2888097e+00   1.6227216e-02   1.8410163e+00   8.3611771e-02   1.9818297e+00   4.8363691e-02   2.9731638e+00   6.4619186e-02   2.9654119e+00   1.6853152e-01   2.9257646e+00   1.6324837e-01   2.8859435e+00   1.3925749e-01   2.9144304e+00   1.0460431e-01   2.9248341e+00   1.2504676e-01   2.9364186e+00   1.0053817e-01   2.9736475e+00   1.0415777e-01   3.0098483e+00
   3.4000000e+00  -5.2378941e-03  -1.6095545e-02   5.2489803e-02   2.2775968e+00  -9.2388276e-02  -1.0403442e+00   8.6014244e-02  -7.4489661e-01  -9.9800027e-03  -1.3087504e+00   5.4849677e-03   1.8432558e+00   7.3252805e-02   2.0111210e+00   3.6576888e-02   2.9955413e+00   2.0832772e-02   3.0042059e+00   1.3208095e-01   2.9748079e+00   1.4294387e-01   2.9306866e+00   1.1821328e-01   2.9568947e+00   8.5467669e-02   2.9650506e+00   1.0208086e-01   2.9755533e+00   8.3619312e-02   3.0087617e+00   8.5894364e-02   3.0416389e+00
   3.6000000e+00  -5.2325079e-03  -1.7143096e-02  -7.2718795e-02   2.3191742e+00  -9.0675757e-02  -1.0610098e+00  -2.4476932e-02  -7.4039938e-01  -8.0683908e-03  -1.3208157e+00   2.6417503e-03   1.8454162e+00   6.6057704e-02   2.0342275e+00   2.7315020e-02   3.0116018e+00  -2.9123096e-03   3.0291556e+00   9.4049224e-02   3.0151233e+00   1.2742914e-01   2.9689661e+00   9.7854105e-02   2.9917220e+00   7.0502858e-02   2.9956119e+00   8.7895999e-02   3.0071756e+00   7.0998026e-02   3.0362659e+00   7.6209491e-02   3.0675789e+00
   3.8000000e+00  -5.2281376e-03  -1.8190392e-02   3.0535932e-02   2.3405181e+00  -8.9917506e-02  -1.0806032e+00  -3.8195998e-02  -7.3565031e-01  -5.3637381e-03  -1.3282431e+00  -9.6249598e-03   1.8469559e+00   4.8738215e-02   2.0531618e+00   2.1204091e-02   3.0232572e+00  -2.0019515e-02   3.0435503e+00   6.7980399e-02   3.0472810e+00   1.1185108e-01   3.0021036e+00   8.1934559e-02   3.0204931e+00   5.5535031e-02   3.0193544e+00   7.5967610e-02   3.0330382e+00   5.7059448e-02   3.0582801e+00   6.1925059e-02   3.0890856e+00
   4.0000000e+00  -5.2269553e-03  -1.9237113e-02   3.2214722e-02   2.3507917e+00  -8.7031284e-02  -1.0995011e+00  -3.1845665e-02  -7.3593322e-01  -6.0974029e-03  -1.3329132e+00   4.4424909e-03   1.8474307e+00   4.4987608e-02   2.0686550e+00   2.2478569e-02   3.0318156e+00  -7.2966111e-03   3.0503389e+00   5.4500283e-02   3.0721231e+00   9.5102930e-02   3.0310161e+00   6.8752844e-02   3.0443234e+00   4.2598680e-02   3.0380041e+00   6.4925381e-02   3.0545717e+00   4.7448482e-02   3.0760770e+00   4.6254124e-02   3.1070572e+00
   4.2000000e+00  -5.2265182e-03  -2.0283282e-02   4.5037006e-02   2.3592688e+00  -8.5213752e-02  -1.1178433e+00  -1.0253613e-02  -7.3922021e-01  -4.2847385e-03  -1.3359966e+00   9.6672391e-03   1.8475206e+00   4.0044712e-02   2.0813698e+00   1.8438752e-02   3.0384891e+00  -5.6910946e-03   3.0528892e+00   3.9264288e-02   3.0912226e+00   8.7062479e-02   3.0561460e+00   5.9448835e-02   3.0641415e+00   3.7767852e-02   3.0526089e+00   5.4932122e-02   3.0726970e+00   3.7198667e-02   3.0905163e+00   4.5695276e-02   3.1217308e+00
   4.4000000e+00  -5.2239517e-03  -2.1329078e-02   4.7089772e-02   2.3674641e+00  -8.4811394e-02  -1.1356730e+00   3.3243035e-02  -7.4282677e-01  -5.9537545e-03  -1.3381491e+00  -1.8809892e-02   1.8482300e+00   3.7073603e-02   2.0921622e+00   1.0827344e-02   3.0439797e+00  -3.9294110e-03   3.0537100e+00   2.8939777e-02   3.1058667e+00   7.7879361e-02   3.0781206e+00   4.9481844e-02   3.0807605e+00   2.9482002e-02   3.0642286e+00   4.9314784e-02   3.0880073e+00   3.0505559e-02   3.1022140e+00   4.4781718e-02   3.1339300e+00
   4.6000000e+00  -5.2201749e-03  -2.2374524e-02   4.8376145e-02   2.3761276e+00  -8.3385294e-02  -1.1531277e+00   9.6509805e-03  -7.4357376e-01  -5.2916288e-03  -1.3397999e+00   1.0286042e-03   1.8480791e+00   3.3700117e-02   2.1015514e+00   1.5285260e-02   3.0482793e+00  -1.6007651e-03   3.0537343e+00   2.7217370e-02   3.1169346e+00   6.7569252e-02   3.0975813e+00   4.0445810e-02   3.0947513e+00   2.2037057e-02   3.0736027e+00   4.2025080e-02   3.1010881e+00   2.8199644e-02   3.1116586e+00   6.6641878e-03   3.1447032e+00
   4.8000000e+00  -5.2202914e-03  -2.3419488e-02   4.7877893e-02   2.3851954e+00  -8.2959647e-02  -1.1702895e+00  -4.6212917e-03  -7.4215419e-01  -5.1760802e-03  -1.3412103e+00   7.6379890e-03   1.8472829e+00   3.0211433e-02   2.1098824e+00   1.2703702e-02   3.0518371e+00  -1.2899102e-03   3.0535086e+00   4.7908596e-03   3.1255348e+00   5.7772399e-02   3.1147778e+00   3.3453326e-02   3.1064465e+00   2.2233914e-02   3.0810384e+00   3.4550398e-02   3.1123555e+00   2.2702184e-02   3.1194802e+00   3.3674342e-02   3.1527658e+00
   5.0000000e+00  -5.2252343e-03  -2.4464038e-02   4.6455189e-02   2.3945125e+00  -8.2444680e-02  -1.1872114e+00  -1.4735418e-02  -7.4121220e-01  -4.4309145e-03  -1.3424561e+00   4.1286938e-04   1.8472667e+00   3.4391131e-02   2.1173225e+00   1.1365853e-02   3.0550409e+00  -7.4985459e-04   3.0532557e+00   2.6352491e-02   3.1315983e+00   5.0553461e-02   3.1298268e+00   3.0146803e-02   3.1161679e+00   1.4738999e-02   3.0871175e+00   2.9812851e-02   3.1219606e+00   1.0821837e-02   3.1260448e+00   2.9403648e-02   3.1591319e+00
   5.2000000e+00  -5.2305038e-03  -2.5508611e-02   4.3241437e-02   2.4038756e+00  -8.2387230e-02  -1.2039590e+00  -7.6391940e-03  -7.4161393e-01  -4.7001625e-03  -1.3435699e+00   1.4373487e-02   1.8475886e+00   2.8181679e-02   2.1243393e+00   1.1741488e-02   3.0578792e+00   2.8042582e-04   3.0530273e+00   2.3867434e-02   3.1364279e+00   2.0392889e-02   3.1429410e+00   1.9799046e-02   3.1243578e+00   1.2280855e-02   3.0920883e+00   2.9854183e-02   3.1301148e+00   2.2109747e-02   3.1311068e+00   9.8275755e-03   3.1654525e+00
   5.4000000e+00  -5.2285376e-03  -2.6553660e-02   3.1914398e-02   2.4130468e+00  -8.2536182e-02  -1.2205870e+00   1.3085750e-02  -7.4281210e-01  -3.9931857e-03  -1.3445944e+00  -2.1606949e-02   1.8484951e+00   2.5498524e-02   2.1309855e+00   1.0450008e-02   3.0604811e+00   1.1671828e-03   3.0528854e+00   2.4154306e-02   3.1413331e+00   4.5767968e-02   3.1532040e+00   2.9594917e-02   3.1310596e+00   1.1653749e-02   3.0960245e+00   3.4265869e-02   3.1372822e+00   2.1286571e-02   3.1354213e+00   1.1705461e-02   3.1706036e+00
   5.6000000e+00  -5.2207821e-03  -2.7599085e-02   2.8570649e-02   2.4214202e+00  -8.4328011e-02  -1.2371544e+00   7.4943619e-03  -7.4313098e-01  -4.0397916e-03  -1.3455457e+00  -7.1524759e-04   1.8485048e+00   2.5753607e-02   2.1370430e+00   9.8870400e-03   3.0629046e+00   5.0361660e-05   3.0528768e+00  -5.4685834e-02   3.1461931e+00   3.2771957e-02   3.1619353e+00   2.9430075e-02   3.1370102e+00   9.2091925e-03   3.0992618e+00  -1.0592985e-03   3.1441285e+00   2.1346614e-02   3.1397435e+00   1.2385642e-02   3.1744105e+00
   5.8000000e+00  -5.2118254e-03  -2.8644254e-02   2.6148064e-02   2.4287297e+00  -8.6241955e-02  -1.2537836e+00  -3.6513111e-03  -7.4240250e-01  -3.5225591e-03  -1.3464304e+00   2.1541622e-02   1.8475967e+00   2.4856701e-02   2.1426810e+00   9.9614816e-03   3.0651497e+00  -1.6423358e-03   3.0529220e+00  -2.5318542e-03   3.1471292e+00   2.2887164e-02   3.1702125e+00  -2.2292443e-02   3.1429383e+00   6.7795072e-03   3.1019688e+00   1.9935515e-02   3.1492257e+00  -2.2585294e-02   3.1440394e+00   9.7965366e-03   3.1775898e+00
   6.0000000e+00  -5.2033543e-03  -2.9688521e-02   1.4222862e-02   2.4351992e+00  -9.0015452e-02  -1.2706144e+00  -1.3050967e-02  -7.4187931e-01  -3.6410174e-03  -1.3472548e+00  -1.5887766e-02   1.8481378e+00   2.3837835e-02   2.1480547e+00   8.9614491e-03   3.0672777e+00   1.5094032e-03   3.0528674e+00  -8.8195387e-03   3.1452953e+00   2.2526221e-02   3.1772221e+00   9.7144572e-03   3.1462818e+00   4.3218671e-03   3.1041649e+00   1.8694501e-02   3.1529689e+00   4.2028585e-03   3.1461441e+00   5.9330630e-03   3.1803239e+00
   6.2000000e+00  -5.1974056e-03  -3.0731510e-02   7.1523093e-04   2.4405177e+00  -9.9196413e-02  -1.2878207e+00   6.6971041e-03  -7.4238791e-01  -2.7135983e-03  -1.3480310e+00  -5.2539281e-03   1.8485219e+00   2.2826522e-02   2.1531962e+00   9.0075047e-03   3.0692948e+00  -1.0611900e-05   3.0528455e+00  -8.0589177e-03   3.1437484e+00   1.4031608e-02   3.1831164e+00   7.3956124e-03   3.1476928e+00   3.1374467e-03   3.1058600e+00   1.8767891e-02   3.1567606e+00   2.2164044e-03   3.1465900e+00   5.6449225e-03   3.1825168e+00
   6.4000000e+00  -5.1956175e-03  -3.1773158e-02  -1.0647541e-03   2.4440500e+00  -1.1066403e-01  -1.3058420e+00   5.3296210e-03  -7.4286515e-01  -2.5648139e-03  -1.3487396e+00  -1.5031268e-03   1.8478266e+00   2.2035872e-02   2.1581189e+00   8.0916168e-03   3.0712128e+00  -1.6314558e-03   3.0528944e+00  -8.1508941e-03   3.1421414e+00   1.2104703e-02   3.1879626e+00   7.5639457e-03   3.1492288e+00   2.1282448e-03   3.1071216e+00   1.4490893e-02   3.1605321e+00   2.3638140e-03   3.1471154e+00   2.9548043e-03   3.1842413e+00
   6.6000000e+00  -5.1958746e-03  -3.2813739e-02   3.0030465e-03   2.4459648e+00  -1.3144958e-01  -1.3252524e+00  -5.3481989e-04  -7.4259057e-01  -2.9206230e-03  -1.3493659e+00   8.0963856e-03   1.8471569e+00   2.1444214e-02   2.1628411e+00   7.7585410e-03   3.0730328e+00   1.5074344e-03   3.0528398e+00   6.5857193e-02   3.1405276e+00   1.2080321e-02   3.1917929e+00   7.5517275e-03   3.1507474e+00   1.8379927e-03   3.1080470e+00   9.0097959e-03   3.1640834e+00   2.3528754e-03   3.1476110e+00   3.1473056e-03   3.1855637e+00
   6.8000000e+00  -5.1959610e-03  -3.3853676e-02   2.8863706e-03   2.4471214e+00  -1.9531980e-01  -1.3469221e+00  -1.9140521e-03  -7.4224984e-01  -3.2177694e-03  -1.3499588e+00   3.2811503e-04   1.8471299e+00   2.0188068e-02   2.1673919e+00   7.9494014e-03   3.0747453e+00  -1.0256332e-05   3.0528183e+00  -5.9994420e-02   3.1425776e+00   6.9935849e-03   3.1949861e+00   7.5526118e-03   3.1522628e+00   2.1754527e-03   3.1087325e+00   7.9004772e-03   3.1670681e+00   2.3536859e-03   3.1480958e+00   1.7788678e-03   3.1865657e+00
   7.0000000e+00  -5.1938845e-03  -3.4893273e-02   2.8896927e-03   2.4480213e+00  -8.6559267e-01  -1.3738446e+00   4.5160146e-05  -7.4217952e-01  -1.7661685e-03  -1.3505624e+00   1.7613765e-03   1.8474604e+00   1.9585969e-02   2.1717621e+00   7.2462170e-03   3.0763947e+00   2.6011414e-04   3.0528673e+00  -1.8945859e-03   3.1434027e+00   4.6354755e-03   3.1975763e+00   7.5525502e-03   3.1537760e+00   2.0287648e-03   3.1092913e+00   6.8256567e-03   3.1694641e+00   2.3536281e-03   3.1485742e+00   2.5741179e-03   3.1873317e+00
   7.2000000e+00  -5.1927953e-03  -3.5932584e-02   2.8896105e-03   2.4487758e+00   8.4039642e-02  -1.4394934e+00  -7.4350276e-04  -7.4221646e-01  -2.1820070e-03  -1.3511121e+00  -1.0243995e-02   1.8477425e+00   1.9453487e-02   2.1759524e+00   7.2972923e-03   3.0779824e+00  -1.6797540e-03   3.0529067e+00   6.5180891e-02   3.1413237e+00   3.8650627e-03   3.1995119e+00   7.5525544e-03   3.1552880e+00   2.3152963e-03   3.1097871e+00   6.4603566e-03   3.1714387e+00   2.3536317e-03   3.1490492e+00   8.0600767e-04   3.1879520e+00
   7.4000000e+00  -5.1926546e-03  -3.6971601e-02   1.0939326e-03   2.4494507e+00  -2.7125746e-01  -1.5065258e+00  -6.5208859e-04  -7.4227178e-01  -1.9130248e-03  -1.3515937e+00   9.6737479e-03   1.8474607e+00   1.9259060e-02   2.1800129e+00   7.3836347e-03   3.0795101e+00   1.5160592e-03   3.0528555e+00  -5.9908124e-02   3.1433390e+00   3.0951653e-03   3.2009543e+00   7.5525537e-03   3.1567993e+00   1.7705216e-03   3.1102564e+00   6.0960266e-03   3.1731202e+00   2.3536313e-03   3.1495222e+00   9.6250266e-04   3.1884371e+00
   7.6000000e+00  -5.1883319e-03  -3.8010404e-02  -3.4408194e-03   2.4499927e+00  -1.3525390e-01  -1.5533545e+00   5.6315803e-04  -7.4236470e-01  -2.0696299e-03  -1.3520416e+00   3.6273595e-05   1.8473696e+00   1.7265792e-02   2.1839872e+00   6.8876220e-03   3.0810113e+00  -1.1822163e-05   3.0528344e+00  -1.9049489e-03   3.1441219e+00   2.2462124e-03   3.2020565e+00   7.5525543e-03   3.1583102e+00   1.5048116e-03   3.1106959e+00   5.9292486e-03   3.1746079e+00   2.3536296e-03   3.1499942e+00   1.8784697e-03   3.1887837e+00
   7.8000000e+00  -5.1818242e-03  -3.9048869e-02  -4.4989359e-03   2.4501639e+00   2.1674615e-01  -1.5967860e+00  -1.4801386e-05  -7.4241425e-01  -1.6733127e-03  -1.3524678e+00  -9.9175634e-03   1.8477146e+00   1.7868295e-02   2.1878073e+00   6.8204697e-03   3.0824769e+00   2.6038439e-04   3.0528838e+00  -8.8954152e-03   3.1420227e+00   2.6157402e-03   3.2028986e+00   4.3925704e-03   3.1598210e+00   1.2449617e-03   3.1110837e+00   5.0185528e-03   3.1759662e+00   2.3536314e-03   3.1504656e+00  -5.7763391e-04   3.1891063e+00
   8.0000000e+00  -5.1758456e-03  -4.0086652e-02   7.2132728e-04   2.4498949e+00   1.4158258e-02  -1.6153662e+00  -1.7702635e-05  -7.4241930e-01  -2.1416481e-03  -1.3528688e+00   9.6149873e-03   1.8474134e+00   1.5578715e-02   2.1914917e+00   6.8603068e-03   3.0838994e+00  -1.6797990e-03   3.0529234e+00   6.5937622e-02   3.1403520e+00   5.1933309e-04   3.2035818e+00   2.6803812e-03   3.1611749e+00   1.5401275e-03   3.1114194e+00   4.1423236e-03   3.1772015e+00   2.3536314e-03   3.1509367e+00   7.5933300e-04   3.1893310e+00
   8.2000000e+00  -5.1700227e-03  -4.1123498e-02   1.8570490e-03   2.4496003e+00   1.0832979e-01  -1.6160536e+00  -1.7717439e-05  -7.4242355e-01  -2.1486466e-03  -1.3532631e+00   4.7176253e-05   1.8473220e+00   1.6335917e-02   2.1950126e+00   6.4277329e-03   3.0852975e+00   1.5160464e-03   3.0528723e+00  -6.0004680e-02   3.1423445e+00   1.4122793e-03   3.2040888e+00   2.4235991e-03   3.1622294e+00   9.8693855e-04   3.1117306e+00   3.6663864e-03   3.1782889e+00   2.3536314e-03   3.1514077e+00   6.5112792e-04   3.1894685e+00
   8.4000000e+00  -5.1642198e-03  -4.2159299e-02   7.0899315e-04   2.4495600e+00   8.9630355e-02  -1.6104820e+00  -1.7710581e-05  -7.4242748e-01  -1.5518475e-03  -1.3536731e+00  -3.9999679e-03   1.8476650e+00   1.4741053e-02   2.1983883e+00   6.0117223e-03   3.0866625e+00  -1.1789938e-05   3.0528513e+00  -1.8933567e-03   3.1431408e+00   9.9350859e-04   3.2044581e+00   1.8130512e-03   3.1630372e+00   1.2789198e-03   3.1120130e+00   3.2959307e-03   3.1792358e+00   2.3536316e-03   3.1518785e+00   8.1585875e-04   3.1896071e+00
   8.6000000e+00  -5.1606599e-03  -4.3194001e-02  -5.5895537e-05   2.4496485e+00   1.0320034e-01  -1.5985764e+00  -1.7717808e-05  -7.4243124e-01  -2.2003707e-03  -1.3540624e+00  -6.7282430e-05   1.8476566e+00   1.5072158e-02   2.2016359e+00   6.4507957e-03   3.0879709e+00  -1.6312479e-03   3.0529007e+00   6.5180760e-02   3.1410456e+00   7.9066079e-04   3.2047675e+00   1.5450923e-03   3.1636690e+00   7.2150740e-04   3.1122715e+00   2.6983096e-03   3.1800680e+00   2.3536314e-03   3.1523493e+00   7.2156057e-04   3.1897501e+00
   8.8000000e+00  -5.1587381e-03  -4.4227688e-02  -1.1559096e-03   2.4497231e+00   1.2041167e-01  -1.5832813e+00  -1.7715695e-05  -7.4243490e-01  -6.9684250e-04  -1.3544483e+00   1.3543486e-02   1.8474862e+00   1.3943646e-02   2.2047648e+00   5.9777418e-03   3.0892533e+00   1.5074252e-03   3.0528465e+00  -5.9908109e-02   3.1430521e+00   1.0682539e-03   3.2050169e+00   9.0290602e-04   3.1641660e+00   1.0164466e-03   3.1125011e+00   2.0636333e-03   3.1807924e+00   2.3536311e-03   3.1528201e+00  -8.1151342e-05   3.1898976e+00
   9.0000000e+00  -5.1582516e-03  -4.5260579e-02  -5.8307679e-04   2.4497045e+00  -3.2068375e-01  -1.5647209e+00  -1.7717155e-05  -7.4243850e-01  -1.3970683e-03  -1.3547840e+00  -1.7059483e-02   1.8480618e+00   1.4122088e-02   2.2077861e+00   5.8069816e-03   3.0905157e+00  -1.0255575e-05   3.0528252e+00  -1.9049459e-03   3.1438301e+00   8.6584418e-04   3.2052389e+00   9.7439345e-04   3.1645464e+00   4.5388839e-04   3.1127068e+00   1.8114023e-03   3.1814021e+00   2.3536314e-03   3.1532908e+00   4.0508638e-04   3.1900038e+00
   9.2000000e+00  -5.1616253e-03  -4.6292929e-02   4.2394375e-04   2.4496184e+00  -5.5425707e-02  -1.5655491e+00  -1.7717880e-05  -7.4244208e-01  -1.6289652e-03  -1.3550659e+00  -5.6308601e-04   1.8480817e+00   1.3308803e-02   2.2107113e+00   4.7022327e-03   3.0917395e+00   2.6010902e-04   3.0528743e+00  -8.8954152e-03   3.1417283e+00  -2.2849381e-04   3.2054471e+00   6.3015765e-04   3.1648401e+00   8.0329083e-04   3.1128836e+00   1.9314956e-03   3.1819103e+00   2.3536299e-03   3.1537616e+00   3.6569504e-04   3.1900789e+00
   9.4000000e+00  -5.1674303e-03  -4.7325131e-02   1.1523232e-03   2.4495684e+00   2.4978805e-01  -1.5817835e+00  -1.7717071e-05  -7.4244565e-01  -1.6775450e-03  -1.3553582e+00   7.9262607e-03   1.8473716e+00   1.2473581e-02   2.2135507e+00   5.6836537e-03   3.0928803e+00  -1.6797526e-03   3.0529137e+00   6.5937622e-02   3.1400562e+00  -8.0448583e-04   3.2055852e+00   3.1062533e-04   3.1650722e+00   7.2788697e-04   3.1130389e+00   1.0826015e-03   3.1823587e+00   2.3536316e-03   3.1542323e+00   3.6888629e-04   3.1901547e+00
   9.6000000e+00  -5.1733761e-03  -4.8357677e-02  -4.1403659e-04   2.4496154e+00   8.0929241e-02  -1.5805549e+00  -1.7717268e-05  -7.4244920e-01  -1.1626243e-03  -1.3556680e+00   3.5955549e-04   1.8473521e+00   1.2051948e-02   2.2162686e+00   5.7748372e-03   3.0939794e+00   1.5160534e-03   3.0528625e+00  -6.0004687e-02   3.1420478e+00  -8.3012231e-05   3.2056118e+00   7.1776469e-04   3.1652406e+00   1.8639711e-04   3.1131928e+00   1.2540572e-03   3.1827369e+00   2.3536315e-03   3.1547030e+00   5.2486241e-04   3.1902294e+00
   9.8000000e+00  -5.1798093e-03  -4.9390941e-02   3.7872805e-04   2.4496675e+00  -2.9075789e-01  -1.5657164e+00  -1.7717101e-05  -7.4245275e-01  -4.2887674e-04  -1.3559638e+00  -9.9787151e-03   1.8476813e+00   1.1973832e-02   2.2188648e+00   5.6392403e-03   3.0951000e+00  -1.1792119e-05   3.0528414e+00  -1.8933603e-03   3.1428437e+00  -1.4194522e-04   3.2055896e+00  -4.6641554e-05   3.1653812e+00   5.3700831e-04   3.1133162e+00   1.4432140e-03   3.1830507e+00   2.3536308e-03   3.1551737e+00   4.3113254e-04   3.1903115e+00
   1.0000000e+01  -5.1864267e-03  -5.0425162e-02   2.0111163e-04   2.4496980e+00  -3.8147924e-02  -1.5687071e+00  -1.7716939e-05  -7.4245630e-01  -9.3432711e-04  -1.3561947e+00   9.6259971e-03   1.8473817e+00   1.1650190e-02   2.2213733e+00   5.7880068e-03   3.0962294e+00   2.6038222e-04   3.0528909e+00   6.5180758e-02   3.1407483e+00  -1.3713109e-04   3.2055670e+00   3.9995941e-04   3.1654852e+00   5.1211747e-04   3.1134180e+00   3.4608294e-04   3.1833455e+00   2.3536321e-03   3.1556445e+00  -7.4297167e-04   3.1903992e+00
   1.0200000e+01  -5.1893198e-03  -5.1460496e-02  -1.1632783e-03   2.4497401e+00   2.1113684e-01  -1.5840553e+00  -1.7716928e-05  -7.4245984e-01  -9.1912842e-04  -1.3563852e+00   4.5136086e-05   1.8472892e+00   1.1589892e-02   2.2238145e+00   5.6956359e-03   3.0973655e+00  -1.6798019e-03   3.0529304e+00  -5.9908112e-02   3.1427546e+00   4.6982273e-04   3.2055420e+00   3.6703602e-04   3.1655603e+00   4.6442540e-04   3.1135212e+00   9.5672638e-04   3.1835830e+00   2.3536315e-03   3.1561152e+00  -3.3674574e-05   3.1904280e+00
   1.0400000e+01  -5.1894949e-03  -5.2496854e-02  -5.8286139e-04   2.4497137e+00   6.2072041e-02  -1.5835554e+00  -1.7716832e-05  -7.4246339e-01  -1.0888461e-03  -1.3565733e+00   4.3896526e-03   1.8476318e+00   1.0916253e-02   2.2262025e+00   5.6912480e-03   3.0985067e+00   1.5160427e-03   3.0528794e+00  -1.9049463e-03   3.1435326e+00   1.0479879e-04   3.2055461e+00   1.4266663e-04   3.1656359e+00  -8.5020320e-05   3.1136216e+00   5.1652038e-04   3.1837749e+00   2.3536317e-03   3.1565859e+00  -9.1202858e-05   3.1904120e+00
   1.0600000e+01  -5.1883768e-03  -5.3533900e-02   4.2411836e-04   2.4496231e+00   1.2414927e-01  -1.5716228e+00  -1.7718203e-05  -7.4246693e-01  -2.8238548e-04  -1.3567679e+00  -1.1865180e-02   1.8480395e+00   1.0567572e-02   2.2285255e+00   5.6734500e-03   3.0996467e+00  -1.1792003e-05   3.0528583e+00   6.5182014e-02   3.1414308e+00  -4.7370730e-04   3.2055726e+00  -2.4103085e-04   3.1656994e+00   2.6914231e-04   3.1136914e+00   7.6836934e-04   3.1839448e+00   2.3536312e-03   3.1570567e+00  -8.6533509e-05   3.1903973e+00
   1.0800000e+01  -5.1850151e-03  -5.4571276e-02   1.1523156e-03   2.4495706e+00  -3.1401997e-01  -1.5563935e+00  -1.7712001e-05  -7.4247047e-01  -8.3111168e-04  -1.3569329e+00  -1.5219861e-03   1.8478530e+00   1.0486606e-02   2.2307681e+00   5.5059075e-03   3.1007851e+00  -1.6312488e-03   3.0529078e+00  -5.9908270e-02   3.1434331e+00  -1.1003426e-04   3.2055679e+00   6.4269000e-05   3.1657281e+00   2.4400552e-04   3.1137396e+00   7.0455166e-04   3.1840971e+00   2.3536308e-03   3.1575274e+00   1.0928071e-03   3.1903812e+00
   1.1000000e+01  -5.1776525e-03  -5.5608620e-02  -4.1405329e-04   2.4496163e+00  -7.3733806e-02  -1.5585675e+00  -1.7717154e-05  -7.4247402e-01  -3.5953401e-04  -1.3570762e+00   8.0997943e-03   1.8471930e+00   9.9319793e-03   2.2329485e+00   5.5593883e-03   3.1019135e+00   1.5074267e-03   3.0528535e+00  -1.9049270e-03   3.1442090e+00   4.6761245e-04   3.2055406e+00   4.1746364e-05   3.1657373e+00   2.4578961e-04   3.1137891e+00  -4.3702599e-04   3.1842468e+00   2.3536315e-03   3.1579981e+00  -7.9673574e-04   3.1904231e+00
   1.1200000e+01  -5.1727497e-03  -5.6645445e-02   3.7873069e-04   2.4496676e+00   2.4038607e-01  -1.5761779e+00  -1.7717317e-05  -7.4247756e-01  -5.6603231e-04  -1.3572065e+00   3.2748888e-04   1.8471708e+00   1.0144097e-02   2.2350639e+00   5.4599939e-03   3.1030322e+00  -1.0255335e-05   3.0528323e+00  -8.8954165e-03   3.1421060e+00   1.0497901e-04   3.2055443e+00   4.3407956e-05   3.1657470e+00   2.4566208e-04   3.1138384e+00   2.5350367e-04   3.1843359e+00   2.1055422e-03   3.1584688e+00  -2.9306797e-05   3.1904510e+00
   1.1400000e+01  -5.1679127e-03  -5.7681443e-02   2.0111377e-04   2.4496977e+00   6.1541737e-02  -1.5769147e+00  -1.7706007e-05  -7.4248110e-01  -5.5987116e-04  -1.3573206e+00   1.0409897e-02   1.8475039e+00   9.8498219e-03   2.2371316e+00   5.3244119e-03   3.1041430e+00   2.6010900e-04   3.0528813e+00   6.5937625e-02   3.1404331e+00  -4.7373033e-04   3.2055706e+00   4.3285422e-05   3.1657561e+00   2.4567151e-04   3.1138876e+00   2.1149776e-04   3.1843797e+00   1.1405101e-03   3.1589273e+00  -9.1553130e-05   3.1904324e+00
   1.1600000e+01  -5.1642815e-03  -5.8716547e-02  -1.1632808e-03   2.4497396e+00  -2.8184464e-01  -1.5644985e+00  -1.7717302e-05  -7.4248465e-01  -8.8165185e-04  -1.3574340e+00  -1.8953503e-02   1.8482164e+00   9.5034955e-03   2.2391672e+00   5.2778005e-03   3.1052385e+00  -1.6797531e-03   3.0529207e+00  -6.0004684e-02   3.1424244e+00  -1.1003227e-04   3.2055658e+00   4.3294580e-05   3.1657651e+00   1.9752786e-04   3.1139368e+00   2.1405169e-04   3.1844245e+00   7.7689969e-04   3.1593210e+00  -8.6505972e-05   3.1904165e+00
   1.1800000e+01  -5.1612722e-03  -5.9750785e-02  -5.8286391e-04   2.4497131e+00  -3.9104959e-02  -1.5691643e+00  -1.7719021e-05  -7.4248819e-01  -1.8339237e-04  -1.3575628e+00   1.0549541e-03   1.8480903e+00   9.4697886e-03   2.2411560e+00   5.2827162e-03   3.1063179e+00   1.5160589e-03   3.0528696e+00  -1.8933551e-03   3.1432201e+00   4.6761469e-04   3.2055384e+00   4.3293562e-05   3.1657739e+00   2.2514852e-04   3.1139835e+00   2.1389525e-04   3.1844683e+00   7.8370945e-04   3.1596219e+00  -8.6916970e-05   3.1903998e+00
   1.2000000e+01  -5.1599500e-03  -6.0784250e-02   4.2411866e-04   2.4496224e+00   1.9630886e-01  -1.5851171e+00  -1.7717032e-05  -7.4249173e-01  -4.4957133e-04  -1.3576783e+00   7.6332140e-03   1.8473032e+00   9.4044211e-03   2.2431033e+00   5.1889050e-03   3.1073868e+00  -1.1793008e-05   3.0528485e+00   6.5180760e-02   3.1411246e+00   1.0497915e-04   3.2055421e+00   4.3292889e-05   3.1657826e+00  -3.6049590e-04   3.1140284e+00   2.1390449e-04   3.1845116e+00  -9.7467266e-05   3.1598575e+00   1.0928424e-03   3.1903828e+00
   1.2200000e+01  -5.1599772e-03  -6.1817103e-02   1.1523094e-03   2.4495699e+00   5.8402370e-02  -1.5857235e+00  -1.7717977e-05  -7.4249527e-01  -5.8017483e-04  -1.3577715e+00   4.1375145e-04   1.8472928e+00   9.1038391e-03   2.2450234e+00   5.0677939e-03   3.1084455e+00  -1.6312474e-03   3.0528979e+00  -5.9908107e-02   3.1431308e+00  -4.7372198e-04   3.2055684e+00   4.3293490e-05   3.1657913e+00  -4.8323393e-07   3.1140443e+00   2.1390373e-04   3.1845547e+00   5.9424147e-04   3.1600139e+00  -7.9673719e-04   3.1904241e+00
   1.2400000e+01  -5.1597279e-03  -6.2849568e-02  -4.1404236e-04   2.4496155e+00   1.2988671e-01  -1.5751826e+00  -1.7717321e-05  -7.4249882e-01  -6.5027338e-04  -1.3578697e+00   4.3222151e-03   1.8476178e+00   7.4005548e-03   2.2469108e+00   5.3673603e-03   3.1094887e+00   1.5074284e-03   3.0528437e+00  -1.9049494e-03   3.1439088e+00  -1.1003286e-04   3.2055635e+00   4.3292965e-05   3.1658000e+00  -2.6030186e-05   3.1140383e+00   1.5921655e-04   3.1845977e+00  -6.5985629e-05   3.1601252e+00  -2.9305730e-05   3.1904517e+00
   1.2600000e+01  -5.1610628e-03  -6.3881809e-02   3.7873026e-04   2.4496668e+00  -3.3062262e-01  -1.5605816e+00  -1.7717289e-05  -7.4250236e-01  -5.8818335e-04  -1.3579794e+00  -1.1852351e-02   1.8480273e+00   8.1112620e-03   2.2486837e+00   5.4821719e-03   3.1105334e+00  -1.0255441e-05   3.0528224e+00  -8.8954146e-03   3.1418069e+00   4.6761403e-04   3.2055362e+00   4.3293894e-05   3.1658087e+00  -2.4218042e-05   3.1140338e+00   1.9079593e-04   3.1846378e+00   3.0603063e-04   3.1602071e+00  -9.1555786e-05   3.1904330e+00
   1.2800000e+01  -5.1608831e-03  -6.4913983e-02   2.0112097e-04   2.4496970e+00  -6.2416962e-02  -1.5636907e+00  -1.7726119e-05  -7.4250591e-01  -5.9002717e-04  -1.3580952e+00  -1.5243549e-03   1.8478398e+00   8.0005316e-03   2.2503597e+00   5.5645190e-03   3.1115968e+00   2.6010901e-04   3.0528714e+00   6.5937623e-02   3.1401347e+00   1.0497923e-04   3.2055399e+00   4.3293983e-05   3.1658174e+00  -2.4346706e-05   3.1140290e+00   1.8887314e-04   3.1846758e+00  -3.4778484e-04   3.1602646e+00  -8.6506324e-05   3.1904170e+00
   1.3000000e+01  -5.1600761e-03  -6.5946166e-02  -1.1632773e-03   2.4497389e+00   2.5159400e-01  -1.5819277e+00  -1.7717365e-05  -7.4250945e-01  -3.5889953e-04  -1.3582120e+00   8.1002206e-03   1.8471797e+00   7.8248235e-03   2.2520060e+00   5.6365381e-03   3.1126792e+00  -1.6797529e-03   3.0529109e+00  -6.0004684e-02   3.1421263e+00  -4.7372220e-04   3.2055661e+00   4.3293355e-05   3.1658260e+00   5.5945034e-04   3.1140242e+00   1.8899077e-04   3.1847138e+00   3.2960014e-05   3.1602913e+00  -8.6913186e-05   3.1904002e+00
   1.3200000e+01  -5.1627792e-03  -6.6978305e-02  -5.8282671e-04   2.4497123e+00   6.2022903e-02  -1.5819925e+00  -1.7717289e-05  -7.4251299e-01  -1.6747046e-04  -1.3583178e+00   3.2740591e-04   1.8471572e+00   7.8300754e-03   2.2536227e+00   5.7028296e-03   3.1137789e+00   1.5160593e-03   3.0528597e+00  -1.8933616e-03   3.1429222e+00  -1.1003296e-04   3.2055613e+00   4.3294202e-05   3.1658347e+00  -3.8421366e-04   3.1140483e+00   1.8898272e-04   3.1847516e+00   4.6369481e-06   3.1602935e+00   1.0928347e-03   3.1903832e+00
   1.3400000e+01  -5.1656675e-03  -6.8010523e-02   4.2411304e-04   2.4496216e+00  -2.4889468e-01  -1.5687283e+00  -1.7717540e-05  -7.4251654e-01  -3.2613835e-04  -1.3583988e+00   1.0409913e-02   1.8474903e+00   7.6001093e-03   2.2552164e+00   5.8852054e-03   3.1148943e+00  -1.1793143e-05   3.0528386e+00   6.5180756e-02   3.1408268e+00   4.6761610e-04   3.2055340e+00   4.3293619e-05   3.1658433e+00   1.1998443e-06   3.1140652e+00  -4.2864861e-04   3.1847895e+00   6.7438037e-06   3.1602963e+00  -7.9673664e-04   3.1904245e+00
   1.3600000e+01  -5.1692741e-03  -6.9043037e-02   1.1523202e-03   2.4495691e+00   2.9192717e-01  -1.5712747e+00  -1.7717199e-05  -7.4252008e-01  -5.3330296e-04  -1.3584662e+00  -1.8953511e-02   1.8482028e+00   7.5941079e-03   2.2567861e+00   5.7751208e-03   3.1160302e+00   2.6038287e-04   3.0528881e+00  -5.9908108e-02   3.1428331e+00   1.0497863e-04   3.2055377e+00   4.3293555e-05   3.1658520e+00  -2.6151588e-05   3.1140589e+00  -6.3418076e-05   3.1847967e+00   6.5874715e-06   3.1602983e+00  -2.9304602e-05   3.1904521e+00
   1.3800000e+01  -5.1724190e-03  -7.0076009e-02  -4.1405950e-04   2.4496147e+00  -3.2351888e-01  -1.5683049e+00  -1.7717997e-05  -7.4252362e-01  -4.9668066e-04  -1.3585429e+00   1.0549560e-03   1.8480766e+00   7.2997003e-03   2.2583332e+00   6.0189155e-03   3.1171791e+00  -1.6798009e-03   3.0529276e+00  -1.9049491e-03   3.1436111e+00  -4.7372460e-04   3.2055639e+00   4.3293260e-05   3.1658607e+00  -2.4209637e-05   3.1140542e+00  -8.5644761e-05   3.1847800e+00   6.5990155e-06   3.1603000e+00  -9.1557347e-05   3.1904334e+00
   1.4000000e+01  -5.1742527e-03  -7.1109535e-02   3.7872676e-04   2.4496661e+00   3.1962381e-01  -1.5708608e+00  -1.7717605e-05  -7.4252717e-01  -4.8041397e-04  -1.3586313e+00   7.6332104e-03   1.8472895e+00   7.2553042e-03   2.2598529e+00   5.8822334e-03   3.1183429e+00   1.5160407e-03   3.0528766e+00   6.5182008e-02   3.1415093e+00  -1.1003263e-04   3.2055591e+00   4.3293739e-05   3.1658693e+00  -2.4347095e-05   3.1140494e+00   5.3298505e-04   3.1847641e+00   6.5977499e-06   3.1603016e+00  -8.6507641e-05   3.1904174e+00
   1.4200000e+01  -5.1787606e-03  -7.2143584e-02   2.0111297e-04   2.4496962e+00  -3.3291223e-01  -1.5695547e+00  -1.7707022e-05  -7.4253071e-01  -4.8089155e-04  -1.3587238e+00   4.1375195e-04   1.8472791e+00   7.2254037e-03   2.2613434e+00   5.9379061e-03   3.1195180e+00  -1.1790394e-05   3.0528555e+00  -5.9908262e-02   3.1435116e+00   4.6761519e-04   3.2055317e+00   4.3293672e-05   3.1658780e+00  -2.4338452e-05   3.1140446e+00  -4.4959652e-04   3.1847783e+00   6.5969963e-06   3.1603030e+00  -8.6915968e-05   3.1904006e+00
   1.4400000e+01  -5.1798943e-03  -7.3178219e-02  -1.1632830e-03   2.4497381e+00   3.1225589e-01  -1.5723641e+00  -1.7717723e-05  -7.4253425e-01  -5.8562512e-04  -1.3588180e+00   4.3222150e-03   1.8476041e+00   6.8141445e-03   2.2628146e+00   5.8750185e-03   3.1206964e+00  -1.6312478e-03   3.0529050e+00  -1.9049323e-03   3.1442875e+00   1.0497988e-04   3.2055354e+00   4.3292945e-05   3.1658866e+00  -2.4338072e-05   3.1140397e+00  -6.2142253e-05   3.1847855e+00   6.5983936e-06   3.1603044e+00   1.0928372e-03   3.1903835e+00
   1.4600000e+01  -5.1797106e-03  -7.4213414e-02  -5.8287763e-04   2.4497115e+00   3.7520811e-02  -1.5719444e+00  -1.7714711e-05  -7.4253780e-01   2.7330600e-05  -1.3589183e+00  -1.1852359e-02   1.8480136e+00   6.8764242e-03   2.2642537e+00   5.6713033e-03   3.1218759e+00   1.5074273e-03   3.0528507e+00  -8.8954160e-03   3.1421845e+00  -4.7372284e-04   3.2055617e+00   4.3293732e-05   3.1658953e+00  -2.4338268e-05   3.1140348e+00   5.3155596e-04   3.1847680e+00   6.5981008e-06   3.1603057e+00  -7.9674112e-04   3.1904249e+00
   1.4800000e+01  -5.1808234e-03  -7.5248953e-02   4.2411606e-04   2.4496208e+00  -2.7123814e-01  -1.5571647e+00  -1.7717308e-05  -7.4254134e-01  -2.5310682e-04  -1.3589957e+00  -1.5243532e-03   1.8478261e+00   6.6701369e-03   2.2656614e+00   5.4010009e-03   3.1230432e+00  -1.0254494e-05   3.0528294e+00   6.5937625e-02   3.1405117e+00  -1.1003274e-04   3.2055569e+00   4.3294084e-05   3.1659040e+00  -2.4338222e-05   3.1140300e+00  -4.4950802e-04   3.1847823e+00   6.5979697e-06   3.1603071e+00  -2.9305528e-05   3.1904524e+00
   1.5000000e+01  -5.1800849e-03  -7.6284730e-02   1.1523224e-03   2.4495683e+00  -1.1982473e-01  -1.5609832e+00  -1.7717287e-05  -7.4254488e-01  -2.4482675e-04  -1.3590497e+00   8.1002261e-03   1.8471659e+00   6.6878661e-03   2.2670443e+00   4.8105285e-03   3.1241822e+00   2.6010874e-04   3.0528785e+00  -6.0004684e-02   3.1425029e+00   4.6761301e-04   3.2055295e+00   4.3293602e-05   3.1659126e+00   5.5944975e-04   3.1140251e+00  -6.2149683e-05   3.1847894e+00   6.5984302e-06   3.1603084e+00  -9.1558104e-05   3.1904337e+00
   1.5200000e+01  -5.1782330e-03  -7.7320645e-02  -4.1405000e-04   2.4496140e+00   2.9045216e-01  -1.5800441e+00  -1.7705848e-05  -7.4254843e-01  -2.4506410e-04  -1.3591017e+00   3.2740474e-04   1.8471435e+00   6.5675034e-03   2.2684060e+00   4.8726673e-03   3.1252654e+00  -1.6797532e-03   3.0529179e+00  -1.8933584e-03   3.1432986e+00   1.0497918e-04   3.2055332e+00   4.3291722e-05   3.1659213e+00  -3.8421339e-04   3.1140492e+00  -8.5725649e-05   3.1847720e+00   6.5983541e-06   3.1603097e+00  -8.6503345e-05   3.1904177e+00
   1.5400000e+01  -5.1746802e-03  -7.8356514e-02   3.7873074e-04   2.4496653e+00   6.0138353e-02  -1.5809663e+00  -1.7713234e-05  -7.4255197e-01  -1.5317083e-04  -1.3591524e+00   1.0409913e-02   1.8474766e+00   6.5954794e-03   2.2697508e+00   5.2070573e-03   3.1262970e+00   1.5160592e-03   3.0528668e+00   6.5180760e-02   3.1412031e+00  -4.7372142e-04   3.2055595e+00   4.3293641e-05   3.1659299e+00   1.2000712e-06   3.1140661e+00   5.3298969e-04   3.1847557e+00   6.5984615e-06   3.1603111e+00  -8.6913526e-05   3.1904009e+00
   1.5600000e+01  -5.1681513e-03  -7.9392106e-02   2.0111365e-04   2.4496954e+00  -2.7457040e-01  -1.5666872e+00  -1.7717381e-05  -7.4255551e-01  -2.2516909e-04  -1.3591978e+00  -1.8953506e-02   1.8481891e+00   6.4355802e-03   2.2710829e+00   5.1986111e-03   3.1273195e+00  -1.1792961e-05   3.0528457e+00  -5.9908109e-02   3.1432094e+00  -1.1003290e-04   3.2055546e+00   4.3293124e-05   3.1659386e+00  -2.6150567e-05   3.1140598e+00   1.6805528e-04   3.1847697e+00   6.5981594e-06   3.1603124e+00   1.0928361e-03   3.1903839e+00
   1.5800000e+01  -5.1646206e-03  -8.0427079e-02  -1.1632822e-03   2.4497373e+00  -4.6278231e-02  -1.5700267e+00  -1.7715509e-05  -7.4255905e-01  -2.2303837e-04  -1.3592401e+00   1.0549572e-03   1.8480629e+00   6.2618876e-03   2.2724012e+00   5.1988168e-03   3.1283501e+00  -1.6312483e-03   3.0528951e+00  -1.9049511e-03   3.1439873e+00   4.6761668e-04   3.2055273e+00  -1.8307932e-04   3.1659473e+00  -2.4209755e-05   3.1140551e+00  -4.2736809e-04   3.1848073e+00   6.5980471e-06   3.1603137e+00  -7.9673631e-04   3.1904252e+00
   1.6000000e+01  -5.1597883e-03  -8.1461270e-02  -5.8286075e-04   2.4497108e+00   2.0583363e-01  -1.5853119e+00  -1.7717275e-05  -7.4256260e-01  -2.2310536e-04  -1.3592835e+00   7.6332050e-03   1.8472758e+00   5.8374807e-03   2.2736968e+00   5.1988178e-03   3.1293848e+00   1.5074284e-03   3.0528409e+00  -8.8954137e-03   3.1418854e+00   1.0498009e-04   3.2055310e+00  -4.6904189e-05   3.1659447e+00  -2.4348869e-05   3.1140503e+00  -6.3494904e-05   3.1848136e+00   6.5981247e-06   3.1603150e+00  -2.9312083e-05   3.1904528e+00
   1.6200000e+01  -5.1536659e-03  -8.2494651e-02   4.2412090e-04   2.4496200e+00   5.6492548e-02  -1.5853710e+00  -1.7722983e-05  -7.4256614e-01  -2.2308683e-04  -1.3593274e+00   4.1375384e-04   1.8472654e+00   5.9545164e-03   2.2749519e+00   5.1988179e-03   3.1304218e+00  -1.0256194e-05   3.0528196e+00   6.5937623e-02   3.1402133e+00  -4.7372563e-04   3.2055572e+00   1.6936326e-04   3.1659335e+00  -2.4337418e-05   3.1140454e+00  -8.5644870e-05   3.1847966e+00   6.5980775e-06   3.1603163e+00  -9.1555812e-05   3.1904341e+00
   1.6400000e+01  -5.1476922e-03  -8.3527085e-02   1.1523184e-03   2.4495676e+00   1.2981302e-01  -1.5742373e+00  -1.7719814e-05  -7.4256968e-01  -2.2310182e-04  -1.3593717e+00   1.4373332e-02   1.8475904e+00   5.9598838e-03   2.2761732e+00   5.1988196e-03   3.1314601e+00   2.6007813e-04   3.0528686e+00  -6.0004680e-02   3.1422049e+00   4.9724092e-04   3.2055524e+00   3.3990934e-05   3.1659339e+00  -2.4338313e-05   3.1140406e+00  -8.4297461e-05   3.1847804e+00   6.5983055e-06   3.1603177e+00  -8.6503501e-05   3.1904181e+00
   1.6600000e+01  -5.1444552e-03  -8.4558456e-02  -4.1405041e-04   2.4496132e+00  -3.1179903e-01  -1.5593923e+00  -1.7723106e-05  -7.4257323e-01  -2.2309529e-04  -1.3594161e+00  -2.1606903e-02   1.8484985e+00   5.7401741e-03   2.2773811e+00   5.1988188e-03   3.1324990e+00  -1.6797474e-03   3.0529080e+00  -1.8933585e-03   3.1430007e+00  -5.0581123e-04   3.2055552e+00  -1.8239139e-04   3.1659426e+00  -2.4337992e-05   3.1140357e+00   5.3290219e-04   3.1847638e+00   6.5981588e-06   3.1603190e+00  -8.6917621e-05   3.1904013e+00
   1.6800000e+01  -5.1461478e-03  -8.5588839e-02   3.7853922e-04   2.4496645e+00  -9.7657002e-02  -1.5614368e+00  -1.7718299e-05  -7.4257677e-01  -2.2307355e-04  -1.3594606e+00  -7.1525692e-04   1.8485091e+00   5.6845388e-03   2.2785709e+00   5.1988216e-03   3.1335383e+00   1.5160594e-03   3.0528569e+00   6.5180757e-02   3.1409053e+00   4.9985302e-04   3.2055518e+00   1.7935594e-04   3.1659398e+00  -2.4337392e-05   3.1140309e+00  -4.4959609e-04   3.1847778e+00   6.5982620e-06   3.1603203e+00   1.0928358e-03   3.1903843e+00
   1.7000000e+01  -5.1463923e-03  -8.6618633e-02   2.0111906e-04   2.4496946e+00   2.8289505e-01  -1.5800726e+00  -1.7717181e-05  -7.4258032e-01  -2.2309228e-04  -1.3595052e+00   1.1690630e-02   1.8476015e+00   5.7015391e-03   2.2797391e+00   5.1988208e-03   3.1345778e+00  -1.1791600e-05   3.0528358e+00  -5.9908111e-02   3.1429117e+00  -5.0602491e-04   3.2055542e+00   3.3253872e-05   3.1659397e+00   5.5944896e-04   3.1140260e+00  -6.2142488e-05   3.1847848e+00   6.5982481e-06   3.1603216e+00  -7.9673429e-04   3.1904256e+00
   1.7200000e+01  -5.1446711e-03  -8.7648185e-02  -1.1632871e-03   2.4497365e+00   6.5418336e-02  -1.5802356e+00   1.6379958e-03  -7.4258386e-01  -2.2309131e-04  -1.3595498e+00   1.1615764e-03   1.8476542e+00   5.7547308e-03   2.2808941e+00   5.1988085e-03   3.1356174e+00   2.6038146e-04   3.0528852e+00  -1.9049423e-03   3.1436896e+00   4.9987169e-04   3.2055507e+00  -1.8233595e-04   3.1659486e+00  -3.8421448e-04   3.1140501e+00   5.3155593e-04   3.1847673e+00   6.5981315e-06   3.1603229e+00  -2.9306124e-05   3.1904532e+00
   1.7400000e+01  -5.1455177e-03  -8.8677528e-02  -5.8287615e-04   2.4497099e+00  -2.8586637e-01  -1.5655850e+00  -7.4303411e-04  -7.4250527e-01  -2.2309901e-04  -1.3595944e+00  -1.3718563e-02   1.8482158e+00   5.5995123e-03   2.2820450e+00   5.1988189e-03   3.1366571e+00  -1.6798000e-03   3.0529248e+00   6.5182015e-02   3.1415878e+00   1.0234727e-04   3.2055530e+00  -4.6959324e-05   3.1659458e+00   1.2000729e-06   3.1140670e+00  -4.4951049e-04   3.1847815e+00   6.5981497e-06   3.1603243e+00  -9.1552984e-05   3.1904345e+00
   1.7600000e+01  -5.1486679e-03  -8.9706728e-02   4.2411582e-04   2.4496192e+00  -3.9526192e-02  -1.5690664e+00  -2.1361564e-05  -7.4243244e-01   1.2806826e-05  -1.3596390e+00   9.2857650e-05   1.8478908e+00   5.6288428e-03   2.2831883e+00   5.1988182e-03   3.1376968e+00   1.5160671e-03   3.0528738e+00  -5.9908270e-02   3.1435901e+00  -4.7350702e-04   3.2055797e+00   1.6936715e-04   3.1659345e+00  -2.6150952e-05   3.1140607e+00  -6.2149248e-05   3.1847886e+00   6.5976324e-06   3.1603256e+00  -8.6510338e-05   3.1904185e+00
   1.7800000e+01  -5.1499871e-03  -9.0736041e-02   1.1523219e-03   2.4495667e+00   1.9656922e-01  -1.5845536e+00  -1.7735692e-05  -7.4242373e-01  -2.2822221e-04  -1.3596719e+00   7.8074957e-03   1.8471595e+00   5.1403807e-03   2.2843225e+00   5.1988107e-03   3.1387366e+00  -1.1795069e-05   3.0528527e+00  -1.9049275e-03   3.1443660e+00  -1.1005040e-04   3.2055750e+00   3.3991080e-05   3.1659348e+00  -2.4209366e-05   3.1140560e+00  -8.5727313e-05   3.1847712e+00   6.5983604e-06   3.1603269e+00  -8.6918390e-05   3.1904017e+00
   1.8000000e+01  -5.1515773e-03  -9.1765609e-02  -4.1405272e-04   2.4496123e+00   5.9637116e-02  -1.5849086e+00  -1.7717194e-05  -7.4242069e-01  -4.6354924e-04  -1.3597007e+00   3.8153116e-04   1.8471493e+00   5.2575333e-03   2.2854286e+00   5.1988163e-03   3.1397763e+00  -1.6312468e-03   3.0529022e+00  -8.8954164e-03   3.1422630e+00   4.6761720e-04   3.2055477e+00  -1.8239315e-04   3.1659435e+00  -2.4347347e-05   3.1140512e+00   5.3299036e-04   3.1847548e+00   6.5976322e-06   3.1603282e+00   1.0928370e-03   3.1903846e+00
   1.8200000e+01  -5.1525991e-03  -9.2795450e-02   3.7873027e-04   2.4496637e+00   1.2805612e-01  -1.5741579e+00  -1.7716347e-05  -7.4242062e-01  -3.0244757e-04  -1.3597489e+00   1.0400156e-02   1.8474798e+00   5.3062718e-03   2.2865053e+00   5.1988180e-03   3.1408161e+00   1.5074233e-03   3.0528479e+00   6.5937622e-02   3.1405902e+00   1.0497878e-04   3.2055515e+00   1.7935506e-04   3.1659407e+00  -2.4337627e-05   3.1140463e+00   1.6805386e-04   3.1847688e+00   6.5983150e-06   3.1603295e+00  -7.9673524e-04   3.1904260e+00
   1.8400000e+01  -5.1545369e-03  -9.3825556e-02   2.0111044e-04   2.4496938e+00  -3.1530793e-01  -1.5594824e+00  -1.7717222e-05  -7.4242218e-01  -3.0722411e-04  -1.3598091e+00  -1.8951619e-02   1.8481926e+00   5.2537312e-03   2.2875731e+00  -4.8363402e-02   3.1418559e+00  -1.0254361e-05   3.0528266e+00  -6.0004684e-02   3.1425814e+00  -4.7372457e-04   3.2055777e+00   3.3255835e-05   3.1659406e+00  -2.4338261e-05   3.1140415e+00  -4.2737155e-04   3.1848064e+00   6.5982529e-06   3.1603309e+00  -2.9309537e-05   3.1904535e+00
   1.8600000e+01  -5.1598648e-03  -9.4855944e-02  -1.1632829e-03   2.4497357e+00  -9.1810557e-02  -1.5618654e+00  -1.7716289e-05  -7.4242464e-01  -3.0706523e-04  -1.3598697e+00   1.0546119e-03   1.8480663e+00   4.9520873e-03   2.2886353e+00   2.7076341e-02   3.1402387e+00   2.6007793e-04   3.0528757e+00  -1.8933574e-03   3.1433771e+00  -1.1003309e-04   3.2055729e+00  -1.8233619e-04   3.1659495e+00  -2.4338484e-05   3.1140366e+00  -6.3496357e-05   3.1848127e+00   6.5976396e-06   3.1603322e+00  -9.1553837e-05   3.1904348e+00
   1.8800000e+01  -5.1639886e-03  -9.5886831e-02  -5.8285580e-04   2.4497091e+00   2.8168955e-01  -1.5805395e+00  -1.7717353e-05  -7.4242759e-01  -3.0707837e-04  -1.3599307e+00   7.6332765e-03   1.8472792e+00   5.0760906e-03   2.2896774e+00   4.6453824e-03   3.1387291e+00  -1.6797478e-03   3.0529151e+00   6.5180757e-02   3.1412816e+00   4.6761735e-04   3.2055456e+00  -4.6959398e-05   3.1659466e+00  -2.4338032e-05   3.1140317e+00  -8.5643070e-05   3.1847957e+00   6.5960900e-06   3.1603335e+00  -8.6506603e-05   3.1904188e+00
   1.9000000e+01  -5.1675300e-03  -9.6918413e-02   4.2411838e-04   2.4496184e+00   6.5896481e-02  -1.5805458e+00  -1.7716062e-05  -7.4243080e-01  -3.2881095e-04  -1.3599918e+00   4.1374054e-04   1.8472688e+00   5.0110080e-03   2.2907024e+00   5.2127989e-03   3.1392313e+00   1.5160589e-03   3.0528640e+00  -5.9908112e-02   3.1432879e+00   1.0497738e-04   3.2055493e+00   1.6936736e-04   3.1659354e+00   5.5944960e-04   3.1140269e+00  -8.4297341e-05   3.1847795e+00   6.5985125e-06   3.1603348e+00  -8.6917565e-05   3.1904020e+00
   1.9200000e+01  -5.1743952e-03  -9.7950719e-02   1.1523076e-03   2.4495660e+00  -2.8509450e-01  -1.5658345e+00  -1.7719837e-05  -7.4243417e-01  -3.4622609e-04  -1.3600542e+00   1.4373335e-02   1.8475937e+00   4.8471839e-03   2.2917197e+00   5.1984648e-03   3.1399542e+00  -1.1792644e-05   3.0528429e+00  -1.9049440e-03   3.1440658e+00  -4.7371989e-04   3.2055755e+00   3.3991287e-05   3.1659357e+00  -3.8421384e-04   3.1140510e+00   5.3290334e-04   3.1847630e+00   6.5984076e-06   3.1603361e+00   1.0928382e-03   3.1903850e+00
   1.9400000e+01  -5.1804358e-03  -9.8983907e-02  -4.1405261e-04   2.4496116e+00  -4.0270880e-02  -1.5692249e+00  -1.7716868e-05  -7.4243761e-01   1.8267943e-04  -1.3601189e+00  -2.1606909e-02   1.8485019e+00   4.8872041e-03   2.2927220e+00   5.1988293e-03   3.1408206e+00   2.6038289e-04   3.0528923e+00  -8.8954160e-03   3.1419639e+00  -1.1003350e-04   3.2055707e+00  -1.8239056e-04   3.1659444e+00   1.1998678e-06   3.1140679e+00  -4.4959473e-04   3.1847769e+00   6.5983013e-06   3.1603374e+00  -7.9673972e-04   3.1904263e+00
   1.9600000e+01  -5.1860096e-03  -1.0001816e-01   3.7872547e-04   2.4496629e+00   2.0826751e-01  -1.5846676e+00  -1.7718202e-05  -7.4244110e-01  -9.2877760e-05  -1.3601595e+00  -7.1525433e-04   1.8485125e+00   4.7581992e-03   2.2937115e+00  -4.8363405e-02   3.1417653e+00  -1.6798019e-03   3.0529319e+00   6.5937622e-02   3.1402918e+00   4.6761498e-04   3.2055434e+00   1.7935623e-04   3.1659415e+00  -2.6150226e-05   3.1140616e+00  -6.2143066e-05   3.1847839e+00   6.5982916e-06   3.1603388e+00  -2.9309280e-05   3.1904539e+00
   1.9800000e+01  -5.1908057e-03  -1.0105351e-01   2.0110835e-04   2.4496930e+00   5.7309241e-02  -1.5844482e+00  -1.7718645e-05  -7.4244461e-01  -8.4767346e-05  -1.3601789e+00   1.1690631e-02   1.8476049e+00   4.6893583e-03   2.2946892e+00   2.7076342e-02   3.1400959e+00   1.5160682e-03   3.0528808e+00  -6.0004684e-02   3.1422834e+00   1.0497928e-04   3.2055471e+00   3.3254479e-05   3.1659414e+00  -2.4206435e-05   3.1140569e+00   5.3155288e-04   3.1847664e+00   6.5982561e-06   3.1603401e+00  -9.1553481e-05   3.1904352e+00


==> data/control_302_normal.dat <==
   0.0000000e+00  -5.4084475e-03   0.0000000e+00  -1.6859844e-01   0.0000000e+00   2.2941932e+00   0.0000000e+00  -1.1405695e+00   0.0000000e+00   1.0397759e+00   0.0000000e+00   6.6796409e-01   0.0000000e+00  -1.6540915e+00   0.0000000e+00  -2.9811722e+00   0.0000000e+00   9.5864843e-02   0.0000000e+00  -2.3881497e+00   0.0000000e+00  -1.7512734e+00   0.0000000e+00  -2.6277516e+00   0.0000000e+00  -1.8225298e+00   0.0000000e+00  -2.8705682e-01   0.0000000e+00  -5.5930541e-01   0.0000000e+00  -4.5376553e-01   0.0000000e+00
   2.0000000e-01  -5.3642404e-03  -2.6827997e-04  -2.1481917e-01  -8.3631368e-03   1.9186390e+00   1.1380088e-01  -8.2268423e-01  -5.6576672e-02   1.1366714e+00   5.1576917e-02   6.7011358e-01   3.3133610e-02  -1.2267742e+00  -8.2049353e-02  -2.4374827e+00  -1.4787771e-01   1.3672070e-01   4.7552680e-03  -2.4305522e+00  -1.1846149e-01  -1.5059105e+00  -8.6869953e-02  -1.4229876e+00  -1.3034667e-01  -1.8839109e+00  -9.0404547e-02  -3.5643008e-01  -1.4239132e-02  -6.1209249e-01  -2.7743718e-02  -4.8266342e-01  -2.2508530e-02
   4.0000000e-01  -5.3493259e-03  -9.0136802e-04   7.7738820e-02  -3.0459582e-02   1.2119898e+00   3.6464984e-01  -2.4088890e-01  -1.7478060e-01   1.3249130e+00   1.7851628e-01   4.9374594e-01   1.1169987e-01  -1.2210986e+00  -2.5514376e-01  -1.7203611e+00  -4.7107965e-01   1.4884288e-01   1.8042244e-02  -2.2966454e+00  -4.0107893e-01  -1.3038267e+00  -2.8040508e-01  -8.0635604e-01  -3.7924367e-01  -1.8919687e+00  -3.0752520e-01  -4.6937674e-01  -5.1398255e-02  -6.6618767e-01  -9.6058655e-02  -5.3336910e-01  -7.7241667e-02
   6.0000000e-01  -5.3493286e-03  -1.7321309e-03   2.6254720e-01  -4.7459140e-02   9.9985407e-01   6.4039965e-01  -2.1115934e-01  -2.8503010e-01   1.5092811e+00   3.6009017e-01   3.2800607e-01   2.0653892e-01  -1.3578228e+00  -4.6055970e-01  -1.3365993e+00  -8.3283739e-01   1.4917439e-01   3.8272955e-02  -2.0980299e+00  -7.6886775e-01  -1.2053428e+00  -5.1248513e-01  -5.7822771e-01  -6.1366101e-01  -1.6881516e+00  -5.9708297e-01  -6.0063765e-01  -1.0955763e-01  -7.1969116e-01  -1.9146782e-01  -5.8073766e-01  -1.5334947e-01
   8.0000000e-01  -5.3493286e-03  -2.6707740e-03   7.6229487e-02  -4.0606512e-02   7.0997505e-01   8.9057873e-01  -1.0361519e-01  -3.6579886e-01   1.5412638e+00   5.8844247e-01   1.1202037e-01   2.9492083e-01  -1.4645445e+00  -6.9026551e-01  -1.1243978e+00  -1.1675796e+00   1.5401666e-01   6.2823485e-02  -1.8998952e+00  -1.1681064e+00  -1.1285622e+00  -7.5262246e-01  -5.3402699e-01  -8.0375961e-01  -1.3286169e+00  -9.1661238e-01  -7.1678297e-01  -1.9034268e-01  -7.3845760e-01  -3.0659869e-01  -6.3259226e-01  -2.4559797e-01
   1.0000000e+00  -5.3493286e-03  -3.6686233e-03  -2.2952832e-01  -2.2396143e-02   5.2195341e-01   1.1037253e+00   7.4689647e-03  -4.2384562e-01   1.0917900e+00   8.5154535e-01  -1.9450583e-01   3.6231063e-01  -1.3885380e+00  -9.4415131e-01  -1.0161494e+00  -1.4613755e+00   1.6138943e-01   8.9998447e-02  -1.4566322e+00  -1.5667063e+00  -1.0923916e+00  -9.8937133e-01  -4.9758504e-01  -9.5807334e-01  -1.0974895e+00  -1.2264744e+00  -7.9935828e-01  -2.9463986e-01  -7.2362404e-01  -4.3565799e-01  -6.7264749e-01  -3.5120162e-01
   1.2000000e+00  -5.3493286e-03  -4.6989655e-03  -8.8700750e-02  -2.0690082e-02   1.6736980e-01   1.2754425e+00  -1.6166306e-01  -4.5954214e-01   4.6431704e-01   1.1127237e+00  -5.4934584e-01   3.9419851e-01  -1.1800829e+00  -1.2118737e+00  -8.5119287e-01  -1.7187077e+00   1.4682277e-01   1.1917621e-01  -1.0976965e+00  -1.9349171e+00  -1.0282661e+00  -1.2193465e+00  -2.0275158e+00  -1.0891442e+00  -9.4798889e-01  -1.5049568e+00  -8.2744602e-01  -4.2065625e-01  -6.7628229e-01  -5.7238813e-01  -6.8483059e-01  -4.6822869e-01
   1.4000000e+00  -5.3493286e-03  -5.7471403e-03   2.2681610e-03  -3.3480284e-02   1.0831408e-01   1.3991941e+00  -7.5085863e-02  -4.8684843e-01   2.5637038e-01   1.3234569e+00  -1.0636461e+00   3.7654575e-01  -9.5278756e-01  -1.4737610e+00  -6.7125944e-01  -1.9434471e+00   8.5716153e-02   1.4903014e-01  -8.2847669e-01  -2.2506339e+00  -9.1905522e-01  -1.4409536e+00  -5.9128215e-01  -1.2818688e+00  -8.1081379e-01  -1.7494102e+00  -8.0781308e-01  -5.6334100e-01  -6.2282750e-01  -7.1037703e-01  -6.7129771e-01  -5.9375697e-01
   1.6000000e+00  -5.3493286e-03  -6.8051018e-03   2.7290004e-01  -4.3991435e-02   1.1169325e-01   1.4792840e+00   4.9608525e-02  -5.1212798e-01   1.6811302e-01   1.4706937e+00  -1.8617306e+00   2.9177474e-01  -7.6049445e-01  -1.7127011e+00  -5.3691033e-01  -2.1346709e+00   1.5388189e-02   1.7563215e-01  -1.7747119e-02  -2.5096023e+00  -8.1460088e-01  -1.6499451e+00  -4.0950885e-01  -1.4993539e+00  -6.4342549e-01  -1.9623090e+00  -7.3723207e-01  -7.1534099e-01  -5.5523270e-01  -8.4448153e-01  -6.3314492e-01  -7.2377459e-01
   1.8000000e+00  -5.3493286e-03  -7.8684343e-03  -1.0545937e-01  -3.6131012e-02   3.4511441e-01   1.5331799e+00   5.8347710e-02  -5.2659193e-01   1.3353423e-01   1.5702553e+00   3.5925361e-01   1.0968238e-01  -6.4502793e-01  -1.9202730e+00  -4.7477631e-01  -2.2935254e+00  -1.8466822e-02   1.9447793e-01  -2.8028349e-01  -2.6862716e+00  -6.8785484e-01  -1.8423942e+00  -2.2335662e-01  -1.6630515e+00  -4.7684539e-01  -2.1440132e+00  -6.8218063e-01  -8.6815443e-01  -5.0493881e-01  -9.7092917e-01  -5.8284314e-01  -8.5381359e-01
   2.0000000e+00  -5.3493286e-03  -8.9347145e-03  -1.1810853e-01  -2.5959350e-02   1.8092794e-01   1.5844162e+00   2.5680915e-02  -5.2961986e-01   1.0889624e-01   1.6383507e+00   1.0006215e+00  -4.8080825e-02  -5.8191028e-01  -2.0970886e+00  -3.8774434e-01  -2.4260741e+00  -8.0418830e-02   2.0452997e-01  -7.1176229e-01  -2.7978540e+00  -6.9270063e-01  -2.0152331e+00  -1.5166548e-01  -1.7806099e+00  -3.5989708e-01  -2.2935327e+00  -6.3648215e-01  -1.0158156e+00  -4.6215595e-01  -1.0879332e+00  -5.3439595e-01  -9.7981887e-01
   2.2000000e+00  -5.3493286e-03  -1.0002612e-02  -4.4141550e-02  -3.0520879e-02   1.6184612e-01   1.6355333e+00   7.8569730e-03  -5.2763687e-01   1.0106756e-01   1.6865500e+00   1.4386362e+00  -7.0430566e-02  -4.7496616e-01  -2.2492019e+00  -3.4144751e-01  -2.5373439e+00   4.6419992e-03   2.0530718e-01   2.0724290e-02  -2.9057869e+00  -5.9876116e-02  -2.1723999e+00  -1.4002508e-01  -1.8617263e+00  -2.7684920e-01  -2.4128191e+00  -6.0482372e-01  -1.1561453e+00  -4.2912669e-01  -1.1955888e+00  -4.8604583e-01  -1.0991633e+00
   2.4000000e+00  -5.3493286e-03  -1.1071398e-02   2.3382966e-01  -4.0013089e-02   6.7996175e-02   1.6789669e+00   2.2431049e-03  -5.2511533e-01   8.4621804e-02   1.7224405e+00   5.5506468e-01   2.9324620e-02  -4.7030007e-01  -2.3798889e+00  -3.1414258e-01  -2.6311027e+00   1.8651070e-04   2.0269626e-01   4.0475580e-02  -2.9929154e+00  -7.7042304e-02  -2.2897720e+00  -1.0565504e-01  -1.9193525e+00  -2.5784073e-01  -2.5066417e+00  -5.9608344e-01  -1.2890242e+00  -4.0373549e-01  -1.2947368e+00  -4.5217459e-01  -1.2104852e+00
   2.6000000e+00  -5.3493286e-03  -1.2140671e-02  -1.0609564e-01  -3.5417305e-02   4.2743572e-02   1.7127531e+00   7.1936823e-03  -5.2330095e-01   8.2343542e-02   1.7504420e+00   3.8880782e-01   1.7006204e-01  -4.1868938e-01  -2.4942398e+00  -2.7932949e-01  -2.7120157e+00   2.7751730e-03   2.0146123e-01   3.8554962e-02  -3.0378826e+00  -8.0008631e-02  -2.3604417e+00  -1.0134197e-01  -1.9619091e+00  -2.0591903e-01  -2.5821719e+00  -6.0263407e-01  -1.4160940e+00  -3.8840018e-01  -1.3866144e+00  -4.2068010e-01  -1.3137594e+00
   2.8000000e+00  -5.3493286e-03  -1.3210212e-02  -9.9230382e-02  -2.8656455e-02   4.1389610e-02   1.7361785e+00  -2.9270472e-02  -5.2185722e-01   8.1043923e-02   1.7733326e+00   1.5480959e-01   2.8914113e-01  -3.9482713e-01  -2.5968756e+00  -2.4420360e-01  -2.7830423e+00   4.2314983e-03   2.0092867e-01   3.7581013e-02  -3.0590040e+00  -8.1055499e-02  -2.4063254e+00  -9.8860890e-02  -1.9945847e+00  -1.9960716e-01  -2.6443152e+00  -6.1078040e-01  -1.5399455e+00  -3.7649847e-01  -1.4727093e+00  -4.0181011e-01  -1.4096785e+00
   3.0000000e+00  -5.3493286e-03  -1.4279899e-02   1.2007953e-02  -3.4179302e-02   4.1113112e-02   1.7528246e+00  -1.5695124e-02  -5.2222450e-01   7.1588291e-02   1.7932612e+00  -1.8743222e-01   3.7797101e-01  -3.5647238e-01  -2.6898013e+00  -2.2155374e-01  -2.8454861e+00   2.8874264e-03   2.0095906e-01   3.7503292e-02  -3.0671649e+00  -5.4238103e-02  -2.4387786e+00  -9.9003291e-02  -2.0215393e+00  -1.6310447e-01  -2.6966888e+00  -6.1321404e-01  -1.6627010e+00  -3.7112475e-01  -1.5544171e+00  -3.8541317e-01  -1.4993451e+00
   3.2000000e+00  -5.3493286e-03  -1.5349667e-02   2.3038285e-01  -4.0646771e-02   4.2184855e-02   1.7656813e+00   2.6888050e-02  -5.2439398e-01   6.7706972e-02   1.8110425e+00  -5.4102815e-01   4.2371502e-01  -3.2265773e-01  -2.7745257e+00  -1.9016727e-01  -2.9006689e+00  -2.1266168e-03   2.0129091e-01   3.5099129e-02  -3.0682563e+00  -5.1564577e-02  -2.4625733e+00  -1.0295693e-01  -2.0452603e+00  -1.6040766e-01  -2.7416334e+00  -6.0178508e-01  -1.7853068e+00  -3.7056775e-01  -1.6329671e+00  -3.7509954e-01  -1.5840003e+00
   3.4000000e+00  -5.3493286e-03  -1.6419479e-02  -2.1036568e-01  -3.2280381e-02   4.4723084e-02   1.7765004e+00   1.1094304e-02  -5.2488862e-01   6.3090224e-02   1.8270685e+00  -1.0466210e+00   4.1436669e-01  -2.9657892e-01  -2.8515133e+00  -1.6855161e-01  -2.9493895e+00  -1.9036787e-03   2.0148487e-01   3.1384142e-02  -3.0655903e+00  -3.2708601e-02  -2.4803938e+00  -1.0575835e-01  -2.0674086e+00  -1.4146544e-01  -2.7808839e+00  -5.8060682e-01  -1.9073624e+00  -3.7562197e-01  -1.7095381e+00  -3.6942839e-01  -1.6647272e+00
   3.6000000e+00  -5.3525428e-03  -1.7489315e-02  -4.6316478e-02  -2.8762433e-02   4.0083962e-02   1.7863706e+00  -4.9423629e-03  -5.2351720e-01   6.1563457e-02   1.8417444e+00  -1.7412554e+00   3.3533573e-01  -2.5409571e-01  -2.9215873e+00  -1.5413707e-01  -2.9922159e+00  -5.3488089e-04   2.0141047e-01   2.8424329e-02  -3.0611442e+00  -3.1136975e-02  -2.4938917e+00  -1.1730742e-01  -2.0889935e+00  -1.3744876e-01  -2.8159602e+00  -5.4577905e-01  -2.0276010e+00  -3.8379182e-01  -1.7852510e+00  -3.6718313e-01  -1.7425979e+00
   3.8000000e+00  -5.3649724e-03  -1.8559324e-02   1.6294912e-01  -3.7677175e-02   4.4355906e-02   1.7955930e+00  -1.1887040e-02  -5.2255890e-01   6.2013961e-02   1.8554161e+00  -9.5059585e-01   1.6306141e-01  -1.9591133e-01  -2.9847000e+00  -1.3158665e-01  -3.0302142e+00   2.2939857e-03   2.0126576e-01   2.4757597e-02  -3.0560189e+00  -3.3822208e-02  -2.5041730e+00  -1.2145644e-01  -2.1109557e+00  -1.1950917e-01  -2.8477768e+00  -4.8872898e-01  -2.1442544e+00  -3.9296475e-01  -1.8611036e+00  -3.6837219e-01  -1.8185592e+00
   4.0000000e+00  -5.3706650e-03  -1.9630175e-02  -9.1993825e-03  -3.6368795e-02   4.7867608e-02   1.8044834e+00  -3.4600003e-03  -5.2282345e-01   5.7554215e-02   1.8684970e+00   2.5418658e+00  -4.9391789e-02  -1.5305060e-01  -3.0393798e+00  -1.0192248e-01  -3.0638585e+00   2.0856745e-04   2.0127839e-01   2.0908711e-02  -3.0508230e+00  -2.5977148e-02  -2.5127585e+00  -2.1225485e-01  -2.1338002e+00  -1.1075486e-01  -2.8767513e+00  -4.3555006e-01  -2.2546951e+00  -4.1411235e-01  -1.9378199e+00  -3.7218366e-01  -1.8934404e+00
   4.2000000e+00  -5.3744413e-03  -2.0702275e-02  -1.2902349e-01  -2.9485825e-02   5.5974165e-02   1.8135393e+00   6.0966921e-03  -5.2362328e-01   5.5987055e-02   1.8810507e+00   1.4306539e+00  -7.8528494e-02  -1.3285576e-01  -3.0849412e+00  -7.9072886e-02  -3.0927255e+00  -2.4591365e-03   2.0138889e-01   1.8724784e-02  -3.0459283e+00  -2.9521489e-02  -2.5201332e+00  -1.6935103e-01  -2.1618014e+00  -9.9684250e-02  -2.9030028e+00  -3.8510934e-01  -2.3567701e+00  -4.2831055e-01  -2.0164320e+00  -3.7907861e-01  -1.9679662e+00
   4.4000000e+00  -5.3786951e-03  -2.1775480e-02  -2.4809156e-02  -3.2482242e-02   6.2468780e-02   1.8232309e+00   7.4919980e-03  -5.2390041e-01   5.6492772e-02   1.8930562e+00   5.0988600e-01   7.9732573e-02  -1.3108966e-01  -3.1227550e+00  -7.6704463e-02  -3.1166319e+00   1.0218355e-03   2.0133602e-01   1.9150138e-02  -3.0414636e+00  -1.9483850e-02  -2.5267004e+00  -2.0417582e-01  -2.1941940e+00  -9.8374126e-02  -2.9268551e+00  -3.4677288e-01  -2.4495910e+00  -4.3464756e-01  -2.0976480e+00  -3.8361077e-01  -2.0427938e+00
   4.6000000e+00  -5.3806451e-03  -2.2849655e-02   2.4230793e-01  -4.0600055e-02   6.8012439e-02   1.8339229e+00   2.8093308e-04  -5.2343314e-01   5.5704544e-02   1.9047222e+00   2.4928320e-01   2.5001331e-01   1.0387059e-02  -3.1554087e+00  -7.6247313e-02  -3.1367699e+00   1.1312025e-03   2.0125777e-01   1.4430067e-02  -3.0373026e+00  -1.8654767e-02  -2.5324707e+00  -2.4959535e-01  -2.2289807e+00  -8.7964174e-02  -2.9488758e+00  -2.7482161e-01  -2.5333820e+00  -4.3306203e-01  -2.1811844e+00  -3.8669711e-01  -2.1182920e+00
   4.8000000e+00  -5.3820809e-03  -2.3924633e-02  -1.8024495e-01  -3.4043882e-02   9.1087812e-02   1.8457028e+00  -1.2200023e-02  -5.2285833e-01   5.3908251e-02   1.9161832e+00  -9.3890789e-02   3.7654937e-01  -6.7127724e-02  -3.1781408e+00  -4.7592414e-04  -3.1547208e+00  -2.1907330e-03   2.0131246e-01   1.2347552e-02  -3.0335250e+00  -2.0303686e-02  -2.5373545e+00   6.7213657e-01  -2.2687494e+00  -8.8114876e-02  -2.9693217e+00  -2.4795581e-01  -2.6070903e+00  -4.1763183e-01  -2.2661730e+00  -3.8573262e-01  -2.1944956e+00
   5.0000000e+00  -5.3860155e-03  -2.5000201e-02  -5.8812772e-02  -2.9540736e-02   1.0463827e-01   1.8594497e+00  -3.5402054e-03  -5.2313662e-01   5.4595533e-02   1.9274108e+00  -4.6161246e-01   4.5146581e-01  -4.3565277e-02  -3.1935242e+00  -3.1653518e-02  -3.1676943e+00   2.4583079e-03   2.0127977e-01   1.0150091e-02  -3.0302530e+00  -1.9534359e-02  -2.5417999e+00   4.9825589e-01  -2.2673764e+00  -7.6448834e-02  -2.9884878e+00  -2.1857864e-01  -2.6710089e+00  -3.9938311e-01  -2.3511289e+00  -3.8131534e-01  -2.2711638e+00
   5.2000000e+00  -5.3891096e-03  -2.6076347e-02   1.4769322e-01  -3.7310735e-02   8.8426135e-02   1.8758858e+00   1.3724587e-02  -5.2396069e-01   5.2805344e-02   1.9384712e+00  -8.5608766e-01   4.6586791e-01  -3.6294000e-02  -3.2068555e+00  -2.9329025e-02  -3.1764037e+00   1.6963356e-04   2.0129475e-01   9.1562713e-03  -3.0274521e+00  -1.7530602e-02  -2.5460336e+00   1.6447087e-02  -2.2145960e+00  -7.3824961e-02  -3.0063789e+00  -1.9810437e-01  -2.7270060e+00  -3.6433384e-01  -2.4345346e+00  -3.6454243e-01  -2.3478287e+00
   5.4000000e+00  -5.3862898e-03  -2.7153124e-02   1.2568262e-02  -3.6638631e-02   8.9140115e-02   1.8935443e+00   3.0046402e-03  -5.2387601e-01   5.2714796e-02   1.9493791e+00  -1.4448663e+00   4.1254962e-01  -1.7116789e-02  -3.2177424e+00  -1.4625079e-02  -3.1839246e+00  -2.4498710e-03   2.0141128e-01   7.6248603e-03  -3.0250483e+00  -1.6664793e-02  -2.5500205e+00  -9.4940732e-02  -2.1645676e+00  -6.5630350e-02  -3.0229662e+00  -1.5148017e-01  -2.7764462e+00  -3.3864263e-01  -2.5146095e+00  -3.4647113e-01  -2.4234803e+00
   5.6000000e+00  -5.3836659e-03  -2.8230232e-02  -1.3612950e-01  -2.9645002e-02   8.3757075e-02   1.9112502e+00  -1.4149716e-02  -5.2312282e-01   4.9482327e-02   1.9601260e+00  -1.8352955e+00   2.7683086e-01  -1.7094531e-02  -3.2260410e+00  -1.7974180e-02  -3.1899694e+00  -4.0526330e-04   2.0136060e-01   7.8017380e-03  -3.0229788e+00  -1.6432150e-02  -2.5537475e+00  -1.3757562e-01  -2.1411525e+00  -6.3953096e-02  -3.0383248e+00  -1.4703007e-01  -2.8191433e+00  -2.9180626e-01  -2.5901577e+00  -3.2592528e-01  -2.4969978e+00
   5.8000000e+00  -5.3835670e-03  -2.9307278e-02  -2.9383093e-02  -3.2048672e-02   6.5994871e-02   1.9287443e+00   2.1473928e-02  -5.2328924e-01   4.7954630e-02   1.9706205e+00   2.8172468e+00   5.2598658e-02  -9.3217558e-03  -3.2321389e+00  -1.0322060e-02  -3.1947727e+00   6.6504506e-03   2.0121313e-01   4.2131053e-03  -3.0211462e+00  -1.6873194e-02  -2.5572852e+00  -1.6949483e-01  -2.1389842e+00  -5.8607388e-02  -3.0525930e+00  -1.2330441e-01  -2.8560245e+00  -2.5781918e-01  -2.6598545e+00  -2.9790194e-01  -2.5675907e+00
   6.0000000e+00  -5.3848786e-03  -3.0384178e-02   2.3962529e-01  -4.0356808e-02   6.0966884e-02   1.9450222e+00  -1.9572058e-02  -5.2289035e-01   4.6892199e-02   1.9807695e+00  -1.0069773e+00  -5.2912344e-03  -6.7222309e-03  -3.2366425e+00  -7.7246366e-03  -3.1986512e+00  -6.2020889e-03   2.0144563e-01   4.0434031e-03  -3.0196144e+00  -1.6196266e-02  -2.5607314e+00  -2.3100679e-01  -2.1517920e+00  -5.7470091e-02  -3.0659293e+00  -1.0771838e-01  -2.8883560e+00  -2.3149461e-01  -2.7227510e+00  -2.7914673e-01  -2.6343536e+00
   6.2000000e+00  -5.3864805e-03  -3.1461058e-02  -1.6409964e-01  -3.4224012e-02   5.1207924e-02   1.9596615e+00  -2.7449686e-03  -5.2276971e-01   4.4238826e-02   1.9906139e+00   5.8777643e-01   2.7463567e-02  -4.2172222e-03  -3.2398264e+00  -6.4276121e-03  -3.2015823e+00   4.8452601e-04   2.0153581e-01   3.5030563e-03  -3.0184020e+00  -1.5976446e-02  -2.5641117e+00  -1.7801788e-01  -2.1771671e+00  -5.1395482e-02  -3.0784806e+00  -9.6953792e-02  -2.9164535e+00  -1.9005149e-01  -2.7792285e+00  -2.2848528e-01  -2.6969454e+00
   6.4000000e+00  -5.3875514e-03  -3.2538061e-02  -6.8714823e-02  -2.9261356e-02   4.8247212e-02   1.9727131e+00   6.0199016e-03  -5.2363495e-01   4.0985467e-02   2.0001165e+00   6.4490737e-01   3.3678466e-02   1.0309753e-02  -3.2420561e+00  -5.3886532e-03  -3.2038237e+00   3.2461358e-04   2.0135732e-01   2.1899688e-03  -3.0173986e+00  -1.4673571e-02  -2.5674175e+00  -2.2303117e-01  -2.2093103e+00  -4.9891989e-02  -3.0902535e+00  -8.8374043e-02  -2.9410601e+00  -1.5872119e-01  -2.8290578e+00  -2.1588599e-01  -2.7539731e+00
   6.6000000e+00  -5.3881922e-03  -3.3615250e-02   1.1773300e-01  -3.6614306e-02   4.3082265e-02   1.9843500e+00   7.5002712e-03  -5.2392273e-01   4.0856702e-02   2.0091622e+00   5.4189566e-01   9.2962769e-02   2.2706014e-03  -3.2429397e+00  -3.5951912e-03  -3.2055823e+00  -1.3754730e-03   2.0129515e-01   1.7296048e-03  -3.0165969e+00  -1.4996616e-02  -2.5706088e+00  -2.4589780e-01  -2.2452476e+00  -4.6382412e-02  -3.1012779e+00  -7.2803207e-02  -2.9628877e+00  -1.5260952e-01  -2.8720004e+00  -1.7845402e-01  -2.8052636e+00
   6.8000000e+00  -5.3897634e-03  -3.4692615e-02   7.6222782e-02  -3.7601820e-02   3.7963968e-02   1.9948340e+00   2.8003695e-04  -5.2346402e-01   3.9235710e-02   2.0178187e+00   3.8159307e-01   1.7858384e-01   2.4135130e-03  -3.2428931e+00  -4.1781881e-03  -3.2069447e+00   6.6528267e-03   2.0120599e-01   1.9379966e-03  -3.0159821e+00  -1.5132662e-02  -2.5737003e+00   5.7332014e-01  -2.2862306e+00  -4.5972981e-02  -3.1116562e+00  -6.4414928e-02  -2.9820693e+00  -1.1806700e-01  -2.9095873e+00  -1.5439207e-01  -2.8510367e+00
   7.0000000e+00  -5.3955700e-03  -3.5770182e-02  -1.6295927e-01  -2.9578896e-02   3.4465002e-02   2.0042215e+00  -1.2199922e-02  -5.2289361e-01   3.8584934e-02   2.0261759e+00   1.9270992e-01   2.6652146e-01   2.3984648e-03  -3.2426555e+00  -3.5393661e-03  -3.2080457e+00  -6.2026752e-03   2.0143118e-01   1.7122124e-03  -3.0154783e+00  -1.4628287e-02  -2.5767570e+00   5.1172263e-01  -2.2902753e+00  -4.5265901e-02  -3.1215171e+00  -5.9471246e-02  -2.9987499e+00  -1.0452965e-01  -2.9422731e+00  -1.3456586e-01  -2.8910672e+00
   7.2000000e+00  -5.4028675e-03  -3.6848210e-02  -3.8604394e-02  -3.0162012e-02   3.1765861e-02   2.0126257e+00   6.3172494e-03  -5.2317436e-01   3.7706966e-02   2.0342707e+00  -8.7351782e-02   3.3984738e-01   7.7211949e-04  -3.2423081e+00   1.7582281e-04  -3.2089954e+00   4.8466595e-04   2.0151742e-01   8.6676853e-04  -3.0150382e+00  -1.4172025e-02  -2.5797751e+00   2.0336039e-01  -2.2438155e+00  -4.3440963e-02  -3.1310423e+00  -5.0330550e-02  -3.0134718e+00  -8.4932026e-02  -2.9701940e+00  -1.1189922e-01  -2.9259849e+00
   7.4000000e+00  -5.4048184e-03  -3.7927091e-02   2.0830563e-01  -3.9018615e-02   3.1311917e-02   2.0202142e+00   4.4428869e-03  -5.2351080e-01   3.6092857e-02   2.0421514e+00  -4.0958596e-01   3.8358705e-01   1.6461544e-03  -3.2419817e+00  -3.7149555e-04  -3.2096516e+00   3.2459004e-04   2.0133675e-01   1.4591337e-03  -3.0146840e+00  -1.4021030e-02  -2.5827288e+00  -7.2089679e-02  -2.1874371e+00  -4.5697156e-02  -3.1402640e+00  -4.8316883e-02  -3.0264645e+00  -7.5026538e-02  -2.9939777e+00  -9.7726279e-02  -2.9561668e+00
   7.6000000e+00  -5.4026875e-03  -3.9006832e-02  -1.0335069e-01  -3.5115097e-02   2.8621779e-02   2.0272228e+00   4.7324811e-03  -5.2321836e-01   3.6749906e-02   2.0497990e+00  -8.3033013e-01   3.8372540e-01   9.8434394e-04  -3.2416895e+00  -7.4866756e-04  -3.2100231e+00   1.2961849e-03   2.0127339e-01   1.4135889e-03  -3.0143821e+00  -1.4188586e-02  -2.5856212e+00  -1.4032554e-01  -2.1518087e+00  -1.0414342e-02  -3.1493569e+00  -4.0781503e-02  -3.0380368e+00  -6.1706841e-02  -3.0142032e+00  -8.0912622e-02  -2.9821254e+00
   7.8000000e+00  -5.4024845e-03  -4.0087019e-02  -8.9502887e-02  -2.9635148e-02   2.8669966e-02   2.0337612e+00  -2.0330649e-02  -5.2264259e-01   3.6115673e-02   2.0572856e+00  -1.5543549e+00   3.2597070e-01   6.9092667e-04  -3.2414134e+00  -1.0057813e-05  -3.2102791e+00  -2.2299733e-03   2.0131610e-01   1.4170926e-03  -3.0140869e+00  -1.3838112e-02  -2.5884821e+00  -1.6062462e-01  -2.1421453e+00  -3.1724628e-02  -3.1567207e+00  -3.7387744e-02  -3.0483741e+00  -5.7240198e-02  -3.0314127e+00  -6.9056718e-02  -3.0043563e+00
   8.0000000e+00  -5.4050989e-03  -4.1167354e-02   6.0431985e-02  -3.5266909e-02   2.6506682e-02   2.0399348e+00   4.1539490e-04  -5.2314278e-01   3.6188774e-02   2.0646791e+00  -1.6338519e+00   1.8343275e-01  -1.1643613e-02  -3.2411876e+00  -6.6175632e-04  -3.2104506e+00   2.4675753e-03   2.0128160e-01   1.4801122e-05  -3.0137972e+00  -1.3875576e-02  -2.5913152e+00  -2.0538438e-01  -2.1505115e+00  -2.6846000e-02  -3.1627588e+00  -3.3169118e-02  -3.0575590e+00  -4.9436054e-02  -3.0462042e+00  -5.6483151e-02  -3.0232702e+00
   8.2000000e+00  -5.4074121e-03  -4.2247892e-02   1.6605354e-01  -3.8996866e-02   2.5158133e-02   2.0458027e+00   1.4271689e-02  -5.2422280e-01   3.6595123e-02   2.0719994e+00   3.5176895e+00  -3.8998455e-02   8.7744632e-03  -3.2416132e+00  -4.6945219e-04  -3.2105779e+00   1.6743440e-04   2.0129445e-01  -2.7118492e-04  -3.0135799e+00  -1.3814887e-02  -2.5941206e+00  -1.7813513e-01  -2.1718176e+00  -2.5668386e-02  -3.1686934e+00  -3.1138610e-02  -3.0657643e+00  -4.0937317e-02  -3.0591001e+00  -4.9575802e-02  -3.0392582e+00
   8.4000000e+00  -5.4080338e-03  -4.3328762e-02  -1.9554652e-01  -3.0351430e-02   2.5138847e-02   2.0513481e+00   2.4284671e-03  -5.2409071e-01   3.6621008e-02   2.0793026e+00   8.9362727e-01  -5.2969848e-02   1.5565789e-03  -3.2418847e+00  -5.4647637e-04  -3.2106980e+00  -2.4493546e-03   2.0141008e-01   2.6345140e-04  -3.0134735e+00  -1.3611142e-02  -2.5969093e+00  -2.1002993e-01  -2.2006924e+00  -2.4341205e-02  -3.1743144e+00  -2.6766889e-02  -3.0731598e+00  -3.6043380e-02  -3.0702169e+00  -4.1796789e-02  -3.0527869e+00
   8.6000000e+00  -5.4066943e-03  -4.4409939e-02  -4.1912280e-02  -2.8559194e-02   2.5887645e-02   2.0566607e+00   1.0885870e-02  -5.2331785e-01   3.6519540e-02   2.0866142e+00   4.4536452e-01   1.2662694e-01   7.2438491e-04  -3.2415999e+00   1.0302607e-04  -3.2108101e+00  -4.0538560e-04   2.0135884e-01  -5.8761242e-04  -3.0134131e+00  -1.3645947e-02  -2.5996763e+00  -2.5772735e-01  -2.2341958e+00  -2.1564372e-02  -3.1796497e+00  -2.5897434e-02  -3.0798116e+00  -3.1380577e-02  -3.0797693e+00  -3.5156668e-02  -3.0642993e+00
   8.8000000e+00  -5.4072813e-03  -4.5491243e-02   1.5750704e-01  -3.7600403e-02   2.4295667e-02   2.0618820e+00  -3.8967511e-02  -5.2225503e-01   3.7021766e-02   2.0939265e+00   1.8530951e-01   2.8359502e-01   7.1825507e-04  -3.2413444e+00   9.6111060e-04  -3.2108887e+00   6.6504790e-03   2.0121108e-01  -1.3127635e-04  -3.0133983e+00  -1.3626487e-02  -2.6024249e+00   6.0628775e-01  -2.2739015e+00  -2.0809999e-02  -3.1846366e+00  -2.2764233e-02  -3.0858345e+00  -2.5637611e-02  -3.0880329e+00  -2.7472120e-02  -3.0740597e+00
   9.0000000e+00  -5.4088687e-03  -4.6572593e-02   1.3342081e-03  -3.6452419e-02   2.4125391e-02   2.0670045e+00   2.0085878e-02  -5.2316235e-01   3.6523221e-02   2.1012599e+00  -1.8705751e-01   3.9702985e-01  -1.1648400e-02  -3.2411391e+00  -3.9373872e-04  -3.2108799e+00  -6.2020953e-03   2.0144341e-01  -1.6717070e-04  -3.0134206e+00  -1.3556503e-02  -2.6051637e+00   5.1846705e-01  -2.2760906e+00  -2.0304679e-02  -3.1892819e+00  -1.9061552e-02  -3.0913214e+00  -2.4332905e-02  -3.0951149e+00  -2.5344347e-02  -3.0822076e+00
   9.2000000e+00  -5.4129176e-03  -4.7654069e-02  -1.3672727e-01  -2.9356102e-02   2.4179949e-02   2.0719998e+00   7.3179143e-03  -5.2424736e-01   3.8893114e-02   2.1086005e+00  -5.6426792e-01   4.5753526e-01   8.7720468e-03  -3.2415751e+00  -5.6923899e-04  -3.2108556e+00   4.8452738e-04   2.0153350e-01   6.4001676e-04  -3.0134465e+00  -1.3598273e-02  -2.6078929e+00   7.9267443e-02  -2.2269383e+00  -1.7961800e-02  -3.1936841e+00  -1.9404053e-02  -3.0962032e+00  -2.0964839e-02  -3.1012504e+00  -1.9027873e-02  -3.0890528e+00
   9.4000000e+00  -5.4183434e-03  -4.8735880e-02  -2.6833342e-02  -3.2189549e-02   2.2377312e-02   2.0769210e+00  -4.4954638e-03  -5.2366366e-01   3.4939260e-02   2.1160425e+00  -1.0016069e+00   4.5515059e-01   1.5568299e-03  -3.2418526e+00   1.0236514e-03  -3.2108865e+00   3.2461803e-04   2.0135496e-01  -2.4696943e-04  -3.0134358e+00  -1.3555860e-02  -2.6106162e+00  -9.1445501e-02  -2.1749637e+00  -1.6292316e-02  -3.1978161e+00  -1.7036491e-02  -3.1006194e+00  -1.2516896e-02  -3.1066462e+00  -1.8563395e-02  -3.0947831e+00
   9.6000000e+00  -5.4209083e-03  -4.9818309e-02   2.4188301e-01  -4.0631364e-02   2.4797481e-02   2.0817143e+00   1.5272412e-02  -5.2326896e-01   3.8231863e-02   2.1234403e+00  -1.6033701e+00   3.8122993e-01   7.2435923e-04  -3.2415712e+00  -3.9954599e-04  -3.2108758e+00   1.2961813e-03   2.0129277e-01  -3.3773517e-04  -3.0134161e+00  -1.3465349e-02  -2.6133357e+00  -1.4206113e-01  -2.1477545e+00  -1.5296373e-02  -3.2016218e+00  -1.4178057e-02  -3.1046766e+00  -1.5709877e-02  -3.1110803e+00  -1.7435479e-02  -3.0996220e+00
   9.8000000e+00  -5.4265609e-03  -5.0901424e-02  -1.6235642e-01  -3.4356335e-02   2.2693294e-02   2.0864842e+00  -1.9145289e-02  -5.2247744e-01   3.6444381e-02   2.1308164e+00  -1.7508502e+00   2.2042895e-01   7.1825872e-04  -3.2413175e+00  -5.6870033e-04  -3.2108482e+00  -1.2875705e-03   2.0133612e-01   2.1706002e-04  -3.0134321e+00  -1.3525742e-02  -2.6160469e+00  -1.7077615e-01  -2.1435844e+00  -1.4360336e-02  -3.2051312e+00  -1.1604348e-02  -3.1082988e+00  -1.7443658e-02  -3.1148017e+00  -1.2159089e-02  -3.1038969e+00
   1.0000000e+01  -5.4311410e-03  -5.1985301e-02  -7.0433564e-02  -2.9137409e-02   2.4575282e-02   2.0912353e+00  -2.3144121e-02  -5.2237215e-01   3.8048024e-02   2.1382258e+00   4.7870148e+00  -1.9820473e-02  -1.1648401e-02  -3.2411133e+00   3.9772559e-04  -3.2108775e+00  -5.1947018e-05   2.0134872e-01   4.3245023e-04  -3.0134438e+00  -1.3688159e-02  -2.6187530e+00  -2.3732899e-01  -2.1555394e+00  -1.3835736e-02  -3.2083911e+00  -1.3924727e-02  -3.1114385e+00  -1.5848100e-02  -3.1183476e+00  -6.1324677e-03  -3.1075545e+00
   1.0200000e+01  -5.4329943e-03  -5.3070053e-02   1.0802589e-01  -3.6364138e-02   2.2975333e-02   2.0959839e+00   2.7667506e-02  -5.2424035e-01   3.8085210e-02   2.1456604e+00   4.6680077e-01   1.4638670e-02   8.7720468e-03  -3.2415498e+00   1.4081376e-03  -3.2108969e+00  -1.2860045e-03   2.0130073e-01  -6.0099072e-04  -3.0134200e+00  -1.3683078e-02  -2.6214667e+00  -1.7959780e-01  -2.1808122e+00  -1.2173608e-02  -3.2114500e+00  -1.3510708e-02  -3.1143238e+00  -1.0734655e-02  -3.1217886e+00  -9.2747393e-03  -3.1103602e+00
   1.0400000e+01  -5.4360303e-03  -5.4155563e-02   8.7678661e-02  -3.7833730e-02   2.6387153e-02   2.1007283e+00   8.8420935e-04  -5.2483366e-01   3.8037166e-02   2.1531757e+00   2.4744980e-01   2.5121995e-01   1.5568335e-03  -3.2418276e+00  -1.4739379e-03  -3.2108216e+00   6.6318464e-03   2.0120850e-01  -1.3022401e-04  -3.0134192e+00  -1.3576417e-02  -2.6241909e+00  -2.3040549e-01  -2.2132345e+00  -1.0985050e-02  -3.2142948e+00  -1.2679680e-02  -3.1171433e+00  -1.7009333e-03  -3.1248535e+00  -9.5069422e-03  -3.1126092e+00
   1.0600000e+01  -5.4384689e-03  -5.5241715e-02  -1.6814413e-01  -2.9901556e-02   2.4401819e-02   2.1055745e+00   4.5659504e-03  -5.2399117e-01   3.8501662e-02   2.1607346e+00  -1.4006926e-01   4.1230087e-01   7.2435917e-04  -3.2415464e+00  -7.8658124e-04  -3.2107961e+00  -6.1976380e-03   2.0143459e-01   6.3714134e-04  -3.0134496e+00  -1.3580447e-02  -2.6269155e+00  -2.3186256e-01  -2.2497550e+00  -9.8223600e-03  -3.2168956e+00  -1.0757839e-02  -3.1198686e+00  -8.7236198e-03  -3.1270562e+00  -9.2392040e-03  -3.1146919e+00
   1.0800000e+01  -5.4385478e-03  -5.6328463e-02  -3.7884404e-02  -3.0326171e-02   4.1821581e-02   2.1105168e+00   1.0656713e-02  -5.2326639e-01   3.8462546e-02   2.1683384e+00  -4.5828643e-01   5.0381080e-01   7.1825870e-04  -3.2412928e+00   7.5186251e-04  -3.2108811e+00   4.8346899e-04   2.0152072e-01   1.9238620e-04  -3.0134400e+00  -1.3430748e-02  -2.6296360e+00   5.6871167e-01  -2.2906614e+00  -9.5881600e-03  -3.2192566e+00  -7.9594524e-03  -3.1224131e+00  -8.3629840e-03  -3.1287668e+00  -8.5429452e-03  -3.1166795e+00
   1.1000000e+01  -5.4387221e-03  -5.7415642e-02   2.1079443e-01  -3.9270752e-02   1.3933891e-02   2.1162953e+00  -3.5162049e-02  -5.2215448e-01   3.9135767e-02   2.1759839e+00  -7.4695060e-01   5.2560818e-01  -1.1648400e-02  -3.2410886e+00   1.3751724e-03  -3.2109223e+00   3.2486952e-04   2.0134014e-01  -5.8198877e-04  -3.0133993e+00  -1.3650401e-02  -2.6323471e+00   5.0709947e-01  -2.2943224e+00  -8.8582509e-03  -3.2214270e+00  -4.2535218e-03  -3.1246416e+00  -8.3814977e-03  -3.1304750e+00  -7.1690682e-03  -3.1185696e+00
   1.1200000e+01  -5.4396540e-03  -5.8503069e-02  -9.0994702e-02  -3.5262807e-02   3.1519805e-02   2.1218571e+00   8.0807204e-03  -5.2285540e-01   3.8755350e-02   2.1836839e+00  -1.1823554e+00   4.8189728e-01   8.7720464e-03  -3.2415252e+00  -1.4708810e-03  -3.2108462e+00   1.2961247e-03   2.0127679e-01  -1.3171579e-04  -3.0133980e+00  -1.3867379e-02  -2.6350579e+00  -3.6190420e-01  -2.2480687e+00  -8.2556845e-03  -3.2234472e+00  -7.1059663e-03  -3.1263990e+00  -8.3805472e-03  -3.1321680e+00  -5.4848743e-03  -3.1203096e+00
   1.1400000e+01  -5.4409907e-03  -5.9590685e-02  -9.9330447e-02  -2.9011513e-02   2.8803296e-02   2.1270392e+00   1.3452501e-02  -5.2426800e-01   3.8330428e-02   2.1914225e+00  -1.6185649e+00   3.6890737e-01   1.5568339e-03  -3.2418029e+00  -1.4471645e-04  -3.2108215e+00  -2.2299580e-03   2.0131952e-01  -1.6713645e-04  -3.0134274e+00  -1.3012423e-02  -2.6377881e+00  -2.4483224e-01  -2.2200305e+00  -8.3447323e-03  -3.2253253e+00  -7.2529273e-03  -3.1278888e+00  -8.3805958e-03  -3.1338534e+00  -3.2478012e-03  -3.1218279e+00
   1.1600000e+01  -5.4424480e-03  -6.0678510e-02   1.1813912e-02  -3.4205366e-02   2.7036280e-02   2.1325927e+00   2.5172082e-03  -5.2404761e-01   3.8858139e-02   2.1991456e+00  -1.0956889e+00   1.7856651e-01   7.2435880e-04  -3.2415217e+00   3.5831139e-04  -3.2108749e+00   2.4675674e-03   2.0128502e-01   6.4001147e-04  -3.0134573e+00  -1.4684638e-02  -2.6404955e+00  -2.6697876e-01  -2.2314930e+00  -6.9002424e-03  -3.2271055e+00  -7.2470604e-03  -3.1293549e+00  -8.3805930e-03  -3.1355346e+00  -1.0981157e-03  -3.1230451e+00
   1.1800000e+01  -5.4431068e-03  -6.1766575e-02   2.3038579e-01  -4.0505970e-02   3.0903847e-02   2.1381520e+00   1.0876378e-02  -5.2325517e-01   3.9179599e-02   2.2068691e+00   2.8344596e+00  -4.6013617e-02   7.1825875e-04  -3.2412682e+00   6.1237777e-04  -3.2108924e+00  -2.5086572e-03   2.0129788e-01   1.9216040e-04  -3.0134487e+00  -1.4446166e-02  -2.6432384e+00  -2.3940726e-01  -2.2609754e+00  -6.3414442e-03  -3.2287638e+00  -7.2472949e-03  -3.1308137e+00  -8.3805935e-03  -3.1372136e+00   4.5155852e-04  -3.1238996e+00
   1.2000000e+01  -5.4419582e-03  -6.2854865e-02  -2.1148061e-01  -3.2055741e-02   3.0734551e-02   2.1438346e+00  -3.5186597e-02  -5.2217847e-01   3.7499610e-02   2.2146303e+00   1.5530672e+00  -7.3187615e-02  -1.1648400e-02  -3.2410640e+00  -9.8695338e-04  -3.2108570e+00   2.5333969e-03   2.0128076e-01  -5.8197048e-04  -3.0134084e+00  -1.4876939e-02  -2.6460571e+00   5.0820040e-01  -2.2998796e+00  -6.0426043e-03  -3.2302688e+00  -7.2472859e-03  -3.1322683e+00  -8.3805945e-03  -3.1388912e+00   1.2432294e-03  -3.1243908e+00
   1.2200000e+01  -5.4413479e-03  -6.3943247e-02  -4.5238770e-02  -2.8546967e-02   3.2812457e-02   2.1497335e+00   8.0833225e-03  -5.2289101e-01   3.9095355e-02   2.2223419e+00   4.6139742e-01   1.0411198e-01   8.7720468e-03  -3.2415005e+00   4.3660155e-04  -3.2108616e+00   1.5183681e-04   2.0129510e-01  -1.3172098e-04  -3.0134074e+00  -1.4790302e-02  -2.6489290e+00   4.9590719e-01  -2.3057500e+00  -5.1742473e-03  -3.2316523e+00  -7.2472863e-03  -3.1337206e+00  -8.3805931e-03  -3.1405682e+00   4.1107836e-04  -3.1245803e+00
   1.2400000e+01  -5.4385468e-03  -6.5031603e-02   1.5051519e-01  -3.7458589e-02   3.4807035e-02   2.1558474e+00   1.3452222e-02  -5.2431086e-01   3.7729472e-02   2.2300371e+00   1.8429524e-01   2.8741018e-01   1.5568339e-03  -3.2417783e+00  -2.0437163e-05  -3.2108826e+00  -2.4456370e-03   2.0141344e-01   2.0093705e-04  -3.0134370e+00  -1.6405304e-02  -2.6518432e+00  -4.1333650e-01  -2.2637227e+00  -4.8347925e-03  -3.2329137e+00  -7.2472863e-03  -3.1351716e+00   2.0824701e-02  -3.1422448e+00   3.2011414e-05  -3.1246134e+00
   1.2600000e+01  -5.4371554e-03  -6.6119781e-02   1.8617977e-02  -3.6721477e-02   3.5672754e-02   2.1622626e+00   2.5172356e-03  -5.2409435e-01   3.8162628e-02   2.2377205e+00  -2.1112282e-01   4.1589645e-01   7.2435710e-04  -3.2414971e+00   2.2027901e-05  -3.2108774e+00  -4.0626768e-04   2.0136324e-01   4.3370477e-04  -3.0134486e+00  -1.6458303e-02  -2.6548574e+00  -2.7691654e-01  -2.2410101e+00  -5.0025720e-03  -3.2340560e+00  -7.2472863e-03  -3.1366219e+00   4.1470525e-03  -3.1424724e+00   5.5389625e-05  -3.1246133e+00
   1.2800000e+01  -5.4389270e-03  -6.7207679e-02  -1.4250153e-01  -2.9277414e-02   3.6874844e-02   2.1689672e+00   1.0876360e-02  -5.2330405e-01   3.6779005e-02   2.2453633e+00  -5.5525155e-01   4.8342731e-01  -1.1901478e-02  -3.2412436e+00   1.8082088e-05  -3.2108743e+00   6.6506859e-03   2.0121617e-01  -6.0109037e-04  -3.0134253e+00  -1.6352272e-02  -2.6579946e+00  -2.6319065e-01  -2.2590768e+00  -4.1415446e-03  -3.2351276e+00  -7.2472861e-03  -3.1380718e+00  -2.5211555e-02  -3.1415455e+00   5.3948985e-05  -3.1246092e+00
   1.3000000e+01  -5.4407415e-03  -6.8295454e-02  -3.2875982e-02  -3.1504136e-02   3.9693174e-02   2.1759255e+00  -3.8966440e-02  -5.2222853e-01   3.6130179e-02   2.2529329e+00  -9.4244431e-01   4.8436768e-01   8.8017834e-03  -3.2416654e+00   1.8448884e-05  -3.2108708e+00  -6.2021448e-03   2.0144884e-01  -1.3021688e-04  -3.0134247e+00  -1.6740298e-02  -2.6611962e+00   5.6812548e-01  -2.2932994e+00  -3.6420876e-03  -3.2361244e+00  -7.2472853e-03  -3.1395216e+00   2.1636719e-02  -3.1421189e+00   5.4028485e-05  -3.1246020e+00
   1.3200000e+01  -5.4450185e-03  -6.9383324e-02   2.3532370e-01  -4.0147340e-02   3.9528628e-02   2.1832115e+00   1.0293668e-02  -5.2312921e-01   3.6808048e-02   2.2603738e+00  -1.4891082e+00   4.1557290e-01   1.5537040e-03  -3.2419438e+00   1.8414777e-05  -3.2108672e+00   4.8453838e-04   2.0153913e-01   6.3714028e-04  -3.0134553e+00  -1.7003072e-02  -2.6644481e+00   5.0746850e-01  -2.2945944e+00  -3.7613344e-03  -3.2370204e+00  -7.2472862e-03  -3.1409711e+00   4.1064034e-03  -3.1423847e+00   5.4028370e-05  -3.1245932e+00
   1.3400000e+01  -5.4465819e-03  -7.0471531e-02  -1.4437182e-01  -3.4553739e-02   4.0897972e-02   2.1907838e+00   1.8064412e-02  -5.2469626e-01   3.5830754e-02   2.2677514e+00  -1.8076837e+00   2.6565689e-01   7.2468668e-04  -3.2416620e+00   1.8417632e-05  -3.2108636e+00  -1.1019174e-03   2.0136070e-01   1.9238711e-04  -3.0134458e+00  -1.7004698e-02  -2.6677565e+00  -3.6200992e-01  -2.2470476e+00  -3.3526766e-03  -3.2378467e+00   2.1100961e-02  -3.1424207e+00  -2.5209405e-02  -3.1414477e+00   5.4033585e-05  -3.1245835e+00
   1.3600000e+01  -5.4503108e-03  -7.1560176e-02  -7.7749858e-02  -2.9083213e-02   3.8069954e-02   2.1985745e+00   7.1478340e-04  -5.2424194e-01   3.5598062e-02   2.2750733e+00   2.9119268e+00   3.3205004e-02   7.1822432e-04  -3.2414082e+00  -6.0750187e-04  -3.2108600e+00   6.8138443e-03   2.0122780e-01  -5.8198909e-04  -3.0134051e+00  -1.7298853e-02  -2.6711065e+00  -2.4331743e-01  -2.2182901e+00  -3.0135642e-03  -3.2386193e+00   5.2149333e-03  -3.1424640e+00   2.1636617e-02  -3.1420171e+00   5.4026650e-05  -3.1245733e+00
   1.3800000e+01  -5.4524570e-03  -7.2649308e-02   7.8091665e-02  -3.5803994e-02   3.8274265e-02   2.2064004e+00   2.9818404e-03  -5.2322313e-01   3.5840011e-02   2.2823134e+00   1.1169451e+00  -2.3377480e-02  -1.1646449e-02  -3.2412038e+00   1.0272116e-03  -3.2108874e+00  -6.2411770e-03   2.0144808e-01  -1.3171986e-04  -3.0134038e+00  -1.7437772e-02  -2.6744941e+00  -2.6252987e-01  -2.2292870e+00  -3.4229087e-03  -3.2393290e+00  -2.3554558e-02  -3.1413717e+00   4.1064086e-03  -3.1422807e+00   5.4033600e-05  -3.1245628e+00
   1.4000000e+01  -5.4569116e-03  -7.3738967e-02   1.3962156e-01  -3.8778059e-02   4.1276812e-02   2.2141408e+00  -1.4097341e-02  -5.2248703e-01   3.5641148e-02   2.2895111e+00   4.4804190e-01   1.1929683e-01   8.7747634e-03  -3.2416402e+00  -3.9987561e-04  -3.2108761e+00   4.9379533e-04   2.0153626e-01   2.0093806e-04  -3.0134333e+00  -1.8563697e-02  -2.6779212e+00  -2.4410419e-01  -2.2582316e+00  -2.7972079e-03  -3.2400108e+00   2.1710800e-02  -3.1417287e+00  -2.5209406e-02  -3.1413425e+00   5.4033221e-05  -3.1245522e+00
   1.4200000e+01  -5.4601657e-03  -7.4829222e-02  -1.8551944e-01  -3.0311329e-02   3.2265825e-02   2.2219915e+00  -9.4810699e-03  -5.2266117e-01   3.5380332e-02   2.2966855e+00   2.1706575e-01   2.6520849e-01   1.5565480e-03  -3.2419177e+00  -5.6866832e-04  -3.2108480e+00   3.2242123e-04   2.0135555e-01   4.3370514e-04  -3.0134449e+00  -2.0310800e-02  -2.6814314e+00   5.1846208e-01  -2.2968928e+00  -2.7723059e-03  -3.2406628e+00   5.1912901e-03  -3.1418048e+00   2.1636615e-02  -3.1419112e+00   5.4029836e-05  -3.1245415e+00
   1.4400000e+01  -5.4600730e-03  -7.5920147e-02  -4.1601513e-02  -2.9193819e-02   3.1955537e-02   2.2295779e+00   9.8071222e-03  -5.2379987e-01   3.6330441e-02   2.3038262e+00  -1.2600688e-01   3.7425945e-01   7.2438847e-04  -3.2416362e+00   3.9771960e-04  -3.2108771e+00   1.2967019e-03   2.0129243e-01  -6.0109008e-04  -3.0134216e+00  -1.9850871e-02  -2.6851196e+00   4.9917749e-01  -2.3023117e+00  -3.3705096e-04  -3.2412718e+00  -2.3553580e-02  -3.1407069e+00   4.1064088e-03  -3.1421744e+00   5.4027372e-05  -3.1245307e+00
   1.4600000e+01  -5.4618897e-03  -7.7011567e-02   1.7899162e-01  -3.8182471e-02   2.9775975e-02   2.2366375e+00   8.0638524e-03  -5.2432358e-01   3.4178109e-02   2.3109848e+00  -4.8687341e-01   4.3667766e-01   7.1825404e-04  -3.2413825e+00   1.4081381e-03  -3.2108964e+00  -2.2300974e-03   2.0133521e-01  -1.3021537e-04  -3.0134209e+00  -2.1570721e-02  -2.6889538e+00  -3.9037477e-01  -2.2594574e+00  -1.8602960e-03  -3.2417354e+00  -6.5967287e-03  -3.1410617e+00  -2.5209407e-02  -3.1412360e+00   5.4031687e-05  -3.1245200e+00
   1.4800000e+01  -5.4629746e-03  -7.8103346e-02  -3.8033758e-02  -3.5927297e-02   2.8675547e-02   2.2432874e+00  -4.5766382e-03  -5.2381250e-01   3.3447399e-02   2.3180852e+00  -9.3032334e-01   4.4166256e-01  -1.1646451e-02  -3.2411782e+00  -1.4739375e-03  -3.2108210e+00  -1.9887328e-04   2.0130076e-01   6.3714154e-04  -3.0134515e+00  -2.1062592e-02  -2.6929346e+00  -2.6805991e-01  -2.2350191e+00  -1.2306187e-03  -3.2420958e+00   2.1076611e-02  -3.1425408e+00   2.1636618e-02  -3.1418046e+00   5.4032609e-05  -3.1245092e+00
   1.5000000e+01  -5.4657104e-03  -7.9195449e-02  -1.1928564e-01  -2.9303144e-02   2.4499496e-02   2.2495693e+00   5.2530584e-03  -5.2343137e-01   3.1307039e-02   2.3250299e+00  -1.6007024e+00   3.7846716e-01   8.7747635e-03  -3.2416146e+00  -7.8658188e-04  -3.2107955e+00   6.3767834e-03   2.0118137e-01   1.9238629e-04  -3.0134419e+00  -2.2169219e-02  -2.6970406e+00  -2.6535247e-01  -2.2507663e+00  -1.5300454e-03  -3.2424302e+00   5.2158762e-03  -3.1425750e+00   4.1064161e-03  -3.1420678e+00   5.4028677e-05  -3.1244984e+00
   1.5200000e+01  -5.4626143e-03  -8.0287909e-02  -1.9354425e-02  -3.3130219e-02   2.3253082e-02   2.2553973e+00  -1.2744022e-02  -5.2314759e-01   2.7906635e-02   2.3317532e+00  -1.8420868e+00   2.2658118e-01   1.5565479e-03  -3.2418921e+00   7.5186447e-04  -3.2108804e+00  -6.1366355e-03   2.0142408e-01  -5.8199185e-04  -3.0134013e+00  -2.2613718e-02  -2.7012496e+00   6.0415886e-01  -2.2834634e+00  -1.3099485e-03  -3.2427396e+00  -2.3554597e-02  -3.1414787e+00  -2.5209409e-02  -3.1411293e+00   5.4025585e-05  -3.1244876e+00
   1.5400000e+01  -5.4596190e-03  -8.1380524e-02   2.5220861e-01  -4.1037644e-02   2.2249927e-02   2.2607448e+00   1.1333572e-02  -5.2341056e-01   2.3877485e-02   2.3380995e+00   7.7726702e-01  -1.3192881e-02   7.2438850e-04  -3.2416107e+00   1.3751722e-03  -3.2109217e+00   4.6901520e-04   2.0151199e-01  -1.3171493e-04  -3.0134000e+00  -2.3523861e-02  -2.7055821e+00   5.0758013e-01  -2.2822216e+00  -9.2228974e-04  -3.2430366e+00   2.1710800e-02  -3.1418335e+00   2.1636616e-02  -3.1416979e+00  -3.3900622e-04  -3.1244768e+00
   1.5600000e+01  -5.4591833e-03  -8.2472949e-02  -1.9591150e-01  -3.3653250e-02   2.0667939e-02   2.2657281e+00   1.5025706e-03  -5.2351052e-01   2.0676425e-02   2.3439008e+00  -1.9827856e-01  -1.8107919e-01   7.1825505e-04  -3.2413570e+00  -1.4708809e-03  -3.2108456e+00  -6.1145000e-04   2.0133415e-01   2.0093717e-04  -3.0134295e+00  -2.4011320e-02  -2.7100455e+00   1.0244164e-01  -2.2318128e+00  -1.0650072e-03  -3.2432986e+00   5.1912904e-03  -3.1419084e+00   4.1064086e-03  -3.1419611e+00   2.8692858e-04  -3.1244855e+00
   1.5800000e+01  -5.4573301e-03  -8.3565126e-02  -5.4994032e-02  -2.9070386e-02   1.8999568e-02   2.2703923e+00  -1.2333584e-02  -5.2303032e-01   1.9040545e-02   2.3490804e+00   1.0559076e+00  -2.5146923e-01  -1.1646451e-02  -3.2411527e+00  -1.4471773e-04  -3.2108209e+00   6.4735936e-03   2.0122527e-01   4.3370506e-04  -3.0134411e+00  -2.4375071e-02  -2.7146420e+00  -8.5330625e-02  -2.1784415e+00  -9.4753664e-04  -3.2435326e+00  -2.3553580e-02  -3.1408098e+00  -2.5209406e-02  -3.1410226e+00   3.9663956e-05  -3.1244898e+00
   1.6000000e+01  -5.4601549e-03  -8.4657057e-02   1.4764855e-01  -3.7243802e-02   1.8220266e-02   2.2747343e+00   2.1282129e-02  -5.2331752e-01   1.8476229e-02   2.3537077e+00   5.8518333e-01  -2.4577980e-01   8.7747641e-03  -3.2415891e+00   3.5831186e-04  -3.2108743e+00  -6.1597873e-03   2.0146179e-01  -6.0108233e-04  -3.0134177e+00  -2.5134934e-02  -2.7193494e+00  -1.4222066e-01  -2.1492209e+00  -1.0580762e-03  -3.2437514e+00  -6.5967283e-03  -3.1411642e+00  -7.5172870e-03  -3.1415912e+00  -3.3812389e-04  -3.1244785e+00
   1.6200000e+01  -5.4608708e-03  -8.5748919e-02   1.2572111e-02  -3.6640143e-02   1.7603534e-02   2.2787931e+00  -1.9550820e-02  -5.2292063e-01   1.4111725e-02   2.3579374e+00   1.5627723e+00  -1.7072449e-01   1.5565479e-03  -3.2418666e+00   6.1237831e-04  -3.2108917e+00   4.7450097e-04   2.0154909e-01  -1.3021363e-04  -3.0134171e+00  -2.5168898e-02  -2.7241702e+00  -1.7037730e-01  -2.1437062e+00  -7.7185863e-04  -3.2439624e+00   2.1076610e-02  -3.1426431e+00   2.0783016e-02  -3.1433005e+00   2.8687297e-04  -3.1244875e+00
   1.6400000e+01  -5.4640202e-03  -8.6840892e-02  -1.3612989e-01  -2.9685701e-02   1.6965833e-02   2.2826341e+00  -2.7472572e-03  -5.2280783e-01   1.0262999e-02   2.3617095e+00   6.1336489e-01  -2.8235466e-02   7.2438779e-04  -3.2415852e+00  -9.8695406e-04  -3.2108563e+00  -1.0995308e-03   2.0137025e-01   6.3713981e-04  -3.0134477e+00  -2.6936942e-02  -2.7290856e+00  -2.3148175e-01  -2.1549101e+00  -9.3581423e-04  -3.2441595e+00   5.2158772e-03  -3.1426772e+00   4.1491446e-03  -3.1435131e+00   3.9667701e-05  -3.1244919e+00
   1.6600000e+01  -5.4653879e-03  -8.7933112e-02  -2.9383058e-02  -3.2110741e-02   1.5565489e-02   2.2862990e+00   6.0201474e-03  -5.2367662e-01  -4.6863190e-04   2.3648622e+00   4.1008800e-01   1.4389081e-01   7.1825591e-04  -3.2413315e+00  -1.8966492e-04  -3.2108610e+00   6.8132894e-03   2.0123684e-01  -2.4675072e-04  -3.0134381e+00  -2.6624816e-02  -2.7341422e+00  -1.7955699e-01  -2.1794643e+00  -6.0757263e-04  -3.2443455e+00  -2.3554603e-02  -3.1415808e+00   4.9810991e-03  -3.1425795e+00  -3.3812264e-04  -3.1244807e+00
   1.6800000e+01  -5.4672439e-03  -8.9025664e-02   2.4326971e-01  -4.0430618e-02   1.5185900e-02   2.2897719e+00   7.5002414e-03  -5.2396643e-01  -1.0591937e-04   2.3669861e+00   1.7731256e-01   2.8362102e-01  -1.1648399e-02  -3.2411272e+00   1.7881622e-03  -3.2109131e+00  -6.2410365e-03   2.0145690e-01  -3.3775104e-04  -3.0134192e+00  -2.8328014e-02  -2.7393325e+00  -2.2534007e-01  -2.2112527e+00  -4.9038207e-04  -3.2445157e+00   2.1710804e-02  -3.1419356e+00   4.9395204e-03  -3.1416514e+00   2.8687055e-04  -3.1244898e+00
   1.7000000e+01  -5.4707585e-03  -9.0118545e-02  -1.7599611e-01  -3.4123487e-02   1.4684237e-02   2.2930636e+00   2.8004020e-04  -5.2350882e-01  -4.7148110e-03   2.3681275e+00  -1.8090476e-01   3.8576540e-01   8.7720458e-03  -3.2415637e+00  -1.5091780e-03  -3.2108606e+00   4.9375576e-04   2.0154495e-01   2.1706065e-04  -3.0134356e+00  -2.8990422e-02  -2.7446681e+00  -2.2720960e-01  -2.2471724e+00  -5.8299224e-04  -3.2446581e+00   5.1912900e-03  -3.1420104e+00  -2.5253411e-02  -3.1406947e+00   3.9667787e-05  -3.1244942e+00
   1.7200000e+01  -5.4747114e-03  -9.1211856e-02  -6.1728767e-02  -2.9507179e-02   1.3537608e-02   2.2962155e+00  -1.2199923e-02  -5.2293903e-01  -8.0798022e-03   2.3685157e+00  -5.4626886e-01   4.4005473e-01   1.5568338e-03  -3.2418415e+00  -1.4115774e-04  -3.2108341e+00  -1.1041042e-03   2.0136417e-01   4.3244848e-04  -3.0134476e+00  -3.2177013e-02  -2.7501854e+00   5.8778360e-01  -2.2873124e+00  -6.2084281e-04  -3.2447851e+00  -2.3553580e-02  -3.1409118e+00  -7.5150262e-03  -3.1412216e+00  -3.3812181e-04  -3.1244830e+00
   1.7400000e+01  -5.4799419e-03  -9.2305743e-02   1.4224978e-01  -3.7187071e-02   1.3719213e-02   2.2992136e+00   1.3752756e-02  -5.2322010e-01  -1.2012897e-02   2.3681364e+00  -1.0290758e+00   4.3540145e-01   7.2435762e-04  -3.2415603e+00   9.8382616e-04  -3.2108878e+00   6.8143604e-03   2.0123025e-01  -6.0098939e-04  -3.0134239e+00  -3.1732184e-02  -2.7559875e+00   5.0893373e-01  -2.2894177e+00  -6.1937687e-04  -3.2449093e+00  -6.5967287e-03  -3.1412663e+00   2.0782905e-02  -3.1429096e+00   2.8687312e-04  -3.1244921e+00
   1.7600000e+01  -5.4831246e-03  -9.3400365e-02   3.0828681e-02  -3.6854018e-02   1.3524172e-02   2.3020895e+00  -5.0957058e-03  -5.2318790e-01  -1.0634757e-02   2.3670041e+00  -1.6762321e+00   3.5960454e-01   7.1825884e-04  -3.2413067e+00  -3.9584769e-04  -3.2108742e+00  -6.2412951e-03   2.0144990e-01  -1.3021735e-04  -3.0134231e+00  -3.5941749e-02  -2.7620532e+00   1.9214307e-01  -2.2414442e+00  -6.1943303e-04  -3.2450334e+00   2.1076611e-02  -3.1427451e+00   4.1491450e-03  -3.1431105e+00   3.9666710e-05  -3.1244965e+00
   1.7800000e+01  -5.4863563e-03  -9.4495762e-02  -1.4837624e-01  -2.9361865e-02   1.0609349e-02   2.3048962e+00  -9.1960230e-03  -5.2286416e-01  -6.5135092e-03   2.3653670e+00  -1.4774097e+00   1.9304345e-01  -1.1648400e-02  -3.2411025e+00  -5.6904392e-04  -3.2108465e+00   4.9380704e-04   2.0153775e-01   6.3713890e-04  -3.0134536e+00  -3.7093212e-02  -2.7684544e+00  -7.7176805e-02  -2.1849048e+00  -6.1943079e-04  -3.2451574e+00   5.2158767e-03  -3.1427793e+00   4.9810991e-03  -3.1421705e+00   5.4914094e-05  -3.1244854e+00
   1.8000000e+01  -5.4878380e-03  -9.5591873e-02  -3.1815578e-02  -3.1357434e-02   1.3354824e-02   2.3075124e+00   1.5062954e-02  -5.2334971e-01  -7.5908468e-04   2.3637133e+00   3.5542580e+00  -3.9764130e-02   8.7720467e-03  -3.2415391e+00   3.9775473e-04  -3.2108755e+00   3.2241645e-04   2.0135686e-01   1.9238667e-04  -3.0134440e+00  -3.8248163e-02  -2.7752679e+00  -1.2927783e-01  -2.1498961e+00  -6.1943097e-04  -3.2452814e+00   5.8303017e-03  -3.1416829e+00  -2.5255613e-02  -3.1412389e+00  -3.3905690e-04  -3.1244749e+00
   1.8200000e+01  -5.4901359e-03  -9.6688581e-02   2.3352407e-01  -4.0059892e-02   1.1182220e-02   2.3100417e+00   9.1188535e-03  -5.2324267e-01   3.2267554e-03   2.3625034e+00   8.6844328e-01  -5.1259423e-02   1.5568340e-03  -3.2418168e+00   1.4081348e-03  -3.2108949e+00   1.2967030e-03   2.0129363e-01  -5.8198764e-04  -3.0134033e+00  -4.1979705e-02  -2.7824117e+00  -1.5683083e-01  -2.1402316e+00  -6.1943119e-04  -3.2454053e+00  -2.3580007e-02  -3.1405801e+00   2.1638843e-02  -3.1417780e+00   2.8692451e-04  -3.1244837e+00
   1.8400000e+01  -5.4938355e-03  -9.7785791e-02  -1.4204677e-01  -3.4544989e-02   1.1171794e-02   2.3125271e+00  -3.4990313e-02  -5.2211954e-01   5.4880773e-03   2.3619686e+00   4.4158141e-01   1.2993297e-01   7.2435712e-04  -3.2415356e+00  -1.4739378e-03  -3.2108195e+00  -1.2876955e-03   2.0133636e-01  -1.3171818e-04  -3.0134020e+00  -4.3650031e-02  -2.7899689e+00  -2.0478966e-01  -2.1479601e+00  -4.0229723e-04  -3.2455292e+00  -6.5956749e-03  -3.1409075e+00   4.1062973e-03  -3.1420267e+00   3.9669865e-05  -3.1244881e+00
   1.8600000e+01  -5.4967972e-03  -9.8883553e-02  -7.7975829e-02  -2.9075448e-02   1.1024493e-02   2.3148997e+00   8.0625162e-03  -5.2286826e-01   4.7611736e-03   2.3620784e+00   1.8038725e-01   2.8656576e-01   7.1825879e-04  -3.2412821e+00  -7.8658242e-04  -3.2107940e+00  -5.1916496e-05   2.0134862e-01   2.0093689e-04  -3.0134315e+00  -4.7943012e-02  -2.7979873e+00  -1.7488131e-01  -2.1687326e+00  -5.0631984e-04  -3.2456423e+00   2.1076555e-02  -3.1423726e+00  -2.5209402e-02  -3.1410803e+00  -3.3811889e-04  -3.1244769e+00
   1.8800000e+01  -5.4976428e-03  -9.9981916e-02   7.8107523e-02  -3.5713504e-02   1.0512782e-02   2.3172026e+00   1.3454449e-02  -5.2430103e-01   3.4660196e-03   2.3625979e+00  -1.9669622e-01   3.9941869e-01  -1.1648400e-02  -3.2410779e+00   7.5186486e-04  -3.2108789e+00  -1.2860164e-03   2.0130046e-01   4.3370563e-04  -3.0134430e+00  -5.3461142e-02  -2.8065397e+00  -2.0776168e-01  -2.1971289e+00  -4.0919243e-04  -3.2457459e+00   5.2158791e-03  -3.1423991e+00   2.1636602e-02  -3.1416445e+00   2.8687860e-04  -3.1244859e+00
   1.9000000e+01  -5.4985584e-03  -1.0108077e-01   1.3962056e-01  -3.8650563e-02   1.0445972e-02   2.3194359e+00   2.5169970e-03  -5.2409235e-01   2.0864362e-03   2.3632484e+00  -5.7272628e-01   4.5892661e-01   8.7720469e-03  -3.2415145e+00   1.3751721e-03  -3.2109202e+00   6.6318450e-03   2.0120812e-01  -6.0109091e-04  -3.0134197e+00  -5.7117199e-02  -2.8158334e+00  -2.5422808e-01  -2.2301250e+00  -2.0770824e-04  -3.2458436e+00  -2.3554597e-02  -3.1412986e+00   4.1064091e-03  -3.1419052e+00   3.9664511e-05  -3.1244904e+00
   1.9200000e+01  -5.4973053e-03  -1.0217997e-01  -1.8551933e-01  -3.0162929e-02   1.0258217e-02   2.3216069e+00   1.0876388e-02  -5.2330626e-01  -6.7325607e-04   2.3638497e+00  -1.0111844e+00   4.5518330e-01   1.5568338e-03  -3.2417922e+00  -1.4708809e-03  -3.2108441e+00  -6.1976404e-03   2.0143415e-01  -1.3021662e-04  -3.0134191e+00  -7.1378525e-02  -2.8259394e+00   6.7486357e-01  -2.2692865e+00   3.7860571e-06  -3.2459241e+00   2.1710800e-02  -3.1416510e+00  -2.5209408e-02  -3.1409654e+00  -3.3812189e-04  -3.1244792e+00
   1.9400000e+01  -5.4991042e-03  -1.0327934e-01  -4.1601524e-02  -2.9033982e-02   1.0180495e-02   2.3237317e+00  -3.8966447e-02  -5.2223307e-01  -2.2500981e-03   2.3642311e+00  -1.6274256e+00   3.7969821e-01   7.2435787e-04  -3.2415110e+00  -1.4471636e-04  -3.2108194e+00   4.8347109e-04   2.0152025e-01   6.3714092e-04  -3.0134496e+00  -7.8911815e-02  -2.8373473e+00   4.9866085e-01  -2.2676332e+00  -2.0017156e-04  -3.2459766e+00   5.1912897e-03  -3.1417246e+00  -7.5172850e-03  -3.1415333e+00   2.8687314e-04  -3.1244882e+00
   1.9600000e+01  -5.4967834e-03  -1.0437885e-01   1.7386821e-01  -3.8016354e-02   1.0269082e-02   2.3258196e+00   1.0293667e-02  -5.2313502e-01  -2.0212630e-03   2.3643014e+00  -1.7463841e+00   2.1645624e-01  -1.1901480e-02  -3.2412575e+00   3.5831179e-04  -3.2108728e+00   3.2486820e-04   2.0133965e-01   1.9239893e-04  -3.0134401e+00  -9.6087725e-02  -2.8504228e+00   1.7398327e-02  -2.2145681e+00  -1.9225274e-04  -3.2460152e+00  -2.3553580e-02  -3.1406253e+00   2.0783016e-02  -3.1432422e+00   3.9665369e-05  -3.1244927e+00
   1.9800000e+01  -5.4938544e-03  -1.0547838e-01  -3.4746607e-02  -3.6011875e-02   9.8556944e-03   2.3278886e+00   1.8064408e-02  -5.2470277e-01  -1.0018176e-03   2.3641484e+00   4.4470990e+00  -2.5888756e-02   8.8017841e-03  -3.2416793e+00   6.1237784e-04  -3.2108902e+00   1.2961198e-03   2.0127630e-01  -5.8198832e-04  -3.0133994e+00  -1.1727997e-01  -2.8655715e+00  -9.4801668e-02  -2.1643198e+00  -2.0497120e-04  -3.2460540e+00  -6.5967286e-03  -3.1409794e+00   4.1491400e-03  -3.1434546e+00  -3.3811810e-04  -3.1244815e+00


==> data/control_303_normal.dat <==
   0.0000000e+00  -1.1566160e-02   0.0000000e+00  -9.2537860e-01   0.0000000e+00  -2.9869910e-01   0.0000000e+00   6.5991201e-01   0.0000000e+00   2.0359662e+00   0.0000000e+00  -4.2715142e-01   0.0000000e+00   2.1030986e+00   0.0000000e+00   1.9314423e-02   0.0000000e+00   7.4225099e-02   0.0000000e+00  -3.1337671e-01   0.0000000e+00   3.7554178e-01   0.0000000e+00   7.8611986e-01   0.0000000e+00  -6.5476630e-01   0.0000000e+00  -3.5157349e-01   0.0000000e+00  -1.0606791e+00   0.0000000e+00   9.6780035e-02   0.0000000e+00
   2.0000000e-01  -1.1484597e-02  -5.7372639e-04  -5.1596094e-01  -4.5902368e-02  -1.8206723e-01  -1.4816634e-02   6.4806369e-01   3.2734196e-02   2.0782779e+00   1.0099182e-01  -5.6261568e-01  -2.1188367e-02   2.0909940e+00   1.0432185e-01   7.7550649e-02   9.5807032e-04   2.1364667e-01   3.6818528e-03  -3.2067694e-01  -1.5544700e-02   3.0569721e-01   1.8628329e-02   9.3381159e-01   3.8994594e-02   1.1008612e-02  -3.2478948e-02  -3.0861945e-01  -1.7439409e-02  -4.6073243e-01  -5.2613796e-02   8.3465076e-02   4.8006651e-03
   4.0000000e-01  -1.1447739e-02  -1.9282516e-03  -4.7540443e-02  -1.3428943e-01  -4.0782465e-01  -4.4116693e-02   5.7325683e-01   1.0966030e-01   1.6933651e+00   3.4223698e-01  -6.0023500e-01  -7.8081493e-02   2.1389270e+00   3.5075318e-01   5.2656678e-02   6.1155018e-03   2.0602216e-01   1.9316247e-02  -3.2257013e-01  -5.2716317e-02   3.0191321e-01   5.9275228e-02   8.5212553e-01   1.3865899e-01  -1.5270840e-01  -7.6363342e-02  -2.5544168e-01  -5.6604846e-02  -2.0749772e-01  -1.4744239e-01   8.7328713e-02   1.5508058e-02
   6.0000000e-01  -1.1447767e-02  -3.7061458e-03  -2.1501798e-02  -2.0612092e-01  -2.7816720e-01  -8.7824673e-02   5.3610473e-01   2.0664730e-01   1.2202569e+00   6.4308093e-01  -7.1004685e-01  -1.6194030e-01   1.9457594e+00   6.7706167e-01   5.2533446e-02   1.4709113e-02   3.5929367e-01   4.6797358e-02  -3.4037468e-01  -1.0214758e-01   2.4465988e-01   1.0898042e-01   7.9364074e-01   2.7356901e-01   6.8463912e-02  -1.0757522e-01  -2.1855622e-01  -1.0331057e-01  -1.4965306e-01  -2.2849942e-01   7.3680426e-02   2.9107745e-02
   8.0000000e-01  -1.1447767e-02  -5.7148936e-03  -1.1384037e-02  -2.4854119e-01  -1.4575967e-01  -1.4218176e-01   4.9688975e-01   3.0976136e-01   8.1028635e-01   9.3752490e-01  -9.0395861e-01  -2.6757389e-01   1.7527257e+00   1.0395735e+00   6.4227293e-02   2.4170890e-02   1.1300269e+00   8.8073133e-02  -3.6101625e-01  -1.5926719e-01   2.3993492e-01   1.6066317e-01  -1.7375253e+00   4.2160195e-01   7.8850216e-02  -1.2751370e-01  -1.9449848e-01  -1.5016402e-01  -1.9723682e-01  -2.8883926e-01   6.2500785e-02   4.3774743e-02
   1.0000000e+00  -1.1447767e-02  -7.8503375e-03  -1.5347803e-02  -2.7326033e-01  -1.3412521e-01  -1.9054679e-01   3.8895828e-01   4.1278319e-01   4.7212963e-01   1.1888962e+00  -1.6641204e+00  -3.9923858e-01   1.5107656e+00   1.4045298e+00   7.3132558e-02   3.4684179e-02  -6.0375445e-02   1.8137894e-01  -4.0146938e-01  -2.2235362e-01   1.9355387e-01   2.1087043e-01   1.0343400e+00   4.4890479e-01   1.6675859e-02  -1.3176295e-01  -1.7210966e-01  -1.9440638e-01  -7.9192661e-02  -3.3781914e-01   4.9366046e-02   5.7918359e-02
   1.2000000e+00  -1.1447767e-02  -1.0055314e-02  -1.8742733e-02  -2.8805036e-01  -1.3437237e-01  -2.2966598e-01   3.9121191e-01   5.0880712e-01   4.5544236e-01   1.3831962e+00   2.0183993e-01  -5.9077579e-01   1.1783804e+00   1.7509818e+00   8.9156920e-02   4.6691452e-02  -4.8526363e-01   2.7550868e-01  -4.3876861e-01  -2.9156008e-01   1.8319684e-01   2.5777524e-01   5.1889533e-01   4.4459394e-01   7.4167902e-03  -1.3006382e-01  -1.5013311e-01  -2.3512762e-01  -1.0991180e-01  -3.7664262e-01   3.8711149e-02   7.0668931e-02
   1.4000000e+00  -1.1447767e-02  -1.2298450e-02  -2.3051252e-02  -2.9772066e-01  -1.3838488e-01  -2.6325046e-01   9.4523847e-01   5.9671665e-01   3.0021928e-01   1.5316064e+00   3.3940522e-01  -7.5350113e-01   6.2243040e-01   2.0609590e+00   1.1088029e-01   6.0675365e-02  -2.5792179e-01   3.0064393e-01  -5.0415747e-01  -3.6761924e-01   1.7431893e-01   3.0046925e-01   1.0387301e+00   5.0999648e-01  -1.1120240e-03  -1.2808581e-01  -1.6180939e-01  -2.7191657e-01  -2.8242873e-02  -4.0661934e-01   2.9561045e-02   8.1592747e-02
   1.6000000e+00  -1.1447767e-02  -1.4562529e-02  -2.4501884e-02  -3.0493285e-01  -1.4137252e-01  -2.9400649e-01   9.6654320e-01   7.0774634e-01   2.0935950e-01   1.6464540e+00  -7.7813891e-01  -8.1776935e-01   2.1409891e-01   2.3098352e+00   1.3892721e-01   7.7472776e-02  -6.2565922e-02   2.8192642e-01  -6.8938013e-01  -4.5219839e-01   1.5031274e-01   3.3999110e-01   6.0329221e-01   6.1849988e-01  -3.0976701e-03  -1.2675404e-01  -1.7115515e-01  -3.0623362e-01  -7.5087972e-02  -4.2893801e-01   2.3222619e-02   9.0627187e-02
   1.8000000e+00  -1.1449822e-02  -1.6838102e-02  -3.1103354e-02  -3.1104303e-01  -1.6246519e-01  -3.2352149e-01   1.0566039e+00   8.5503365e-01   1.5310858e-01   1.7320678e+00   1.2374420e-01  -8.7784788e-01   2.8380275e-01   2.4823331e+00   1.7470917e-01   9.8088206e-02   8.3385134e-02   2.5807019e-01  -1.9318844e+00  -5.5329818e-01   1.4280175e-01   3.7622048e-01  -2.7637679e+00   7.5018099e-01  -3.9396141e-03  -1.2622199e-01  -1.4837946e-01  -3.4013211e-01  -2.2145459e-02  -4.4605902e-01   1.7163908e-02   9.7938503e-02
   2.0000000e+00  -1.1472761e-02  -1.9120085e-02  -2.6976487e-02  -3.1693482e-01  -1.5444382e-01  -3.5352307e-01   1.1000370e+00   1.0275526e+00   1.1643737e-01   1.7951555e+00   4.3184882e-03  -9.3630022e-01  -1.0382938e-01   2.5997794e+00   2.2402137e-01   1.2371359e-01  -3.4236745e-03   2.4657154e-01  -2.7301432e-01  -7.3262400e-01   1.1066771e-01   4.0929489e-01   1.0049396e+00   7.0986956e-01  -1.7573004e-03  -1.2625129e-01  -2.1491040e-01  -3.7305087e-01  -4.2650262e-02  -4.5960484e-01   8.1930430e-03   1.0374606e-01
   2.2000000e+00  -1.1489555e-02  -2.1406807e-02  -1.8047210e-02  -3.2277029e-01  -1.6713610e-01  -3.8425088e-01   1.0722773e+00   1.2197329e+00   8.3013680e-02   1.8417759e+00   1.5053975e-02  -9.6313714e-01   4.3278555e-01   2.6706169e+00   3.3339765e-01   1.5598852e-01   9.9342225e-02   2.4347938e-01  -1.3049401e-01  -9.2308246e-01   1.0210764e-01   4.3873863e-01   1.0124836e+00   6.2529271e-01  -2.1977436e-03  -1.2651462e-01  -1.1064264e+00  -4.0780668e-01   1.5491923e-02  -4.7005442e-01   8.0163397e-03   1.0803715e-01
   2.4000000e+00  -1.1484106e-02  -2.3697895e-02  -2.6141978e-02  -3.2796423e-01  -1.7270426e-01  -4.1568089e-01   8.5424318e-01   1.4230915e+00   2.5832373e-02   1.8762108e+00   6.0764459e-02  -9.7694334e-01   3.2152231e-01   2.7267422e+00   1.5548972e+00   1.9934203e-01  -7.9750998e-02   2.4657100e-01  -9.2914134e-02  -1.0451749e+00   8.2393128e-02   4.6445948e-01  -6.4485764e-01   6.6993357e-01   5.0450465e-03  -1.2683956e-01  -1.6460366e+00  -4.9049674e-01  -1.9250834e-02  -4.7675385e-01   5.5189039e-03   1.1112271e-01
   2.6000000e+00  -1.1476241e-02  -2.5991791e-02  -2.6788363e-02  -3.3284480e-01  -1.9871312e-01  -4.4828823e-01   6.0969547e-01   1.6206416e+00   1.1395758e-02   1.8997636e+00   5.4782312e-02  -9.8089449e-01  -1.0829764e-01   2.7910789e+00   8.1177353e-01   3.1381109e-01   1.7281562e-02   2.4834842e-01  -3.1187789e-01  -1.1220920e+00   8.5149537e-02   4.8681142e-01  -2.0415109e-01   7.0358660e-01  -1.6936820e-03  -1.2685694e-01  -1.5783348e+00  -6.6248611e-01  -8.3184194e-03  -4.8075600e-01   4.7032462e-03   1.1341559e-01
   2.8000000e+00  -1.1463307e-02  -2.8286616e-02  -1.8396040e-02  -3.3791437e-01  -2.2853903e-01  -4.8305808e-01   4.3363050e-01   1.7940137e+00  -1.6694380e-02   1.9143047e+00   9.1518662e-02  -9.7787642e-01  -9.8848914e-02   2.8340804e+00   7.2925886e-01   4.8008152e-01  -1.4743521e-02   2.4694053e-01  -5.6604700e-02  -1.1835508e+00   7.4151101e-02   5.0665012e-01   3.2922878e-02   6.8572608e-01   2.3410116e-03  -1.2674549e-01  -1.2963757e+00  -9.0205212e-01  -1.2954766e-02  -4.8414728e-01   4.1141082e-03   1.1513151e-01
   3.0000000e+00  -1.1476268e-02  -3.0580991e-02  -2.1357381e-02  -3.4269763e-01  -2.6134682e-01  -5.2155107e-01   1.6062090e-01   1.9354464e+00  -2.7811730e-02   1.9219199e+00   8.7802567e-02  -9.6945437e-01  -2.4816146e-02   2.8483762e+00   6.9704500e-01   6.4049218e-01   6.2346363e-04   2.4613874e-01   4.9754606e-02  -1.2327607e+00   6.7532758e-02   5.2467596e-01   7.1008807e-01   6.6926168e-01   2.1070184e-03  -1.2663702e-01  -1.1230307e+00  -1.1619677e+00  -4.6362935e-03  -4.8698908e-01   3.5912794e-03   1.1646841e-01
   3.2000000e+00  -1.1484224e-02  -3.2875236e-02  -2.0344253e-02  -3.4712965e-01  -2.8864169e-01  -5.6492670e-01   3.5475145e-01   2.0386537e+00  -1.7358349e-02   1.9240413e+00   1.8448006e-01  -9.5675816e-01  -3.3225469e-02   2.8509743e+00   7.6866450e-01   7.9273610e-01   2.2084058e-02   2.4513056e-01  -4.4852455e-02  -1.2595998e+00   6.8246910e-02   5.4093168e-01  -1.0252168e+00   6.9678674e-01  -4.9901905e-03  -1.2637786e-01  -1.0913532e+00  -1.4129958e+00  -9.8143699e-03  -4.8930506e-01   1.4139293e-03   1.1754743e-01
   3.4000000e+00  -1.1509018e-02  -3.5170330e-02  -1.4660352e-02  -3.5143898e-01  -3.3459382e-01  -6.1366900e-01   2.2546411e-01   2.1194188e+00  -1.9172070e-02   1.9232144e+00   4.5679567e-01  -9.3707165e-01  -2.9033990e-03   2.8497438e+00   8.9647229e-01   9.4274167e-01  -2.9067901e-03   2.4569804e-01   2.6767733e-03  -1.2745325e+00   6.3067050e-02   5.5598243e-01   4.2707965e-01   6.8989165e-01  -1.5452673e-03  -1.2639754e-01  -1.0094437e+00  -1.6505312e+00   1.9881874e-02  -4.9125133e-01   5.9878597e-06   1.1835567e-01
   3.6000000e+00  -1.1539136e-02  -3.7467444e-02  -1.5683060e-02  -3.5535787e-01  -3.3803740e-01  -6.6874511e-01   9.7395032e-02   2.1893424e+00  -1.5063052e-02   1.9211042e+00  -9.0497361e-01  -8.9611251e-01  -7.2378859e-03   2.8475743e+00   1.0142853e+00   1.1007687e+00  -1.8516919e-02   2.4676265e-01   4.7914355e-02  -1.2844174e+00   6.2242660e-02   5.7014396e-01   6.0969429e-01   6.6563390e-01   4.9134429e-03  -1.2668776e-01  -6.0536112e-01  -1.8753116e+00  -4.1474400e-03  -4.9173203e-01   7.5403879e-04   1.1885699e-01
   3.8000000e+00  -1.1557060e-02  -3.9768168e-02  -1.4907375e-02  -3.5888224e-01  -3.6168168e-01  -7.2933530e-01   1.2794772e-01   2.2417100e+00  -1.0584261e-02   1.9184199e+00   8.4292559e-01  -8.9996251e-01  -1.0196778e-02   2.8459067e+00   9.2115077e-01   1.2742354e+00  -1.7674123e-03   2.4631030e-01   1.0836491e-01  -1.2873569e+00   5.6953677e-02   5.8356610e-01  -1.1578959e+00   6.9991803e-01   1.5882310e-03  -1.2666610e-01  -3.4991149e-01  -2.0697195e+00  -9.3596254e-04  -4.9139371e-01   7.3437516e-04   1.1916977e-01
   4.0000000e+00  -1.1569843e-02  -4.2072986e-02  -1.3506845e-02  -3.6219319e-01  -4.1790592e-01  -7.9426446e-01   1.6043703e-01   2.2807541e+00   4.2917146e-05   1.9158097e+00  -3.3962826e-01  -8.9703557e-01  -7.6301532e-03   2.8441915e+00   7.7588706e-01   1.4563428e+00   1.7944814e-02   2.4522196e-01  -1.9257193e-01  -1.2816479e+00   5.6914712e-02   5.9628661e-01   5.7639733e-01   6.8607163e-01  -4.8854801e-03  -1.2637578e-01  -2.2033429e-01  -2.2183679e+00  -9.9469230e-04  -4.9142298e-01   7.3489094e-04   1.1940850e-01
   4.2000000e+00  -1.1570694e-02  -4.4381413e-02  -1.1051152e-02  -3.6528601e-01  -4.0086800e-01  -8.6532459e-01   1.5328125e-01   2.3153393e+00  -6.2099567e-04   1.9139492e+00  -6.1712107e-01  -8.7802484e-01  -2.1331460e-03   2.8424574e+00   5.3814072e-01   1.6322023e+00   8.5446396e-04   2.4544298e-01   9.8425047e-02  -1.2836637e+00   6.1623887e-02   6.0840520e-01   6.6265180e-01   6.6001440e-01  -1.5663727e-03  -1.2639426e-01  -2.9613612e-01  -2.3250955e+00  -9.8392753e-04  -4.9152642e-01   6.9931870e-04   1.1960581e-01
   4.4000000e+00  -1.1569343e-02  -4.6692383e-02  -1.1282911e-02  -3.6808040e-01  -4.6483201e-01  -9.4118892e-01   1.4768888e-01   2.3484425e+00   4.9532692e-03   1.9128991e+00   6.3846120e-02  -9.1200352e-01  -7.2327078e-03   2.8410899e+00   2.9185471e-01   1.7869372e+00  -1.9233685e-02   2.4633583e-01   8.8809371e-02  -1.2877127e+00   5.1119543e-02   6.2042548e-01  -1.2486484e+00   7.0200520e-01   4.9177094e-03  -1.2668061e-01  -3.0792408e-01  -2.4073114e+00  -8.1982719e-04  -4.9167241e-01   5.0325935e-04   1.1977864e-01
   4.6000000e+00  -1.1568454e-02  -4.9004715e-02  -1.0439075e-02  -3.7062272e-01  -4.6416898e-01  -1.0221704e+00   1.0069570e-01   2.3801643e+00   4.6871162e-03   1.9125432e+00   2.2795863e-03  -9.5256037e-01  -5.8022216e-03   2.8398939e+00   1.4098035e-01   1.9082013e+00   2.1633507e-02   2.4590649e-01  -1.8434123e-01  -1.2815302e+00   5.6746358e-02   6.3206208e-01   5.4569643e-01   6.9003850e-01   1.5873731e-03  -1.2665747e-01  -3.3090993e-01  -2.4797398e+00  -2.5496268e-04  -4.9183318e-01   2.5915277e-04   1.1992687e-01
   4.8000000e+00  -1.1575960e-02  -5.1317697e-02  -9.3289536e-03  -3.7299426e-01  -4.3002404e-01  -1.1085265e+00   9.7844908e-02   2.4085697e+00   4.5536074e-03   1.9127817e+00   4.0515024e-02  -9.7211105e-01   9.2513717e-03   2.8386559e+00   4.3818211e-01   1.9936048e+00  -2.5724062e-03   2.4596243e-01   9.4926314e-02  -1.2836725e+00   5.1943992e-02   6.4334041e-01   6.8196085e-01   6.5980236e-01  -4.8853069e-03  -1.2636621e-01  -4.3369428e-01  -2.5484159e+00  -1.0575784e-03  -4.9196737e-01   3.6588725e-04   1.2004153e-01
   5.0000000e+00  -1.1586463e-02  -5.3631370e-02  -8.3078724e-03  -3.7518272e-01  -3.7044560e-01  -1.1961115e+00   1.3836229e-01   2.4331040e+00   5.1241916e-03   1.9133289e+00   7.2489139e-02  -9.8073836e-01  -6.4567154e-03   2.8381995e+00   1.3618660e-01   2.0679393e+00  -1.5377917e-02   2.4674459e-01   9.0288523e-02  -1.2876300e+00   5.1240555e-02   6.5441252e-01  -1.3609382e+00   6.9921004e-01  -1.5664201e-03  -1.2638419e-01  -4.9995583e-01  -2.6210652e+00  -7.4176556e-04  -4.9210384e-01   3.6308986e-04   1.2013314e-01
   5.2000000e+00  -1.1600709e-02  -5.5946250e-02  -7.8619158e-03  -3.7717494e-01  -3.1687387e-01  -1.2800282e+00   1.8919009e-01   2.4574078e+00  -2.5235671e-03   1.9140684e+00   7.7161934e-02  -9.8023111e-01  -3.5723109e-03   2.8380047e+00  -2.4910731e-02   2.1332954e+00  -3.8582997e-03   2.4630651e-01  -1.8307201e-01  -1.2814661e+00   4.9113668e-02   6.6514144e-01   6.8458546e-01   6.8104028e-01   4.9177177e-03  -1.2667026e-01  -5.7617161e-01  -2.7033583e+00  -2.9567301e-04  -4.9225850e-01   3.6316521e-04   1.2021629e-01
   5.4000000e+00  -1.1620112e-02  -5.8262925e-02  -7.8850114e-03  -3.7899586e-01  -3.0645562e-01  -1.3568535e+00   1.7981268e-01   2.4857528e+00  -3.7377560e-03   1.9145573e+00   8.8197724e-02  -9.7317968e-01   3.3404982e-04   2.8374583e+00  -1.6970725e-02   2.1734616e+00   1.8738785e-02   2.4524984e-01   9.1145268e-02  -1.2834955e+00   4.0634710e-02   6.7554793e-01   6.8083891e-01   6.4972652e-01   1.5873700e-03  -1.2664698e-01  -5.4839202e-01  -2.7974172e+00  -5.2247802e-05  -4.9238819e-01   9.2897319e-05   1.2029469e-01
   5.6000000e+00  -1.1639782e-02  -6.0582127e-02  -5.6235193e-03  -3.8070579e-01  -2.9565216e-01  -1.4270932e+00   1.3086940e-01   2.5179158e+00  -3.4989236e-03   1.9145377e+00   9.2816691e-02  -9.6179945e-01   3.2712988e-04   2.8370298e+00  -2.2457982e-02   2.1936513e+00   5.5415798e-04   2.4544266e-01   9.6959763e-02  -1.2875271e+00   3.8967048e-02   6.8527044e-01  -1.2192870e+00   6.9413071e-01  -4.8853074e-03  -1.2635563e-01  -4.6390913e-01  -2.8996522e+00  -8.4872272e-04  -4.9247397e-01   1.8924058e-04   1.2035708e-01
   5.8000000e+00  -1.1657513e-02  -6.2904480e-02  -6.1197448e-03  -3.8224357e-01  -2.6801628e-01  -1.4927596e+00   6.9000893e-02   2.5493653e+00  -3.1007425e-03   1.9142015e+00   6.0092886e-01  -9.4736597e-01  -2.4910550e-03   2.8368244e+00   1.1863623e-02   2.2029280e+00  -1.9120436e-02   2.4633740e-01  -1.9665365e-01  -1.2812265e+00   3.8248460e-02   6.9419033e-01   5.5720303e-01   6.8568396e-01  -1.5664218e-03  -1.2637357e-01  -2.0383639e-01  -3.0010550e+00  -4.7902663e-04  -4.9256527e-01   1.8671900e-04   1.2040449e-01
   6.0000000e+00  -1.1666073e-02  -6.5230240e-02  -5.6343331e-03  -3.8361958e-01  -2.4992615e-01  -1.5541062e+00   6.2386016e-02   2.5753656e+00   3.7467816e-03   1.9137210e+00  -6.9234166e-01  -9.0586481e-01   5.7913465e-04   2.8366014e+00  -9.5942472e-03   2.2076952e+00   2.1590434e-02   2.4590252e-01   1.0405753e-01  -1.2835836e+00   3.5162762e-02   7.0256632e-01   6.7686707e-01   6.5914346e-01   4.9177193e-03  -1.2665962e-01  -1.6153631e-01  -3.0856674e+00  -3.1697810e-04  -4.9267363e-01   1.8678247e-04   1.2044745e-01
   6.2000000e+00  -1.1675281e-02  -6.7559016e-02  -5.5035455e-03  -3.8490291e-01  -2.4795598e-01  -1.6110617e+00   5.1327874e-02   2.5955332e+00   5.4205365e-03   1.9135171e+00  -2.1162908e-01  -8.9301330e-01   1.9346492e-03   2.8364066e+00  -3.9933994e-03   2.2103176e+00  -2.5561201e-03   2.4595788e-01   8.6428469e-02  -1.2877063e+00   3.2443925e-02   7.1046154e-01  -1.2946240e+00   7.0079423e-01   1.5873667e-03  -1.2663632e-01  -4.1872585e-02  -3.1483992e+00  -4.8798992e-04  -4.9276828e-01   1.8678087e-04   1.2048789e-01
   6.4000000e+00  -1.1695567e-02  -6.9890251e-02  -5.3974577e-03  -3.8610916e-01  -2.5579645e-01  -1.6647746e+00   4.5182315e-02   2.6116825e+00  -2.2229801e-03   1.9138264e+00   4.3765798e-02  -9.2459033e-01   2.0487852e-03   2.8364191e+00  -4.0047395e-04   2.2111688e+00  -1.5384079e-02   2.4673877e-01  -1.8146446e-01  -1.2814535e+00   2.6615991e-02   7.1783268e-01   6.4700408e-01   6.8693796e-01  -4.8853071e-03  -1.2634497e-01  -2.0269533e-01  -3.1914680e+00  -4.4533831e-04  -4.9285731e-01   1.8678455e-04   1.2052693e-01
   6.6000000e+00  -1.1719152e-02  -7.2224217e-02  -5.2489775e-03  -3.8726252e-01  -2.5756916e-01  -1.7170167e+00   4.1827998e-02   2.6248722e+00  -3.4068433e-03   1.9141061e+00   6.1590192e-02  -9.4834852e-01  -3.7636850e-03   2.8366062e+00  -6.4543300e-03   2.2114539e+00  -3.8559659e-03   2.4630036e-01   9.0462171e-02  -1.2835113e+00   2.5992904e-02   7.2451662e-01   5.9939609e-01   6.5882191e-01  -1.5663991e-03  -1.2636290e-01  -5.1060141e-02  -3.2268606e+00   1.4799680e-04  -4.9294810e-01   1.8678598e-04   1.2056522e-01
   6.8000000e+00  -1.1741930e-02  -7.4561675e-02  -5.1419329e-03  -3.8837519e-01  -2.5445209e-01  -1.7688582e+00   4.3596483e-02   2.6360217e+00  -3.2390321e-03   1.9140003e+00   6.3637425e-02  -9.5655380e-01  -2.2112465e-04   2.8366055e+00   5.1326773e-04   2.2112739e+00   1.8737895e-02   2.4524337e-01   9.7248617e-02  -1.2875269e+00   2.4943998e-02   7.3055570e-01  -1.2697008e+00   6.9941410e-01   4.9177024e-03  -1.2664895e-01  -2.7978301e-02  -3.2570535e+00  -7.4468713e-04  -4.9300867e-01   1.8678497e-04   1.2060308e-01
   7.0000000e+00  -1.1755817e-02  -7.6903138e-02  -4.8646096e-03  -3.8945418e-01  -2.4683092e-01  -1.8203973e+00   2.6172161e-02   2.6460028e+00   4.6753250e-03   1.9136431e+00   1.1432370e-01  -9.5539765e-01   3.9974964e-03   2.8364412e+00  -3.9809708e-03   2.2109383e+00   5.5450044e-04   2.4543607e-01  -1.9677381e-01  -1.2812310e+00   2.2537997e-02   7.3616353e-01   6.1795549e-01   6.8306521e-01   1.5873704e-03  -1.2662565e-01  -3.4155129e-02  -3.2770863e+00  -3.2832398e-04  -4.9307284e-01   1.8678114e-04   1.2064072e-01
   7.2000000e+00  -1.1755575e-02  -7.9248413e-02  -4.7962683e-03  -3.9049659e-01  -2.3518355e-01  -1.8712656e+00   2.2531188e-02   2.6545503e+00   5.3791379e-03   1.9135474e+00   7.0571452e-01  -9.4650641e-01   6.5779801e-04   2.8365403e+00   4.8836338e-04   2.2105775e+00  -1.9120564e-02   2.4633073e-01   1.0410864e-01  -1.2835849e+00   2.2614089e-02   7.4137271e-01   7.1255754e-01   6.5315299e-01  -4.8853077e-03  -1.2633430e-01  -3.5133869e-02  -3.2909116e+00  -4.0463779e-04  -4.9315461e-01   1.8678493e-04   1.2067823e-01
   7.4000000e+00  -1.1755616e-02  -8.1596333e-02  -4.7108445e-03  -3.9150425e-01  -2.2358579e-01  -1.9208785e+00   2.2924440e-02   2.6614224e+00  -2.2191810e-03   1.9139516e+00  -9.4907823e-01  -9.0197522e-01  -5.3621751e-03   2.8367898e+00  -2.0078156e-03   2.2102420e+00   2.1590477e-02   2.4589580e-01   8.6406869e-02  -1.2877083e+00   2.2125028e-02   7.4626912e-01  -1.2061908e+00   6.9719230e-01  -1.5664235e-03  -1.2635223e-01  -2.2412022e-02  -3.3016298e+00  -3.9065148e-04  -4.9323289e-01   1.8678349e-04   1.2071567e-01
   7.6000000e+00  -1.1758329e-02  -8.3945697e-02  -4.6052563e-03  -3.9248584e-01  -2.0990660e-01  -1.9687537e+00   2.2366280e-02   2.6672465e+00  -4.2285504e-03   1.9142820e+00   4.4816530e-01  -8.9593808e-01   1.0361620e-03   2.8366874e+00  -5.2213726e-03   2.2099781e+00  -2.5561490e-03   2.4595114e-01  -1.8145546e-01  -1.2814548e+00   1.8184508e-02   7.5097271e-01   4.6442077e-01   6.9048377e-01   4.9177188e-03  -1.2663828e-01  -2.0919510e-02  -3.3100514e+00  -3.9321496e-04  -4.9331168e-01   1.6460006e-04   1.2075307e-01
   7.8000000e+00  -1.1771238e-02  -8.6295989e-02  -4.2941879e-03  -3.9344440e-01  -1.9649096e-01  -2.0145255e+00   2.0710196e-02   2.6724839e+00  -3.2240470e-03   1.9141634e+00   4.5609904e-01  -9.0895874e-01   3.7947714e-03   2.8364648e+00   1.4323883e-03   2.2094926e+00  -1.5384066e-02   2.4673201e-01   9.0458348e-02  -1.2835126e+00   1.9379847e-02   7.5535515e-01   7.0899968e-01   6.6082701e-01   1.5873696e-03  -1.2661498e-01  -1.3153102e-02  -3.3166216e+00  -3.9274564e-04  -4.9339029e-01   1.7072875e-04   1.2078935e-01
   8.0000000e+00  -1.1790617e-02  -8.8647541e-02  -4.2703848e-03  -3.9437061e-01  -1.8487133e-01  -2.0579216e+00   1.8913753e-02   2.6772943e+00   3.7571338e-03   1.9137665e+00  -1.2274898e+00  -8.7526969e-01  -4.0362518e-03   2.8365729e+00  -2.8415473e-03   2.2090851e+00  -3.8559747e-03   2.4629359e-01   9.7250233e-02  -1.2875281e+00   1.9175681e-02   7.5946050e-01  -1.4021201e+00   6.9859135e-01  -4.8853070e-03  -1.2632363e-01  -1.3839086e-02  -3.3217299e+00   1.7550744e-04  -4.9346890e-01   1.7057509e-04   1.2082442e-01
   8.2000000e+00  -1.1812853e-02  -9.1001270e-02  -4.0361205e-03  -3.9526524e-01  -1.7012727e-01  -2.0988924e+00   1.3992682e-02   2.6817141e+00   5.4196624e-03   1.9136041e+00   8.2759203e-02  -8.9913597e-01  -1.7791553e-04   2.8365863e+00   6.5484781e-03   2.2087787e+00   1.8737900e-02   2.4523660e-01  -1.9677448e-01  -1.2812322e+00   1.7051436e-02   7.6345222e-01   6.0773139e-01   6.7857560e-01  -1.5664186e-03  -1.2634156e-01  -1.3461812e-02  -3.3257543e+00  -2.7722836e-04  -4.9351929e-01   4.5909033e-04   1.2085907e-01
   8.4000000e+00  -1.1840843e-02  -9.3358085e-02  -3.8211915e-03  -3.9612995e-01  -1.7180707e-01  -2.1373286e+00   1.5804562e-02   2.6856023e+00  -2.2228621e-03   1.9139365e+00  -1.3446923e-02  -9.5800645e-01   3.9905284e-03   2.8364207e+00  -1.1170364e-03   2.2088199e+00   5.5450466e-04   2.4542930e-01   1.0410892e-01  -1.2835861e+00   1.7869659e-02   7.6726793e-01   8.8671587e-01   6.4076310e-01   4.9177092e-03  -1.2662761e-01  -5.2375643e-03  -3.3291931e+00  -1.9427261e-04  -4.9355357e-01  -4.5621432e-04   1.2090778e-01
   8.6000000e+00  -1.1863562e-02  -9.5718886e-02  -3.8213795e-03  -3.9695806e-01  -1.7038621e-01  -2.1738581e+00   1.3794130e-02   2.6890887e+00  -4.2282206e-03   1.9142288e+00   3.0383193e-02  -9.8761945e-01   6.5890610e-04   2.8365206e+00  -4.4682219e-03   2.2090532e+00  -1.9120540e-02   2.4632395e-01   8.6406746e-02  -1.2877094e+00   1.8260231e-02   7.7094130e-01  -1.3570466e+00   6.8869014e-01   1.5873676e-03  -1.2660431e-01  -3.7668244e-03  -3.3318871e+00   2.0157500e-04  -4.9359328e-01  -1.7527363e-04   1.2093055e-01
   8.8000000e+00  -1.1879183e-02  -9.8084138e-02  -3.6962921e-03  -3.9775737e-01  -1.7104559e-01  -2.2093389e+00   1.4220506e-02   2.6923286e+00  -3.2240800e-03   1.9140892e+00   6.1187342e-02  -1.0029107e+00  -5.3623486e-03   2.8367703e+00   3.6876179e-03   2.2089143e+00   2.1590469e-02   2.4588903e-01  -1.8145541e-01  -1.2814559e+00   1.7518250e-02   7.7458918e-01   5.8027960e-01   6.8370892e-01  -4.8853092e-03  -1.2631296e-01  -3.3601540e-03  -3.3337653e+00  -1.2200014e-04  -4.9361297e-01  -1.8261210e-04   1.2091580e-01
   9.0000000e+00  -1.1888684e-02  -1.0045353e-01  -3.6113501e-03  -3.9853466e-01  -1.7009160e-01  -2.2442191e+00   1.2934458e-02   2.6953726e+00   4.6740772e-03   1.9136809e+00   7.6333913e-02  -1.0070330e+00   1.0361890e-03   2.8366681e+00   2.9590779e-04   2.2088393e+00  -2.5561467e-03   2.4594437e-01   9.2698757e-02  -1.2835137e+00   1.7826362e-02   7.7820214e-01   7.1112099e-01   6.5461733e-01  -1.5664460e-03  -1.2633089e-01   4.2643447e-03  -3.3351158e+00  -6.2713500e-05  -4.9362163e-01  -1.8242336e-04   1.2089153e-01
   9.2000000e+00  -1.1898466e-02  -1.0282630e-01  -3.5145040e-03  -3.9929058e-01  -1.6286498e-01  -2.2787493e+00   1.2820454e-02   2.6982626e+00   5.3792465e-03   1.9135576e+00   8.4736136e-02  -1.0030226e+00   3.7947657e-03   2.8364455e+00  -4.5439944e-03   2.2089627e+00  -1.5384068e-02   2.4672524e-01   9.1296019e-02  -1.2874181e+00   1.7879592e-02   7.8178106e-01  -1.2713844e+00   6.9750485e-01   4.9177247e-03  -1.2661694e-01   7.6447561e-04  -3.3357820e+00  -7.3572884e-05  -4.9363446e-01   6.3458607e-04   1.2086175e-01
   9.4000000e+00  -1.1907792e-02  -1.0520180e-01  -3.5132812e-03  -4.0002651e-01  -1.5391960e-01  -2.3126900e+00   1.1943191e-02   2.7010101e+00  -2.2192040e-03   1.9139467e+00   7.3644581e-02  -9.9351670e-01  -4.0362536e-03   2.8365537e+00   3.6931536e-03   2.2088171e+00  -3.8559926e-03   2.4628682e-01  -1.9269281e-01  -1.2812656e+00   1.8485666e-02   7.8535646e-01   6.2101285e-01   6.8687197e-01   1.5873663e-03  -1.2659364e-01  -2.1432714e-03  -3.3359364e+00  -7.1584055e-05  -4.9364770e-01   3.5477003e-04   1.2086946e-01
   9.6000000e+00  -1.1915428e-02  -1.0757965e-01  -3.4758529e-03  -4.0074748e-01  -1.4342497e-01  -2.3455699e+00   1.1993847e-02   2.7036314e+00  -4.2285507e-03   1.9142687e+00   7.5818407e-02  -9.8120354e-01  -1.7791643e-04   2.8365670e+00   3.0167647e-03   2.2087357e+00   1.8737909e-02   2.4522983e-01   1.0237309e-01  -1.2837376e+00   1.5421372e-02   7.8896216e-01   6.4602070e-01   6.6017999e-01  -4.8853096e-03  -1.2630229e-01  -1.8968473e-03  -3.3360964e+00  -7.1948538e-05  -4.9366150e-01  -4.5350073e-04   1.2091708e-01
   9.8000000e+00  -1.1929303e-02  -1.0995956e-01  -3.4490592e-03  -4.0145833e-01  -1.3385550e-01  -2.3769835e+00   1.1156212e-02   2.7061502e+00  -3.2240482e-03   1.9141456e+00   1.1490723e-01  -9.6769258e-01   2.0557736e-03   2.8364015e+00  -5.7146398e-03   2.2089907e+00   5.5448683e-04   2.4542253e-01   8.7140453e-02  -1.2878460e+00   1.6752479e-02   7.9245711e-01  -1.0397696e+00   7.0281036e-01  -1.5664170e-03  -1.2632022e-01  -1.8482058e-03  -3.3363654e+00  -7.1881727e-05  -4.9367555e-01  -1.7534155e-04   1.2093514e-01
   1.0000000e+01  -1.1944916e-02  -1.1234158e-01  -3.3409129e-03  -4.0216078e-01  -1.2578017e-01  -2.4066914e+00   1.1003183e-02   2.7085734e+00   3.7571352e-03   1.9137462e+00   1.8330124e-01  -9.5149698e-01   1.0687417e-04   2.8364054e+00  -1.8202935e-03   2.2089698e+00  -1.9120540e-02   2.4631718e-01  -1.8364627e-01  -1.2816184e+00   1.7016667e-02   7.9583280e-01   2.2266414e-01   7.0088008e-01   4.9177185e-03  -1.2660627e-01  -2.7809599e-05  -3.3366818e+00  -7.1893863e-05  -4.9368976e-01  -1.8261219e-04   1.2091792e-01
   1.0200000e+01  -1.1959443e-02  -1.1472611e-01  -3.2555271e-03  -4.0285216e-01  -1.1900258e-01  -2.4346736e+00   1.0727657e-02   2.7109023e+00   5.4196500e-03   1.9135824e+00   3.7781431e-01  -9.2884708e-01   2.3416554e-03   2.8364964e+00   6.4680820e-03   2.2086359e+00   2.1590484e-02   2.4588225e-01   9.4630932e-02  -1.2837693e+00   1.7136165e-02   7.9921023e-01   6.9629954e-01   6.6861594e-01   1.5873687e-03  -1.2658297e-01  -2.0258476e-03  -3.3369319e+00  -7.1890819e-05  -4.9370404e-01  -1.8242512e-04   1.2089229e-01
   1.0400000e+01  -1.1977924e-02  -1.1711337e-01  -3.1695714e-03  -4.0352884e-01  -1.1380492e-01  -2.4610445e+00   1.0155729e-02   2.7131597e+00  -2.2228631e-03   1.9139140e+00  -1.3023303e+00  -8.9022727e-01  -3.8094286e-03   2.8366668e+00   1.4905118e-03   2.2086994e+00  -2.5561512e-03   2.4593759e-01   9.0413409e-02  -1.2877180e+00   1.7675580e-02   8.0260527e-01  -1.0562632e+00   6.9449585e-01  -4.8853070e-03  -1.2629162e-01   6.5923005e-04  -3.3371708e+00  -7.1892334e-05  -4.9371836e-01   6.3458708e-04   1.2086175e-01
   1.0600000e+01  -1.1994684e-02  -1.1950364e-01  -3.1496703e-03  -4.0418972e-01  -1.1295097e-01  -2.4859978e+00   1.0600949e-02   2.7153382e+00  -3.4068614e-03   1.9142060e+00   1.0866279e-02  -9.1828087e-01  -2.1387245e-04   2.8366666e+00  -5.6375219e-03   2.2090711e+00  -1.5384065e-02   2.4671847e-01  -1.8500913e-01  -1.2815550e+00   1.7373963e-02   8.0604159e-01   4.6422237e-01   6.8459759e-01  -1.5664341e-03  -1.2630955e-01   5.2824044e-05  -3.3373515e+00  -7.1891862e-05  -4.9373271e-01   3.5477134e-04   1.2086906e-01
   1.0800000e+01  -1.2009620e-02  -1.2189714e-01  -3.1222553e-03  -4.0483744e-01  -1.1609108e-01  -2.5099197e+00   9.3426014e-03   2.7174724e+00  -3.2390308e-03   1.9141069e+00  -2.5144088e-02  -9.8605663e-01   3.9963271e-03   2.8365010e+00  -1.8249564e-03   2.2090560e+00  -3.8559749e-03   2.4628005e-01   9.5210194e-02  -1.2836760e+00   1.7825576e-02   8.0950753e-01   7.1331353e-01   6.5927255e-01   4.9177217e-03  -1.2659560e-01  -3.9161533e-04  -3.3374212e+00  -7.1892407e-05  -4.9374707e-01  -4.5350131e-04   1.2091645e-01
   1.1000000e+01  -1.2026307e-02  -1.2429383e-01  -3.0812518e-03  -4.0547578e-01  -1.2241805e-01  -2.5333964e+00   9.6964143e-03   2.7195378e+00   3.7583974e-03   1.9137534e+00   2.3595008e-02  -1.0240585e+00  -4.0676994e-03   2.8365997e+00   6.4683887e-03   2.2087281e+00   1.8737911e-02   2.4522305e-01   9.0168502e-02  -1.2876349e+00   1.7844835e-02   8.1299986e-01  -1.3476737e+00   6.9962012e-01   1.5873687e-03  -1.2657230e-01  -3.2546621e-04  -3.3374768e+00  -7.1891993e-05  -4.9376144e-01  -1.7534529e-04   1.2093438e-01
   1.1200000e+01  -1.2042792e-02  -1.2669371e-01  -3.0415392e-03  -4.0610582e-01  -1.2967457e-01  -2.5570704e+00   9.1549455e-03   2.7215319e+00   5.4195417e-03   1.9136142e+00   2.3550131e-02  -1.0447656e+00  -1.7292992e-04   2.8366145e+00   1.4904880e-03   2.2087948e+00   5.5448836e-04   2.4541575e-01  -1.8302203e-01  -1.2814661e+00   1.8603826e-02   8.1652599e-01   6.3807039e-01   6.8389812e-01  -4.8853143e-03  -1.2628095e-01  -3.3531059e-04  -3.3375394e+00  -7.1892307e-05  -4.9377582e-01  -1.8261043e-04   1.2091710e-01
   1.1400000e+01  -1.2056259e-02  -1.2909684e-01  -2.9166550e-03  -4.0672766e-01  -1.3555930e-01  -2.5814696e+00   9.0267272e-03   2.7234745e+00  -2.2228808e-03   1.9139594e+00   4.0423378e-02  -1.0540030e+00   3.9897220e-03   2.8364487e+00  -5.6375213e-03   2.2091683e+00  -1.9120561e-02   2.4631041e-01   9.1124029e-02  -1.2834953e+00   1.6352928e-02   8.2010909e-01   7.1186852e-01   6.5215937e-01  -1.5664222e-03  -1.2629888e-01  -1.1938557e-03  -3.3376036e+00  -7.1892332e-05  -4.9379019e-01  -1.8242000e-04   1.2089143e-01
   1.1600000e+01  -1.2065852e-02  -1.3150308e-01  -2.8947443e-03  -4.0733721e-01  -1.3874572e-01  -2.6068536e+00   8.8278222e-03   2.7253603e+00  -4.2282201e-03   1.9142587e+00   4.8897209e-02  -1.0561105e+00   6.5903484e-04   2.8365486e+00  -1.8249561e-03   2.2091541e+00   2.1590481e-02   2.4587548e-01   9.6968744e-02  -1.2875257e+00   1.8247704e-02   8.2364266e-01  -1.2451536e+00   6.9597944e-01   4.9177188e-03  -1.2658493e-01   7.0902656e-04  -3.3377116e+00  -7.1892232e-05  -4.9380457e-01   6.3459233e-04   1.2086087e-01
   1.1800000e+01  -1.2081858e-02  -1.3391206e-01  -2.8417783e-03  -4.0793384e-01  -1.4061680e-01  -2.6331752e+00   8.5956575e-03   2.7271999e+00  -3.2240800e-03   1.9141230e+00   4.7309882e-02  -1.0531991e+00  -5.3623670e-03   2.8367982e+00   3.4950789e-03   2.2088267e+00  -2.5561383e-03   2.4593082e-01  -1.9665739e-01  -1.2812249e+00   1.8255692e-02   8.2715156e-01   6.1534718e-01   6.8718987e-01  -5.5573493e-03  -1.2656163e-01  -3.1533418e-04  -3.3377843e+00  -7.1892000e-05  -4.9381895e-01   3.5477125e-04   1.2086817e-01
   1.2000000e+01  -1.2094545e-02  -1.3632372e-01  -2.7793353e-03  -4.0851986e-01  -1.3658067e-01  -2.6602338e+00   7.9612920e-03   2.7289947e+00   3.7571595e-03   1.9137167e+00   3.3347526e-02  -1.0472676e+00   1.0361928e-03   2.8366960e+00   3.0309560e-03   2.2087463e+00  -1.5384072e-02   2.4671170e-01   1.0405912e-01  -1.2835817e+00   1.8845457e-02   8.3072431e-01   6.3683326e-01   6.6229435e-01   5.7227193e-03  -1.2662468e-01  -1.6290067e-04  -3.3378110e+00  -7.1892485e-05  -4.9383333e-01  -4.5350122e-04   1.2091556e-01
   1.2200000e+01  -1.2107963e-02  -1.3873814e-01  -2.7534921e-03  -4.0909482e-01  -1.3571902e-01  -2.6875725e+00   8.3241097e-03   2.7307238e+00   5.4196467e-03   1.9135492e+00   5.0477841e-02  -1.0404358e+00   3.7947662e-03   2.8364735e+00  -5.7153518e-03   2.2089945e+00  -3.8559907e-03   2.4627328e-01   8.6427800e-02  -1.2877044e+00   1.6467510e-02   8.3436168e-01  -9.1492494e-01   7.0522468e-01   1.4250304e-03  -1.2660124e-01   1.3345519e-04  -3.3378465e+00  -7.1892035e-05  -4.9384770e-01  -1.7534552e-04   1.2093348e-01
   1.2400000e+01  -1.2121584e-02  -1.4115525e-01  -2.7032033e-03  -4.0965988e-01  -1.3873391e-01  -2.7148584e+00   8.1721433e-03   2.7324092e+00  -2.2229096e-03   1.9138787e+00   6.7862635e-01  -1.0328275e+00  -4.0362553e-03   2.8365816e+00  -1.8202367e-03   2.2089704e+00   1.8737906e-02   2.4521628e-01  -1.8146418e-01  -1.2814514e+00   1.8214473e-02   8.3794053e-01   2.9313543e-01   7.0927848e-01  -4.8525484e-03  -1.2628514e-01  -7.7632907e-05  -3.3378661e+00   2.2685969e-04  -4.9386208e-01  -1.8261018e-04   1.2091620e-01
   1.2600000e+01  -1.2129715e-02  -1.4357506e-01  -2.6510515e-03  -4.1021597e-01  -1.4932403e-01  -2.7422296e+00   8.5594815e-03   2.7340777e+00  -3.4068358e-03   1.9141695e+00   1.6118353e-01  -9.9293838e-01  -1.7791608e-04   2.8365950e+00   6.4680442e-03   2.2086346e+00   5.5448892e-04   2.4540898e-01   9.0462051e-02  -1.2835092e+00   1.7833895e-02   8.4147729e-01  -2.3713968e-01   6.8886703e-01  -1.5730317e-03  -1.2629447e-01  -4.6223126e-05  -3.3378752e+00  -9.2398861e-06  -4.9386164e-01  -1.8241924e-04   1.2089053e-01
   1.2800000e+01  -1.2141603e-02  -1.4599731e-01  -2.5295577e-03  -4.1076250e-01  -1.6504870e-01  -2.7702957e+00   7.2938853e-03   2.7357501e+00  -3.2390327e-03   1.9140698e+00   1.6302341e-01  -9.3547626e-01   3.9905287e-03   2.8364295e+00   1.4905059e-03   2.2086972e+00  -1.9120545e-02   2.4630363e-01   9.7248666e-02  -1.2875248e+00   1.8310600e-02   8.4504305e-01  -2.8940445e-02   6.7781315e-01   4.9190525e-03  -1.2657479e-01  -5.0895068e-05  -3.3378856e+00   3.4022545e-05  -4.9385264e-01   6.3458427e-04   1.2085997e-01
   1.3000000e+01  -1.2145106e-02  -1.4842181e-01  -2.5606051e-03  -4.1129564e-01  -1.8746876e-01  -2.7999533e+00   8.2306037e-03   2.7373776e+00   4.6753260e-03   1.9137160e+00  -1.2403738e+00  -8.8930430e-01   6.5890598e-04   2.8365294e+00  -5.6375202e-03   2.2090683e+00   2.4539582e-02   2.4586870e-01  -1.9677383e-01  -1.2812289e+00   1.6605949e-02   8.4863292e-01   8.6743761e-01   6.6067520e-01  -5.5576313e-03  -1.2654855e-01  -5.0201783e-05  -3.3378958e+00  -2.7273678e-04  -4.9384639e-01   3.5477334e-04   1.2086726e-01
   1.3200000e+01  -1.2147011e-02  -1.5084821e-01  -2.5326749e-03  -4.1181803e-01  -1.9789243e-01  -2.8322355e+00   7.1693189e-03   2.7389754e+00   5.3791397e-03   1.9136221e+00   1.5012486e-02  -9.1886767e-01  -5.3623473e-03   2.8367790e+00  -1.8249530e-03   2.2090529e+00  -2.4354775e-02   2.4607033e-01   1.0410865e-01  -1.2835828e+00   1.7800305e-02   8.5217084e-01  -1.2683585e+00   6.9312201e-01   5.7227756e-03  -1.2660995e-01  -5.0306001e-05  -3.3379059e+00   2.6366787e-04  -4.9385510e-01  -4.5350287e-04   1.2091465e-01
   1.3400000e+01  -1.2149672e-02  -1.5327589e-01  -2.4133129e-03  -4.1233441e-01  -2.0538810e-01  -2.8673861e+00   7.3058970e-03   2.7405423e+00  -2.4565422e-03   1.9140273e+00  -2.5680912e-02  -9.8474882e-01   1.0361896e-03   2.8366768e+00   6.4684040e-03   2.2087249e+00   2.2458544e-02   2.4597003e-01   8.6406857e-02  -1.2877062e+00   1.6704875e-02   8.5567021e-01   5.8646080e-01   6.8326098e-01   1.4250327e-03  -1.2658560e-01  -5.0292746e-05  -3.3379160e+00  -1.5984853e-05  -4.9385789e-01  -1.7534651e-04   1.2093258e-01
   1.3600000e+01  -1.2157748e-02  -1.5570447e-01  -2.4434014e-03  -4.1284042e-01  -2.3772964e-01  -2.9049063e+00   7.2988649e-03   2.7420560e+00  -3.7436926e-03   1.9143465e+00   2.7478587e-02  -1.0215690e+00   3.7947655e-03   2.8364542e+00   1.4904903e-03   2.2087915e+00  -2.8842245e-03   2.4603939e-01  -1.8145545e-01  -1.2814527e+00   1.7176601e-02   8.5914263e-01   7.0831625e-01   6.5540164e-01  -4.8525438e-03  -1.2626902e-01  -5.0290306e-05  -3.3379261e+00  -2.6357536e-04  -4.9384950e-01  -1.8260984e-04   1.2091529e-01
   1.3800000e+01  -1.2162879e-02  -1.5813407e-01  -2.3931002e-03  -4.1333739e-01  -1.0334368e-01  -2.9456359e+00   6.3582647e-03   2.7435456e+00  -3.8984192e-03   1.9142361e+00   1.5591442e-02  -1.0414568e+00  -4.0362559e-03   2.8365624e+00  -5.6375198e-03   2.2091649e+00  -1.7626581e-02   2.4684696e-01   9.0458345e-02  -1.2835105e+00   1.7476892e-02   8.6257914e-01  -1.4560926e+00   6.9907747e-01  -1.5730369e-03  -1.2627807e-01  -5.0290387e-05  -3.3379362e+00   2.6198819e-04  -4.9385861e-01  -1.8243842e-04   1.2088962e-01
   1.4000000e+01  -1.2171510e-02  -1.6056480e-01  -2.3571415e-03  -4.1382813e-01  -6.1985420e-02  -2.9827749e+00   8.4274417e-03   2.7449751e+00  -3.0225302e-03   1.9138300e+00   3.4633375e-02  -1.0504815e+00  -1.7791677e-04   2.8365758e+00  -1.8249500e-03   2.2091507e+00  -2.1044203e-03   2.4629862e-01   9.7250234e-02  -1.2875260e+00   1.7859882e-02   8.6603001e-01   7.0349450e-01   6.7960101e-01  -2.2349111e-03  -1.2655825e-01  -5.0288444e-05  -3.3379462e+00  -1.5676835e-05  -4.9386133e-01   6.3458554e-04   1.2085906e-01
   1.4200000e+01  -1.2181815e-02  -1.6299679e-01  -2.3473230e-03  -4.1431161e-01  -5.1529552e-02  -3.0104311e+00   9.8062962e-03   2.7464361e+00   4.8510472e-03   1.9132988e+00   5.0158109e-02  -1.0530829e+00   3.9905282e-03   2.8364103e+00   3.4950870e-03   2.2088233e+00   2.4244236e-02   2.4517706e-01  -1.9677449e-01  -1.2812301e+00   1.7959636e-02   8.6951996e-01   7.1231603e-01   6.4464160e-01   7.1176757e-03  -1.2688679e-01  -5.0295406e-05  -3.3379563e+00   3.5202179e-05  -4.9385296e-01   3.5477018e-04   1.2086636e-01
   1.4400000e+01  -1.2186122e-02  -1.6543034e-01  -2.2448650e-03  -4.1478917e-01  -4.8729243e-02  -3.0306840e+00   1.2002594e-03   2.7480667e+00   4.7988620e-03   1.9131251e+00   4.4038716e-02  -1.0506153e+00   6.5890638e-04   2.8365101e+00   3.0309695e-03   2.2087429e+00  -3.7230964e-03   2.4567864e-01   1.0410892e-01  -1.2835840e+00   1.7849151e-02   8.7305187e-01  -1.1474861e+00   6.8937475e-01  -8.6846483e-04  -1.2680484e-01   2.9022230e-03  -3.3379663e+00  -2.7295292e-04  -4.9384725e-01  -4.5350059e-04   1.2091374e-01
   1.4600000e+01  -1.2185716e-02  -1.6786537e-01  -2.3166165e-03  -4.1525799e-01  -4.8967091e-02  -3.0463099e+00   5.1444654e-03   2.7494196e+00   5.1498984e-03   1.9134650e+00   6.4028595e-02  -1.0450384e+00  -3.5464680e-03   2.8367598e+00  -5.7153446e-03   2.2089911e+00  -1.5842998e-02   2.4675436e-01   8.6406704e-02  -1.2877073e+00   1.8008146e-02   8.7660537e-01   5.1831791e-01   6.8594917e-01  -4.3896256e-03  -1.2651373e-01  -2.2372609e-03  -3.3378299e+00   2.6370756e-04  -4.9385623e-01  -1.7534478e-04   1.2093167e-01
   1.4800000e+01  -1.2184192e-02  -1.7030137e-01  -2.2238837e-03  -4.1572142e-01  -4.9808299e-02  -3.0592947e+00   6.6554308e-03   2.7504661e+00  -2.4355565e-03   1.9141019e+00   1.2358614e-01  -1.0370122e+00  -2.5555117e-04   2.8367477e+00  -1.8202467e-03   2.2089670e+00  -3.6823570e-03   2.4640757e-01  -1.8145539e-01  -1.2814538e+00   1.8027415e-02   8.8017413e-01   5.7089384e-01   6.6315304e-01   5.4871552e-03  -1.2660700e-01  -4.3953529e-05  -3.3377481e+00  -1.5991962e-05  -4.9385917e-01  -1.8260953e-04   1.2091438e-01
   1.5000000e+01  -1.2184723e-02  -1.7273781e-01  -2.1922062e-03  -4.1618020e-01  -5.0823951e-02  -3.0708813e+00   5.2494638e-03   2.7515796e+00  -3.7455865e-03   1.9145399e+00   7.9989619e-02  -1.0238753e+00  -7.7652564e-04   2.8365842e+00   6.4680578e-03   2.2086312e+00   1.8671977e-02   2.4539083e-01   9.0458319e-02  -1.2835116e+00   1.8161035e-02   8.8375868e-01  -1.1417095e+00   7.0002203e-01  -5.6722415e-03  -1.2656437e-01  -2.0327638e-04  -3.3377963e+00  -2.6357385e-04  -4.9385086e-01  -1.8242074e-04   1.2088871e-01
   1.5200000e+01  -1.2180913e-02  -1.7517445e-01  -2.1527449e-03  -4.1663109e-01  -5.1886732e-02  -3.0817851e+00   5.0528571e-03   2.7527215e+00  -3.4982572e-03   1.9144955e+00   1.2551353e-01  -1.0076760e+00   4.0871039e-03   2.8364456e+00   1.4905180e-03   2.2086938e+00   5.7942525e-04   2.4560941e-01   9.7250245e-02  -1.2875272e+00   1.8145059e-02   8.8735930e-01   5.9952179e-01   6.8682052e-01   5.7458945e-03  -1.2659937e-01   1.3945602e-04  -3.3378346e+00   2.6198811e-04  -4.9386002e-01   6.3458159e-04   1.2085816e-01
   1.5400000e+01  -1.2187816e-02  -1.7761105e-01  -2.1368790e-03  -4.1707441e-01  -5.3583381e-02  -3.0924082e+00   5.6869144e-03   2.7538121e+00  -3.1008001e-03   1.9141455e+00   1.0099805e-01  -9.8930939e-01   6.4352605e-04   2.8365407e+00  -5.6375248e-03   2.2090649e+00  -1.4875455e-02   2.4651682e-01  -1.9677449e-01  -1.2812313e+00   1.8034281e-02   8.9097338e-01   6.2745491e-01   6.6292199e-01  -5.7244616e-03  -1.2656405e-01  -7.8522812e-05  -3.3378570e+00  -1.5676826e-05  -4.9386276e-01   3.5477128e-04   1.2086545e-01
   1.5600000e+01  -1.2189791e-02  -1.8004780e-01  -2.1088867e-03  -4.1751118e-01  -5.4067718e-02  -3.1030046e+00   5.7489237e-03   2.7548981e+00   4.6637812e-03   1.9136574e+00   1.0956980e-01  -9.6911961e-01  -5.3599621e-03   2.8367909e+00  -1.8249493e-03   2.2090495e+00  -4.8885502e-03   2.4630048e-01   1.0410893e-01  -1.2835851e+00   1.6063893e-02   8.9458870e-01  -8.8827056e-01   7.0529125e-01   5.7564287e-03  -1.2659514e-01  -4.6088387e-05  -3.3378675e+00   3.5202474e-05  -4.9385440e-01  -4.5350240e-04   1.2091284e-01
   1.5800000e+01  -1.2191751e-02  -1.8248501e-01  -2.0856635e-03  -4.1794232e-01  -5.6588987e-02  -3.1136792e+00   5.5093509e-03   2.7560104e+00   5.3801280e-03   1.9134949e+00   6.4573537e-01  -9.4850020e-01   1.0358105e-03   2.8366885e+00   6.4684411e-03   2.2087215e+00   1.9130062e-02   2.4533481e-01   8.6406745e-02  -1.2877085e+00   1.6314520e-02   8.9810246e-01   3.6271779e-01   7.0997820e-01  -5.7265857e-03  -1.2655927e-01  -5.0915015e-05  -3.3378788e+00  -2.7295287e-04  -4.9384870e-01  -1.7534448e-04   1.2093077e-01
   1.6000000e+01  -1.2198500e-02  -1.8492266e-01  -2.1022726e-03  -4.1836808e-01  -5.8495713e-02  -3.1245416e+00   5.3008073e-03   2.7571276e+00  -2.2192872e-03   1.9138621e+00  -9.9795322e-01  -9.0070081e-01   3.7948266e-03   2.8364659e+00   1.4904857e-03   2.2087881e+00   4.0617367e-04   2.4555513e-01  -1.8145541e-01  -1.2814549e+00   1.6585978e-02   9.0149286e-01  -4.4696569e-01   6.9444886e-01   5.7568488e-03  -1.2658974e-01  -5.0202614e-05  -3.3378893e+00   2.6370712e-04  -4.9385768e-01  -1.8260777e-04   1.2091348e-01
   1.6200000e+01  -1.2201386e-02  -1.8736096e-01  -1.9503633e-03  -4.1879078e-01  -5.8387031e-02  -3.1357041e+00   5.7873872e-03   2.7582276e+00  -3.4071725e-03   1.9141721e+00   7.6274327e-01  -8.9773162e-01  -4.0362627e-03   2.8365740e+00  -5.6375235e-03   2.2091615e+00  -1.4810065e-02   2.4647352e-01   9.0458326e-02  -1.2835128e+00   1.4804183e-02   9.0483919e-01   8.0442854e-02   6.7849354e-01  -5.7266691e-03  -1.2655359e-01  -5.0300012e-05  -3.3378997e+00  -1.5991675e-05  -4.9386062e-01  -1.8242186e-04   1.2088781e-01
   1.6400000e+01  -1.2198542e-02  -1.8980003e-01  -1.9896307e-03  -4.1920493e-01  -6.8837868e-02   3.1360820e+00   5.1411542e-03   2.7593338e+00  -3.2390059e-03   1.9140831e+00  -2.5322005e-01  -8.9881770e-01  -1.7791239e-04   2.8365874e+00  -1.8249598e-03   2.2091473e+00  -4.9132866e-03   2.4625941e-01   9.7250242e-02  -1.2875283e+00   1.5686555e-02   9.0808400e-01   8.9484682e-01   6.5556544e-01   5.7568751e-03  -1.2658390e-01  -5.0289097e-05  -3.3379099e+00   3.5260538e-05  -4.9385231e-01   6.3458184e-04   1.2085725e-01
   1.6600000e+01  -1.2197980e-02  -1.9223951e-01  -1.9737941e-03  -4.1961016e-01  -6.9530815e-02   3.1240389e+00   4.9125642e-03   2.7604311e+00   3.7583954e-03   1.9137351e+00  -6.1238786e-01  -8.8098129e-01   3.9905269e-03   2.8364219e+00   3.4950807e-03   2.2088199e+00   1.9139462e-02   2.4529639e-01  -1.9677449e-01  -1.2812324e+00   1.5148501e-02   9.1124445e-01  -1.3403778e+00   6.9063881e-01  -5.7266771e-03  -1.2654766e-01  -5.0295287e-05  -3.3379201e+00  -2.7296358e-04  -4.9384665e-01   3.5477195e-04   1.2086455e-01
   1.6800000e+01  -1.2194559e-02  -1.9467906e-01  -1.9029721e-03  -4.2001131e-01  -7.4801221e-02   3.1111833e+00   1.9355863e-03   2.7614858e+00   5.4195423e-03   1.9135989e+00   7.1249282e-02  -9.1185857e-01   6.5890438e-04   2.8365217e+00   3.0309642e-03   2.2087395e+00   4.0264472e-04   2.4551763e-01   1.0410892e-01  -1.2835863e+00   1.5086904e-02   9.1436777e-01   6.0685934e-01   6.7976056e-01   5.7568721e-03  -1.2657792e-01  -5.0294360e-05  -3.3379302e+00   2.6371037e-04  -4.9385566e-01  -4.5349975e-04   1.2091193e-01
   1.7000000e+01  -1.2190260e-02  -1.9711846e-01  -1.8857396e-03  -4.2040606e-01  -7.8852677e-02   3.0975923e+00   3.5820829e-03   2.7623603e+00  -2.2228746e-03   1.9139458e+00   3.1459112e-02  -9.5015378e-01  -5.3623448e-03   2.8367714e+00  -5.7153415e-03   2.2089877e+00  -1.4808733e-02   2.4643672e-01   8.6406748e-02  -1.2877096e+00   1.3830655e-02   9.1744580e-01   7.1212167e-01   6.4942840e-01  -5.7266770e-03  -1.2654165e-01  -5.0294575e-05  -3.3379403e+00  -1.5992503e-05  -4.9385861e-01  -1.7534457e-04   1.2092986e-01
   1.7200000e+01  -1.2189489e-02  -1.9955743e-01  -1.8870016e-03  -4.2079357e-01  -8.4429427e-02   3.0831826e+00   3.2593199e-03   2.7630966e+00  -4.2282045e-03   1.9142461e+00   3.0040606e-02  -9.6671502e-01   1.0361900e-03   2.8366692e+00  -1.8202528e-03   2.2089636e+00  -4.9137705e-03   2.4622292e-01  -1.8145541e-01  -1.2814561e+00   1.4197567e-02   9.2043414e-01  -1.2373702e+00   6.9276475e-01   5.7568631e-03  -1.2657190e-01  -5.0294623e-05  -3.3379503e+00  -2.6357389e-04  -4.9385030e-01  -1.8261022e-04   1.2091258e-01
   1.7400000e+01  -1.2190811e-02  -2.0199595e-01  -2.1714502e-03  -4.2117647e-01  -9.0137262e-02   3.0678822e+00   3.4119740e-03   2.7638079e+00  -3.2240824e-03   1.9141108e+00   6.7613260e-02  -9.7303558e-01   3.7947667e-03   2.8364466e+00  -3.8214654e-03   2.2086278e+00   1.9139645e-02   2.4526011e-01   9.2698753e-02  -1.2835139e+00   1.3733079e-02   9.2334043e-01   5.5516329e-01   6.8410608e-01  -5.7266747e-03  -1.2653563e-01   2.9022467e-03  -3.3379604e+00   2.6198675e-04  -4.9385947e-01  -1.8242026e-04   1.2088691e-01
   1.7600000e+01  -1.2185866e-02  -2.0443425e-01  -1.9173330e-03  -4.2157100e-01  -9.6556581e-02   3.0515834e+00   3.4002088e-03   2.7645000e+00   4.6740765e-03   1.9137048e+00   7.6912577e-02  -9.7192984e-01  -4.0362550e-03   2.8365548e+00   1.2681570e-04   2.2081800e+00   4.0256437e-04   2.4548144e-01   9.1296020e-02  -1.2874183e+00   1.4412517e-02   9.2619355e-01   6.7019373e-01   6.5661331e-01  -1.3966058e-03  -1.2656586e-01  -2.2372566e-03  -3.3378240e+00  -1.5676246e-05  -4.9386222e-01   6.3458550e-04   1.2085635e-01
   1.7800000e+01  -1.2190396e-02  -2.0687224e-01  -1.9009207e-03  -4.2197086e-01  -1.0426519e-01   3.0341862e+00   3.5606451e-03   2.7651871e+00   5.3792402e-03   1.9135829e+00   9.2481387e-02  -9.6476045e-01  -1.7791814e-04   2.8365681e+00  -5.4333529e-03   2.2077853e+00  -1.9063260e-02   2.4640060e-01  -1.9269281e-01  -1.2812657e+00   1.1930865e-02   9.2903232e-01  -1.1538992e+00   6.9732756e-01   6.9485946e-03  -1.2688443e-01  -4.3948603e-05  -3.3377422e+00   3.5201731e-05  -4.9385386e-01   3.5477035e-04   1.2086364e-01
   1.8000000e+01  -1.2190428e-02  -2.0931009e-01  -1.8789479e-03  -4.2236251e-01  -1.1521754e-01   3.0155429e+00   3.2877553e-03   2.7658790e+00  -2.2192155e-03   1.9139727e+00   1.8488236e-01  -9.5311311e-01   2.0557750e-03   2.8364026e+00  -3.0366730e-03   2.2073043e+00   2.1568689e-02   2.4597579e-01   1.0237309e-01  -1.2837377e+00   1.2648297e-02   9.3176772e-01   4.9175078e-01   6.8966665e-01  -8.3437928e-04  -1.2677134e-01  -2.0327978e-04  -3.3377904e+00  -2.7295237e-04  -4.9384816e-01  -4.5350520e-04   1.2091103e-01
   1.8200000e+01  -1.2187625e-02  -2.1174805e-01  -1.9098483e-03  -4.2274790e-01  -1.3156322e-01   2.9953594e+00   3.3724869e-03   2.7665664e+00  -4.2285425e-03   1.9142952e+00   4.8417938e-01  -9.3379217e-01   1.0687267e-04   2.8364065e+00  -1.2611558e-02   2.2066689e+00  -2.5479115e-03   2.4603793e-01   8.7140454e-02  -1.2878461e+00   1.2647097e-02   9.3438114e-01   6.8454542e-01   6.6296770e-01  -4.3965066e-03  -1.2646831e-01   1.3945908e-04  -3.3378287e+00   2.6370697e-04  -4.9385714e-01  -1.7534390e-04   1.2092896e-01
   1.8400000e+01  -1.2191151e-02  -2.1418592e-01  -1.8173348e-03  -4.2313049e-01  -1.5650260e-01   2.9730747e+00   3.5523119e-03   2.7672446e+00  -3.2240443e-03   1.9141722e+00  -1.3998057e+00  -8.9165897e-01   2.3416551e-03   2.8364975e+00  -1.7919624e-03   2.2055712e+00  -1.7753458e-02   2.4682206e-01  -1.8364627e-01  -1.2816185e+00   1.2213767e-02   9.3695671e-01  -1.1304353e+00   7.0225281e-01  -1.6650844e-03  -1.2655399e-01  -7.8525526e-05  -3.3378511e+00  -1.5991544e-05  -4.9386008e-01  -1.8261147e-04   1.2091167e-01
   1.8600000e+01  -1.2187235e-02  -2.1662381e-01  -1.8599613e-03  -4.2350821e-01  -1.8574340e-01   2.9477355e+00   3.4301171e-03   2.7679301e+00   3.7571569e-03   1.9137730e+00   7.6191685e-03  -9.1829752e-01  -3.8094288e-03   2.8366680e+00  -6.9614837e-03   2.2043674e+00  -2.0564000e-03   2.4626823e-01   9.4630931e-02  -1.2837695e+00   1.2147758e-02   9.3948996e-01   3.9560582e-01   6.9555464e-01   1.6707801e-03  -1.2686226e-01  -4.6088929e-05  -3.3378616e+00   3.5260204e-05  -4.9385177e-01  -1.8241971e-04   1.2088600e-01
   1.8800000e+01  -1.2187035e-02  -2.1906166e-01  -1.7753800e-03  -4.2388161e-01  -1.5407893e-01   2.9182562e+00   3.1630694e-03   2.7686207e+00   5.4196594e-03   1.9136092e+00  -2.4106421e-02  -9.8941855e-01  -2.1387276e-04   2.8366677e+00   1.4749711e-02   2.2032887e+00   2.4225968e-02   2.4514088e-01   9.0413408e-02  -1.2877182e+00   1.2193967e-02   9.4197911e-01   6.3769837e-01   6.6556832e-01   3.7233849e-03  -1.2701622e-01  -5.0915393e-05  -3.3378728e+00  -2.7296310e-04  -4.9384611e-01   6.3458602e-04   1.2085544e-01
   1.9000000e+01  -1.2187456e-02  -2.2149932e-01  -1.7640376e-03  -4.2425019e-01  -1.6050225e-01   2.8868872e+00   3.4036591e-03   2.7692960e+00  -2.2228681e-03   1.9139409e+00   6.2145167e-03  -1.0293368e+00   3.9963274e-03   2.8365021e+00   9.7333020e-04   2.2031454e+00  -3.7161916e-03   2.4564033e-01  -1.8500913e-01  -1.2815552e+00   1.1721956e-02   9.4444366e-01  -1.0076977e+00   6.9681876e-01  -3.4477517e-03  -1.2684813e-01  -5.0201099e-05  -3.3378834e+00   2.6370896e-04  -4.9385511e-01   3.5477029e-04   1.2086274e-01
   1.9200000e+01  -1.2189982e-02  -2.2393689e-01  -1.7576704e-03  -4.2461210e-01  -1.4847472e+00   2.8554492e+00   3.4663220e-03   2.7699640e+00  -4.2282121e-03   1.9142328e+00   1.6977854e-02  -1.0519156e+00  -4.0676983e-03   2.8366008e+00  -1.2855237e-02   2.2037144e+00  -1.5845618e-02   2.4671448e-01   9.5210196e-02  -1.2836762e+00   1.0884623e-02   9.4687317e-01   4.1896000e-01   6.8989575e-01   2.6947278e-03  -1.2677561e-01  -5.0304580e-05  -3.3378937e+00  -1.5990764e-05  -4.9385806e-01  -4.5350094e-04   1.2091013e-01
   1.9400000e+01  -1.2191946e-02  -2.2637454e-01  -1.7396002e-03  -4.2496960e-01  -1.5417251e+00   2.7580247e+00   2.9867189e-03   2.7706409e+00  -3.2240811e-03   1.9140930e+00   5.9425542e-02  -1.0632125e+00  -1.7293166e-04   2.8366156e+00   1.5306748e-02   2.2034285e+00  -3.6813495e-03   2.4636698e-01   9.0168501e-02  -1.2876350e+00   1.1627034e-02   9.4922275e-01   6.0342833e-01   6.6593178e-01   2.0356783e-03  -1.2674223e-01  -5.0293340e-05  -3.3379040e+00  -2.6357366e-04  -4.9384976e-01  -1.7534471e-04   1.2092805e-01
   1.9600000e+01  -1.2195149e-02  -2.2881245e-01  -1.7525252e-03  -4.2532351e-01  -1.9385464e+00   2.5677505e+00   3.3003661e-03   2.7713013e+00   4.6740763e-03   1.9136845e+00   6.3900674e-02  -1.0657747e+00   3.9897240e-03   2.8364498e+00  -1.4220410e-02   2.2035086e+00   1.8671601e-02   2.4534980e-01  -1.8302203e-01  -1.2814662e+00   9.6943611e-03   9.5153125e-01  -1.1713283e+00   6.9973640e-01  -4.9757827e-03  -1.2651344e-01  -5.0290589e-05  -3.3379141e+00   2.6198809e-04  -4.9385893e-01  -1.8261111e-04   1.2091077e-01
   1.9800000e+01  -1.2191163e-02  -2.3125074e-01  -1.7198776e-03  -4.2567535e-01  -7.7070076e-01   2.3045202e+00   2.7050517e-03   2.7719489e+00   5.3792387e-03   1.9135612e+00   6.1338557e-02  -1.0615965e+00   6.5903474e-04   2.8365497e+00  -7.0219745e-03   2.2034691e+00   5.7957798e-04   2.4556815e-01   9.1124029e-02  -1.2834954e+00   1.0013634e-02   9.5375151e-01   5.2994458e-01   6.8470592e-01  -1.5481492e-03  -1.2655198e-01  -5.0294825e-05  -3.3379242e+00  -1.5676037e-05  -4.9386167e-01  -1.8242017e-04   1.2088510e-01


==> data/control_304_normal.dat <==
   0.0000000e+00  -2.9741080e-03   0.0000000e+00  -1.5598306e-01   0.0000000e+00   2.9006745e+00   0.0000000e+00   2.4178060e+00   0.0000000e+00  -4.3501995e-01   0.0000000e+00  -3.2400169e-01   0.0000000e+00  -1.4928683e-01   0.0000000e+00   1.4207258e-01   0.0000000e+00   1.0585799e-01   0.0000000e+00   1.7906254e-01   0.0000000e+00   2.0740996e-01   0.0000000e+00   2.2487233e-01   0.0000000e+00   3.0377162e-01   0.0000000e+00   4.0505167e-01   0.0000000e+00   1.1245641e+00   0.0000000e+00   6.5042926e-01   0.0000000e+00
   2.0000000e-01  -2.9631067e-03  -1.4752729e-04  -9.5548547e-02  -7.7373649e-03   2.4440282e+00   1.4388471e-01   2.2123803e+00   1.1993255e-01  -4.0821428e-01  -2.1578677e-02  -3.1713833e-01  -1.6071740e-02  -1.4936455e-01  -7.4052058e-03   1.4811727e-01   7.0473509e-03   1.1453051e-01   5.2509670e-03   1.8726014e-01   8.8821963e-03   2.1902881e-01   1.0288338e-02   2.3049203e-01   1.1154540e-02   3.1256956e-01   1.5068251e-02   3.9227381e-01   2.0092134e-02  -1.7326186e+00   5.5782742e-02   7.1524049e-01   3.2263814e-02
   4.0000000e-01  -2.9637394e-03  -4.9632286e-04  -4.3417338e-02  -2.3061483e-02   1.6503577e+00   4.6194899e-01   2.0028076e+00   3.9374021e-01  -3.5888635e-01  -7.1346828e-02  -2.9640979e-01  -5.3788808e-02  -1.4953442e-01  -2.4944420e-02   1.6596487e-01   2.4035158e-02   1.1595971e-01   1.8115328e-02   1.9600905e-01   3.0321668e-02   2.2009185e-01   3.5227230e-02   2.3409703e-01   3.7846995e-02   3.0694230e-01   5.1185938e-02   3.6494143e-01   6.7036019e-02  -1.7698794e+00   4.6147664e-02   4.8268495e-01   1.1187868e-01
   6.0000000e-01  -2.9637392e-03  -9.5516116e-04  -7.8293453e-03  -3.7507706e-02   2.2055718e+00   8.1768065e-01   1.8338068e+00   7.3325347e-01  -3.7320465e-01  -1.3304962e-01  -2.7825799e-01  -1.0207798e-01  -1.4738829e-01  -4.8056880e-02   1.7164161e-01   4.7609332e-02   1.3550375e-01   3.5581300e-02   1.9740049e-01   5.9419799e-02   2.2274874e-01   6.8731365e-02   2.3912756e-01   7.3474012e-02   3.2112934e-01   9.8934161e-02   3.7401820e-01   1.2684145e-01   1.0172283e-01  -1.1733593e-01   4.2164652e-01   2.0857823e-01
   8.0000000e-01  -2.9637393e-03  -1.4744179e-03   1.6283659e-02  -4.7588538e-02   6.6715696e-01   1.1893755e+00   1.5957982e+00   1.0919279e+00  -4.9137554e-01  -2.0000814e-01  -2.3895538e-01  -1.5442657e-01  -1.4399690e-01  -7.4128449e-02   1.9290694e-01   7.5804985e-02   1.3526678e-01   5.6600223e-02   2.1299858e-01   9.3145612e-02   2.4170010e-01   1.0711119e-01   2.5378030e-01   1.1440044e-01   3.4247217e-01   1.5354043e-01   3.7521206e-01   1.9304508e-01   4.3285233e-01  -2.7392869e-01   2.5870488e-01   3.0217669e-01
   1.0000000e+00  -2.9637393e-03  -2.0268330e-03   5.0126053e-02  -5.2631419e-02  -6.1146427e-01   1.5160803e+00   1.0844315e+00   1.4424449e+00  -4.9948045e-01  -2.7629461e-01  -4.0360471e-01  -2.0631588e-01  -1.4046533e-01  -1.0156858e-01   2.0050207e-01   1.0782247e-01   1.5226747e-01   8.0351440e-02   2.2652321e-01   1.3024142e-01   2.5757099e-01   1.4921488e-01   2.6467434e-01   1.5916648e-01   3.5017862e-01   2.1354564e-01   3.8997335e-01   2.6318815e-01   4.5471915e-01  -3.3426409e-01   2.3326896e-01   3.8351047e-01
   1.2000000e+00  -2.9637393e-03  -2.5974457e-03   6.6906638e-02  -5.2250898e-02  -2.5536560e-01   1.6921579e+00   8.1810288e-01   1.7534481e+00  -8.6328732e-01  -3.6290413e-01  -6.9764527e-01  -2.6452336e-01  -1.2902770e-01  -1.2944681e-01   2.1431362e-01   1.4317826e-01   1.5737560e-01   1.0643584e-01   2.3380924e-01   1.7049140e-01   2.6283677e-01   1.9491958e-01   2.7176373e-01   2.0717554e-01   3.7581707e-01   2.7776336e-01   4.1498652e-01   3.3627397e-01   5.0852681e-01  -3.2723258e-01   9.5634468e-02   4.5023061e-01
   1.4000000e+00  -2.9637393e-03  -3.1780456e-03   4.4472609e-02  -4.6686423e-02  -7.2427001e-01   1.7512780e+00   7.7427900e-01   2.0087759e+00  -8.1801151e-02  -4.7355463e-01  -6.8937763e-01  -3.4747420e-01  -8.6004285e-02  -1.5685462e-01   2.2302776e-01   1.8135987e-01   1.6928373e-01   1.3474491e-01   2.4332623e-01   2.1338340e-01   2.8223999e-01   2.4350667e-01   2.8616781e-01   2.5775873e-01   1.4490458e+00   3.4587786e-01   7.3932388e-01   4.1281535e-01   5.1654404e-01  -2.7967175e-01   4.2561008e-02   5.0106984e-01
   1.6000000e+00  -2.9637393e-03  -3.7641265e-03   2.4327108e-02  -3.8707889e-02  -6.7603305e-01   1.7374208e+00   7.6528014e-01   2.2205526e+00  -2.1318972e-01  -5.7341721e-01  -1.2580668e-01  -4.5554237e-01   3.0947090e-02  -1.8140537e-01   2.3670304e-01   2.2208581e-01   1.7720583e-01   1.6507316e-01   2.6321005e-01   2.5849351e-01   3.0994814e-01   2.9485208e-01   3.0535984e-01   3.1075720e-01   1.5301113e+00   4.7040906e-01   7.0216881e-01   5.0835796e-01  -1.3645701e-01  -2.0728385e-01   9.0043506e-02   5.3496818e-01
   1.8000000e+00  -2.9637393e-03  -4.3532154e-03  -3.2548761e-03  -3.1315368e-02  -7.2858684e-01   1.6668520e+00   6.0287796e-01   2.4062009e+00  -2.6636900e-01  -6.4212188e-01  -2.1327383e-01  -5.4910396e-01   3.1221112e-02  -1.9683870e-01   2.6013941e-01   2.6524053e-01   1.8261441e-01   1.9738639e-01   2.8210257e-01   3.0619397e-01   3.5177862e-01   3.4987415e-01   3.3186303e-01   3.6661849e-01   1.2873495e+00   6.7353291e-01   6.6176774e-01   6.2566469e-01  -3.1673570e-01  -1.5333618e-01   1.8507840e-01   5.5976791e-01
   2.0000000e+00  -2.9637393e-03  -4.9439552e-03  -2.0851147e-02  -2.6431218e-02  -4.2241425e-01   1.5645126e+00   4.6472173e-01   2.5690882e+00  -7.3183286e-01  -7.0170344e-01  -5.0303744e-01  -6.1614287e-01   1.5098033e-01  -2.0250250e-01   2.8535942e-01   3.1144640e-01   1.9443981e-01   2.3137919e-01   3.0834271e-01   3.5706114e-01   1.5583258e+00   4.1011485e-01   3.6685044e-01   4.2614544e-01   1.2542758e+00   9.1104140e-01   6.2483297e-01   7.5140202e-01   7.9670305e-03  -1.4498515e-01   4.5837399e-01   5.8621770e-01
   2.2000000e+00  -2.9637393e-03  -5.5356010e-03  -2.5812170e-02  -2.4917295e-02   1.0801517e+00   1.4577889e+00   1.7703602e-02   2.7060318e+00  -7.6081584e-01  -7.8152783e-01  -9.6946855e-01  -6.8655333e-01   7.4606739e-01  -1.9685302e-01   3.2494758e-01   3.6153011e-01   2.0852776e-01   2.6710013e-01   3.5080257e-01   4.1173553e-01   1.7646042e+00   5.3476876e-01   4.1680422e-01   4.9049658e-01   1.1652008e+00   1.1559157e+00   5.9305512e-01   8.7829240e-01   1.2334958e-01  -1.5287699e-01   1.7402614e+00   6.3099122e-01
   2.4000000e+00  -2.9637393e-03  -6.1277440e-03  -2.6707753e-02  -2.6214082e-02  -3.5552228e-01   1.4356331e+00   2.7663736e-02   2.8009496e+00  -8.3585590e-01  -8.9281295e-01  -9.8949236e-01  -7.9372513e-01  -9.5051169e-02  -1.5060978e-01   1.5183869e+00   4.1673053e-01   2.2583667e-01   3.0494880e-01   3.9495691e-01   4.7167177e-01   1.6002577e+00   7.5403217e-01   6.2747743e-01   5.6139487e-01   1.4319112e+00   1.3990700e+00   5.0608896e-01   1.0027385e+00   8.8942452e-02  -1.5076578e-01   5.0131729e-01   7.6051264e-01
   2.6000000e+00  -2.9637393e-03  -6.7201600e-03  -2.5982284e-02  -2.9299428e-02  -1.6017784e-01   1.4497291e+00  -2.3672611e-02   2.8551333e+00  -9.4755191e-01  -1.0262640e+00  -9.1928423e-01  -9.4101811e-01  -1.3199509e-01  -9.9630306e-02   1.5094265e+00   5.3554690e-01   2.4435890e-01   3.4539624e-01   6.9031824e-01   5.3841131e-01   1.2882117e+00   1.0254480e+00   6.4217887e-01   6.4836632e-01   1.1797304e+00   1.6508908e+00   4.2953447e-01   1.1202380e+00  -2.9891180e-02  -1.4018307e-01   1.0790639e+00   9.2717621e-01
   2.8000000e+00  -2.9637393e-03  -7.3127257e-03  -1.5800802e-02  -3.3366761e-02  -1.6428498e-01   1.4350735e+00  -2.2928822e-02   2.8848197e+00  -9.5777322e-01  -1.1804698e+00  -1.0132000e+00  -1.1076611e+00  -1.4181402e-01  -8.2061937e-02   1.6165650e+00   7.3732593e-01   2.6022408e-01   3.8889202e-01   7.1050399e-01   6.2532981e-01   1.5027558e+00   1.3033291e+00   6.0956598e-01   7.5344862e-01   2.7888867e-01   1.9057961e+00   3.8605969e-01   1.2265940e+00  -1.6609286e-01  -1.3224380e-01   1.3156069e+00   1.0925393e+00
   3.0000000e+00  -2.9637393e-03  -7.9053735e-03   1.7510241e-03  -3.7438501e-02  -1.8087483e-01   1.4123725e+00  -2.5477142e-02   2.8990127e+00  -9.5782103e-01  -1.3511116e+00  -9.6955578e-01  -1.2867294e+00  -1.4288133e-01  -8.4818199e-02   1.3808217e+00   9.8958623e-01   2.8183490e-01   4.3560036e-01   6.9743949e-01   7.3632570e-01   1.3875843e+00   1.5827208e+00   5.9247410e-01   8.6745001e-01   2.8631728e-01   2.1074620e+00   2.3611162e-01   1.3215671e+00   4.6805286e-02  -1.3734008e-01   1.7208533e+00   1.2923981e+00
   3.2000000e+00  -2.9637393e-03  -8.4980665e-03   1.4486434e-02  -4.0228308e-02  -3.8569642e-01   1.3842663e+00  -2.0947484e-02   2.9046065e+00  -9.1863754e-01  -1.5311914e+00  -8.6108642e-01  -1.4742680e+00  -1.4088919e-01  -9.9180777e-02   1.5115435e+00   1.2622109e+00   1.5356547e+00   4.8578844e-01   6.5130635e-01   8.6070771e-01   2.9492326e-01   1.8659465e+00   5.4069198e-01   9.8417329e-01   1.6136218e-01   2.2436734e+00   1.7802539e-01   1.4010885e+00   4.9590065e-02  -1.4456424e-01   1.8462559e+00   1.5409021e+00
   3.4000000e+00  -2.9637393e-03  -9.0907843e-03   1.9967516e-02  -4.0969652e-02  -5.8514125e-01   1.3423597e+00  -2.0228215e-02   2.9056021e+00  -8.4339808e-01  -1.7145092e+00  -7.6670194e-01  -1.6593013e+00  -1.3486594e-01  -1.1985759e-01   8.8645217e-01   1.5429169e+00   1.6454019e+00   6.0095869e-01   6.4075655e-01   9.8961694e-01   2.5694237e-01   2.0923962e+00   4.6609090e-01   1.0991273e+00   1.6732232e-01   2.3380661e+00   1.5934937e-01   1.4631557e+00   3.9470859e-02  -1.4416720e-01   1.0146216e+00   1.8387902e+00
   3.6000000e+00  -2.9637393e-03  -9.6835156e-03   1.9105077e-02  -3.9797406e-02   1.4036916e+00   1.2746632e+00  -1.9216190e-02   2.9042940e+00  -8.2227199e-01  -1.8942797e+00  -7.7621184e-01  -1.8338704e+00  -1.1318032e-01  -1.4362000e-01   5.3234462e-01   1.8023629e+00   1.6692214e+00   8.0818326e-01   5.5142576e-01   1.1186129e+00   1.5269108e-01   2.2414037e+00   4.2678303e-01   1.2073056e+00   9.5943723e-02   2.4047265e+00   8.6910875e-02   1.5123571e+00  -1.1681143e-03  -1.3997637e-01   2.7127735e-01   2.1276242e+00
   3.8000000e+00  -2.9637393e-03  -1.0276254e-02   1.5239229e-02  -3.7395022e-02  -7.5260091e-01   1.2833627e+00  -1.8393669e-02   2.9018009e+00  -7.1948220e-01  -2.0679982e+00  -6.6090588e-01  -1.9993331e+00  -4.7314462e-02  -1.6775538e-01   2.3976617e-01   2.0071761e+00   1.4595168e+00   1.0715693e+00   4.2778635e-01   1.2427966e+00   2.1080174e-01   2.3411953e+00   3.3509211e-01   1.3067843e+00   8.4518763e-02   2.4528687e+00   7.8381878e-02   1.5501454e+00  -4.4201629e-02  -1.3613048e-01   1.0170373e-01   2.3408240e+00
   4.0000000e+00  -2.9637393e-03  -1.0868997e-02   3.9089415e-03  -3.4544329e-02  -1.1877976e+00   1.3078424e+00  -1.6734638e-02   2.8987395e+00  -5.5112840e-01  -2.2324380e+00  -5.6949701e-01  -2.1544648e+00   9.1962039e-02  -1.8794709e-01   2.3965905e-01   2.1531045e+00   1.5138792e+00   1.3563431e+00   3.7021093e-01   1.3545764e+00   2.1146053e-01   2.4126231e+00   2.6104582e-01   1.3953431e+00   1.1379857e-01   2.4873806e+00   2.2063788e-02   1.5783037e+00  -2.1501699e-02  -1.3625985e-01   1.3722252e-01   2.4738985e+00
   4.2000000e+00  -2.9637393e-03  -1.1461742e-02  -6.2833354e-03  -3.2166709e-02  -1.6808382e+00   1.2317768e+00  -5.7635311e-03   2.8954818e+00  -4.5210094e-01  -2.3792579e+00  -4.8170961e-01  -2.2947073e+00  -1.6183467e-02  -1.9638943e-01   1.2300688e-01   2.2548224e+00   8.9323816e-01   1.6470303e+00   3.5373700e-01   1.4516690e+00   2.5279313e-01   2.4708784e+00   2.6442464e-01   1.4705101e+00   6.6095635e-02   2.5154004e+00   2.5995011e-02   1.5980367e+00   1.4487638e-02  -1.3919349e-01   1.6985423e-01   2.5578707e+00
   4.4000000e+00  -2.9637393e-03  -1.2054489e-02  -1.3368519e-02  -3.1014686e-02  -7.0866523e-01   1.0583903e+00  -1.0450279e-02   2.8927281e+00  -3.3515043e-01  -2.5046548e+00  -4.0585108e-01  -2.4187095e+00  -3.2377445e-02  -1.9808868e-01   1.0895125e-01   2.3264862e+00   4.9186392e-01   1.9123855e+00   2.6247968e-01   1.5375443e+00   1.9113172e-01   2.5239816e+00   1.8466952e-01   1.5354864e+00   5.6600632e-02   2.5386806e+00   2.1646340e-02   1.6110524e+00   2.5728274e-02  -1.4095857e-01   2.3790511e-01   2.6179569e+00
   4.6000000e+00  -2.9637393e-03  -1.2647236e-02  -1.6847371e-02  -3.1300888e-02   2.0759014e-03   8.5978234e-01  -1.0972807e-02   2.8904642e+00  -2.4888759e-01  -2.6084694e+00  -3.2674533e-01  -2.5264688e+00   1.2892874e+00  -2.0128488e-01   1.5127567e-01   2.3762187e+00   2.7755609e-01   2.1187095e+00   2.0153894e-01   1.6120674e+00   1.8442952e-01   2.5728781e+00   1.3534594e-01   1.5910510e+00   4.9562632e-02   2.5569504e+00   1.7237000e-02   1.6203255e+00   5.6731479e-03  -1.4006235e-01   2.8075735e-01   2.6696357e+00
   4.8000000e+00  -2.9637393e-03  -1.3239983e-02  -1.1662980e-02  -3.2836868e-02   1.6357081e+00   7.2209121e-01  -6.8720034e-03   2.8882529e+00  -1.8539550e-01  -2.6914083e+00  -2.7703713e-01  -2.6183075e+00  -1.1111903e-01  -1.4040096e-01   1.8358491e-01   2.4154435e+00   1.9044575e-01   2.2656967e+00   1.9092117e-01   1.6736292e+00   1.8769412e-01   2.6166278e+00   1.4512555e-01   1.6357631e+00   4.3525540e-02   2.5717355e+00   1.0085115e-02   1.6271494e+00  -2.6211245e-03  -1.3824365e-01   2.9156426e-01   2.7215913e+00
   5.0000000e+00  -2.9637393e-03  -1.3832731e-02  -2.7116547e-03  -3.4942934e-02   2.3055529e+00   7.2774654e-01  -2.8511698e-03   2.8862525e+00  -1.5119339e-01  -2.7562357e+00  -2.2020721e-01  -2.6957286e+00  -1.3592874e-01  -6.0110457e-02   2.3225899e-01   2.4522240e+00   2.3865131e-01   2.3670900e+00   2.2464022e-01   1.7250747e+00   1.8127872e-01   2.6574427e+00   1.1044794e-01   1.6730000e+00   4.3490160e-02   2.5840226e+00   2.6928033e-03   1.6320950e+00  -5.1524501e-03  -1.3714502e-01   2.8448681e-01   2.7759761e+00
   5.2000000e+00  -2.9637392e-03  -1.4425478e-02   5.4191028e-03  -3.6707187e-02   2.0899356e+00   9.1167964e-01  -5.3536856e-03   2.8847340e+00  -1.1749313e-01  -2.8068468e+00  -2.0495146e-01  -2.7603985e+00  -1.4699493e-01  -2.7303872e-02   1.3362639e-01   2.4913902e+00   2.5279162e-01   2.4423124e+00   1.5041685e-01   1.7722095e+00   1.7904263e-01   2.6964612e+00   8.7872266e-02   1.7048117e+00   4.3521736e-02   2.5946919e+00   4.8364086e-03   1.6353526e+00  -2.3299222e-02  -1.3690417e-01   2.5035064e-01   2.8317821e+00
   5.4000000e+00  -2.9637393e-03  -1.5018226e-02   1.0499634e-02  -3.7516805e-02   5.4940274e-01   1.2099765e+00  -3.4724201e-03   2.8835192e+00  -9.4744860e-02  -2.8465945e+00  -1.6595300e-01  -2.8150043e+00  -1.4891700e-01  -2.2114056e-02   1.7614303e-01   2.5289510e+00   2.0390480e-01   2.5058321e+00   1.6030282e-01   1.8146669e+00   1.5498200e-01   2.7341222e+00   1.0165666e-01   1.7311170e+00   4.3655208e-02   2.6044733e+00   1.2413988e-02   1.6374897e+00   8.6192510e-03  -1.3813708e-01   2.2328939e-01   2.8863873e+00
   5.6000000e+00  -2.9637393e-03  -1.5610974e-02   1.3039245e-02  -3.7220112e-02  -7.1510783e-01   1.4858599e+00  -3.6236882e-03   2.8824628e+00  -7.4624082e-02  -2.8778824e+00  -1.2268513e-01  -2.8615324e+00  -1.4894514e-01  -3.2625647e-02   1.6341560e-01   2.5637320e+00   1.8752044e-01   2.5610788e+00   1.4869293e+00   1.8520316e+00   1.3585244e-01   2.7697539e+00   9.5508287e-02   1.7541668e+00   4.4447263e-02   2.6137754e+00  -1.0631559e-02   1.6394749e+00   8.9293266e-03  -1.3933290e-01   2.1102834e-01   2.9376039e+00
   5.8000000e+00  -2.9637393e-03  -1.6203722e-02   8.9441766e-03  -3.5983847e-02  -2.9917782e-01   1.6241200e+00  -2.9574242e-03   2.8815621e+00  -5.8833422e-02  -2.9026050e+00  -1.1165759e-01  -2.8998966e+00  -1.4727305e-01  -5.1833850e-02   1.5280855e-01   2.5980836e+00   1.7113985e-01   2.6089860e+00   7.0884006e-01   1.9528090e+00   1.2671523e-01   2.8023453e+00   7.5392828e-02   1.7756851e+00   4.5814127e-02   2.6228591e+00  -1.7306304e-03   1.6405415e+00   3.6502198e-04  -1.3919602e-01   1.5775090e-01   2.9852531e+00
   6.0000000e+00  -2.9632458e-03  -1.6796470e-02   2.0605896e-03  -3.4331870e-02  -7.1277508e-01   1.6561009e+00   8.5046149e-04   2.8807739e+00  -5.6225613e-02  -2.9221237e+00  -1.0474909e-01  -2.9314751e+00  -1.4403525e-01  -7.5733056e-02   1.4269720e-01   2.6311562e+00   1.5372930e-01   2.6513868e+00   3.7385130e-01   2.1036976e+00   1.2287676e-01   2.8320377e+00   1.0300791e-01   1.7951153e+00   4.7749140e-02   2.6319230e+00   5.2469838e-04   1.6406090e+00   7.6039090e-04  -1.3873996e-01   1.3608304e-01   3.0278035e+00
   6.2000000e+00  -2.9627974e-03  -1.7389193e-02  -4.5966567e-03  -3.2959597e-02  -7.1726021e-01   1.6261392e+00   3.9874621e-03   2.8802633e+00  -5.1799578e-02  -2.9380154e+00  -8.6263691e-02  -2.9585388e+00  -1.4043875e-01  -1.0197819e-01   1.4978319e-01   2.6625944e+00   1.4953562e-01   2.6892366e+00   1.5550646e-01   2.2338543e+00   1.1680974e-01   2.8595772e+00   7.3995879e-02   1.8139518e+00   5.3744469e-02   2.6411275e+00  -7.4910474e-04   1.6406017e+00   8.4888785e-04  -1.3843712e-01   1.1425077e-01   3.0643159e+00
   6.4000000e+00  -2.9666366e-03  -1.7981861e-02  -1.0025194e-02  -3.2350760e-02  -2.9548557e-01   1.5451543e+00   4.8164657e-04   2.8802154e+00  -3.8479341e-02  -2.9515911e+00  -7.5623397e-02  -2.9819270e+00  -1.2909042e-01  -1.2920083e-01   1.5359517e-01   2.6930762e+00   1.4451425e-01   2.7236731e+00   2.0247284e-01   2.3281906e+00   1.0848135e-01   2.8854784e+00   1.8226410e-01   1.8321456e+00   5.8422604e-02   2.6507852e+00  -6.4011621e-04   1.6405819e+00   8.5123933e-04  -1.3819791e-01   8.0372460e-02   3.0955512e+00
   6.6000000e+00  -2.9734927e-03  -1.8574670e-02  -1.2044281e-02  -3.2700691e-02   8.7518072e-01   1.4569066e+00   1.7177728e-03   2.8803751e+00  -3.6462100e-02  -2.9630551e+00  -6.5733891e-02  -3.0020192e+00  -8.8356921e-02  -1.5625087e-01   1.4090720e-01   2.7235101e+00   1.2932199e-01   2.7558169e+00   1.2068290e-01   2.3963257e+00   1.0111537e-01   2.9098208e+00   1.3629220e-01   1.8541784e+00   6.9539236e-02   2.6611672e+00  -2.6391857e-03   1.6405088e+00   8.5127002e-04  -1.3798991e-01   6.8559966e-02   3.1213227e+00
   6.8000000e+00  -2.9810431e-03  -1.9168053e-02  -9.0396184e-03  -3.3897542e-02  -2.8914737e-01   1.4398809e+00   1.0069896e-04   2.8805675e+00  -3.2144801e-02  -2.9727189e+00  -5.6179061e-02  -3.0193795e+00   2.6706222e-02  -1.8072453e-01   1.3035446e-01   2.7534433e+00   1.1483980e-01   2.7857449e+00   2.5323187e-01   2.4479326e+00   9.0977353e-02   2.9326040e+00   1.2226343e+00   1.8804369e+00   8.0242001e-02   2.6726884e+00   1.3271674e-05   1.6403118e+00  -1.0449034e-02  -1.3779895e-01  -2.2455415e-02   3.1421331e+00
   7.0000000e+00  -2.9866166e-03  -1.9762404e-02  -2.6574391e-03  -3.5492193e-02  -1.3878298e-01   1.4517560e+00  -3.2223349e-03   2.8807479e+00  -2.7940668e-02  -2.9810987e+00  -5.0231756e-02  -3.0343648e+00   3.2757752e-02  -1.9642150e-01   1.1987158e-01   2.7820627e+00   1.1269975e-01   2.8131210e+00   1.5188546e-01   2.4937202e+00   8.0404560e-02   2.9537291e+00   1.0946765e+00   1.9610333e+00   9.8756320e-02   2.6858173e+00  -2.0954979e-03   1.6400971e+00   6.6954182e-03  -1.3817786e-01   6.3452264e-02   3.1552261e+00
   7.2000000e+00  -2.9881696e-03  -2.0357870e-02   4.5065523e-03  -3.6866489e-02  -2.0276173e-01   1.4396399e+00  -2.4671842e-04   2.8806911e+00  -2.1329086e-02  -2.9883897e+00  -4.3554289e-02  -3.0473634e+00   1.4604980e-01  -2.0232610e-01   1.1522935e-01   2.8090122e+00   1.0542987e-01   2.8384021e+00   1.3831657e-01   2.5366728e+00   6.9976076e-02   2.9730080e+00   3.2179138e-01   2.1092461e+00   1.0302331e-01   2.7011818e+00  -1.3036041e-03   1.6398759e+00   1.0071866e-03  -1.3847828e-01   2.9506081e-02   3.1646466e+00
   7.4000000e+00  -2.9860140e-03  -2.0954251e-02   9.5474079e-03  -3.7505158e-02  -6.0556404e-02   1.4172934e+00   2.2727886e-03   2.8805168e+00  -1.9661291e-02  -2.9945844e+00  -3.7959438e-02  -3.0586987e+00   7.0714435e-01  -1.9699090e-01   1.0804329e-01   2.8343891e+00   1.0156030e-01   2.8620858e+00   1.4199941e-01   2.5732784e+00   6.2065857e-02   2.9903267e+00   1.3054705e-01   2.2510299e+00   1.0398689e-01   2.7187373e+00   8.5130480e-04   1.6396046e+00   8.5535896e-04  -1.3832114e-01   2.9023292e-02   3.1738587e+00
   7.6000000e+00  -2.9824470e-03  -2.1551090e-02   1.2653781e-02  -3.7198960e-02  -5.2536599e-01   1.3937866e+00   6.4171013e-04   2.8805238e+00  -1.8510027e-02  -2.9998261e+00  -3.5233433e-02  -3.0685723e+00  -9.3206784e-02  -1.5305122e-01   1.0211529e-01   2.8583578e+00   9.1699878e-02   2.8844055e+00   1.4095861e-01   2.6060320e+00   5.3988272e-02   3.0057535e+00   2.1160465e-01   2.3483938e+00   1.0053506e-01   2.7377163e+00  -1.4898285e-03   1.6394450e+00   8.5137683e-04  -1.3815154e-01   1.9998497e-02   3.1815530e+00
   7.8000000e+00  -2.9789213e-03  -2.2147916e-02   8.1947181e-03  -3.6015291e-02  -7.1202913e-01   1.3523649e+00  -2.3084176e-03   2.8806519e+00  -1.4334951e-02  -3.0044199e+00  -2.9480510e-02  -3.0772813e+00  -1.3161181e-01  -1.0482608e-01   9.6070498e-02   2.8809676e+00   8.7528111e-02   2.9053302e+00   1.4014417e-01   2.6367697e+00   5.0652460e-02   3.0194199e+00   1.3622688e-01   2.4176292e+00   1.0027453e-01   2.7573445e+00  -7.2972621e-04   1.6393181e+00   8.5126557e-04  -1.3798147e-01   1.5739195e-02   3.1879470e+00
   8.0000000e+00  -2.9760569e-03  -2.2744416e-02   1.6497565e-03  -3.4445019e-02   1.7259229e+00   1.2729652e+00  -7.5659704e-04   2.8806337e+00  -1.3957699e-02  -3.0084042e+00  -2.6813879e-02  -3.0849549e+00  -1.4086634e-01  -8.8675355e-02   9.0584854e-02   2.9022910e+00   8.5779021e-02   2.9248818e+00   1.3159663e-01   2.6663182e+00   4.4674178e-02   3.0316265e+00   9.8667668e-02   2.4709821e+00   1.0456179e-01   2.7771758e+00   8.7991779e-03   1.6391518e+00  -1.0449032e-02  -1.3781132e-01   1.4581230e-02   3.1930495e+00
   8.2000000e+00  -2.9743493e-03  -2.3340451e-02  -5.6122292e-03  -3.3168419e-02  -1.7768990e+00   1.2860698e+00   3.5642364e-03   2.8804924e+00  -1.0492570e-02  -3.0118657e+00  -2.2283639e-02  -3.0916942e+00  -1.4173205e-01  -9.2147055e-02   8.7734543e-02   2.9223905e+00   8.0726032e-02   2.9434235e+00   1.3629276e-01   2.6947571e+00   4.1697332e-02   3.0425998e+00   8.4326258e-02   2.5106925e+00   1.0139893e-01   2.7973207e+00  -5.2077099e-03   1.6394673e+00   6.6953820e-03  -1.3820165e-01   7.8841477e-03   3.1972126e+00
   8.4000000e+00  -2.9742280e-03  -2.3936029e-02  -1.0496268e-02  -3.2679158e-02   1.5389813e+00   1.2752514e+00   1.0706768e-05   2.8805610e+00  -8.7403087e-03  -3.0148530e+00  -2.3076492e-02  -3.0975877e+00  -1.3923129e-01  -1.0680676e-01   8.3190858e-02   2.9414542e+00   6.7728969e-02   2.9610893e+00   1.3227710e-01   2.7224726e+00   3.8653271e-02   3.0525057e+00   7.4099996e-02   2.5406782e+00   1.0050427e-01   2.8176549e+00   1.2232290e-03   1.6397396e+00   1.0071858e-03  -1.3850834e-01   8.0780937e-03   3.2004810e+00
   8.6000000e+00  -2.9751828e-03  -2.4531282e-02  -1.0161558e-02  -3.3159348e-02   5.0276704e-02   1.2734515e+00  -3.2182533e-03   2.8807439e+00  -9.1407195e-03  -3.0173524e+00  -1.9422668e-02  -3.1028723e+00  -1.2925733e-01  -1.2751770e-01   7.1169939e-02   2.9596081e+00   6.1962667e-02   2.9774243e+00   1.1401430e-01   2.7497828e+00   3.3866301e-02   3.0615539e+00   6.7758388e-02   2.5642368e+00   1.0703937e-01   2.8379202e+00   1.3544813e-04   1.6397382e+00   8.5536380e-04  -1.3835464e-01   6.2394029e-03   3.2029958e+00
   8.8000000e+00  -2.9767328e-03  -2.5126398e-02  -5.7180539e-03  -3.4353437e-02  -1.7547162e+00   1.3374922e+00  -2.4692216e-04   2.8806851e+00  -7.7421777e-03  -3.0195327e+00  -1.3518488e-02  -3.1076737e+00  -1.0065551e-01  -1.5095326e-01   6.5242755e-02   2.9764819e+00   5.4768581e-02   2.9922148e+00   1.1226093e-01   2.7758014e+00   3.1276905e-02   3.0697702e+00   6.9351787e-02   2.5835381e+00   1.0276690e-01   2.8584355e+00   2.2894555e-04   1.6397938e+00   8.5137098e-04  -1.3818693e-01   3.2651007e-03   3.2050136e+00
   9.0000000e+00  -2.9775768e-03  -2.5721556e-02   1.7988188e-03  -3.5705308e-02   1.4273948e-01   1.2876407e+00   2.2727991e-03   2.8805098e+00  -7.0642707e-03  -3.0214847e+00  -1.4849295e-02  -3.1117685e+00  -1.3541123e-02  -1.7406009e-01   5.7592286e-02   2.9918706e+00   5.0017920e-02   3.0055665e+00   1.0965581e-01   2.8002821e+00   2.6889122e-02   3.0772069e+00   6.5199199e-02   2.6003243e+00   9.8786537e-02   2.8791416e+00  -1.7244989e-03   1.6398412e+00   8.5127364e-04  -1.3801790e-01   1.5687406e-03   3.2065366e+00
   9.2000000e+00  -2.9770261e-03  -2.6316840e-02   7.1725558e-03  -3.6590348e-02  -1.3659446e+00   1.1960613e+00   6.4171024e-04   2.8805164e+00  -3.8658670e-03  -3.0232210e+00  -1.3993255e-02  -3.1153017e+00   1.4658435e-01  -1.9150310e-01   5.3177176e-02   3.0058239e+00   4.5678667e-02   3.0176006e+00   1.0018690e-01   2.8237183e+00   2.4015560e-02   3.0838930e+00   6.4960911e-02   2.6155889e+00   9.7161748e-02   2.8995813e+00   1.2804270e-03   1.6397910e+00  -8.6225687e-03  -1.3784832e-01   2.9625453e-03   3.2075829e+00
   9.4000000e+00  -2.9759394e-03  -2.6912201e-02   8.5014232e-03  -3.6647189e-02  -1.1677251e+00   1.0838453e+00  -2.3084208e-03   2.8806441e+00  -6.0580505e-03  -3.0246527e+00  -1.2868995e-02  -3.1185382e+00   2.7952438e-01  -1.9435510e-01   4.7932359e-02   3.0184597e+00   4.2113850e-02   3.0285034e+00   1.0223792e-01   2.8460058e+00   2.0215050e-02   3.0898463e+00   6.5178034e-02   2.6298379e+00   8.9456529e-02   2.9196325e+00   1.3053254e-04   1.6397569e+00   5.7252553e-03  -1.3814837e-01  -2.2239980e-03   3.2083678e+00
   9.6000000e+00  -2.9736053e-03  -2.7507529e-02   6.9911105e-03  -3.5965232e-02  -5.9957400e-01   9.0883270e-01  -7.5659789e-04   2.8806258e+00  -4.6826742e-03  -3.0258960e+00  -1.0911335e-02  -3.1215215e+00   1.0345188e+00  -1.7609853e-01   4.4314831e-02   3.0299328e+00   3.8171514e-02   3.0384320e+00   9.3981800e-02   2.8673798e+00   1.9233195e-02   3.0950921e+00   7.3422688e-02   2.6435306e+00   8.2674415e-02   2.9390223e+00   2.2936419e-04   1.6397966e+00   9.8096674e-04  -1.3837941e-01   1.3557771e-03   3.2088086e+00
   9.8000000e+00  -2.9736074e-03  -2.8102677e-02   4.0094298e-03  -3.4898735e-02   2.5122918e+00   7.3559344e-01   3.5642345e-03   2.8804844e+00  -3.7111884e-03  -3.0270568e+00  -6.6116001e-03  -3.1242228e+00   1.3414708e+00  -1.0340484e-01   3.8749130e-02   3.0403752e+00   3.5100544e-02   3.0474857e+00   8.7619551e-02   2.8879263e+00   1.8417082e-02   3.0997465e+00   7.7593762e-02   2.6573358e+00   7.3521772e-02   2.9573996e+00  -1.7245228e-03   1.6398351e+00   8.5466786e-04  -1.3822491e-01   1.2595452e-04   3.2090274e+00
   1.0000000e+01  -2.9744057e-03  -2.8697633e-02  -2.8953969e-03  -3.3830471e-02   2.0986026e+00   7.4077417e-01   1.0726097e-05   2.8805529e+00  -4.3502378e-03  -3.0280683e+00  -8.5727358e-03  -3.1264767e+00   1.4729461e+00   4.5068882e-02   3.4409877e-02   3.0498289e+00   3.3428037e-02   3.0557466e+00   8.4890491e-02   2.9073675e+00   1.5931925e-02   3.1039960e+00   8.5234170e-02   2.6717447e+00   6.6492095e-02   2.9744916e+00   1.2804109e-03   1.6397801e+00   8.5135772e-04  -1.3805787e-01   1.1211614e-03   3.2092088e+00
   1.0200000e+01  -2.9751397e-03  -2.9292523e-02  -7.4594882e-03  -3.3224899e-02   1.2474835e+00   9.4980018e-01  -3.2182517e-03   2.8807358e+00  -3.2966122e-03  -3.0289899e+00  -9.3939468e-03  -3.1284076e+00   1.5304956e+00   2.5412588e-01   3.2328323e-02   3.0582986e+00   2.9785602e-02   3.0633647e+00   8.0005109e-02   2.9258083e+00   1.1210948e-02   3.1078668e+00   9.0802639e-02   2.6870333e+00   6.1039547e-02   2.9901576e+00   1.3053528e-04   1.6397433e+00   8.5129107e-04  -1.3788923e-01   8.9539140e-04   3.2093691e+00
   1.0400000e+01  -2.9757345e-03  -2.9887445e-02  -8.9578467e-03  -3.3380225e-02   1.0337572e+00   1.2116703e+00  -2.4691987e-04   2.8806770e+00  -3.0799825e-03  -3.0298360e+00  -9.3564669e-03  -3.1302816e+00   1.5050225e+00   5.0462869e-01   2.9317361e-02   3.0659487e+00   2.7058289e-02   3.0703814e+00   7.4287169e-02   2.9433469e+00   1.2154585e-02   3.1111946e+00   9.4377804e-02   2.7033914e+00   5.3172806e-02   3.0044850e+00   2.2935635e-04   1.6397816e+00  -1.0769498e-02  -1.3771986e-01  -5.7626428e-04   3.2095471e+00
   1.0600000e+01  -2.9762121e-03  -3.0482444e-02  -4.6491908e-03  -3.4212921e-02  -9.7543866e-01   1.4573560e+00   3.5374864e-03   2.8805017e+00  -1.6426846e-03  -3.0305871e+00  -9.3581771e-03  -3.1321559e+00   1.4953746e+00   7.7895235e-01   2.5026101e-02   3.0729150e+00   2.4307982e-02   3.0767848e+00   6.4125584e-02   2.9599080e+00   1.0714144e-02   3.1140794e+00   9.1827854e-02   2.7207401e+00   5.0951334e-02   3.0174658e+00  -1.7245356e-03   1.6398193e+00   6.8393873e-03  -1.3812653e-01   3.0768751e-04   3.2096525e+00
   1.0800000e+01  -2.9762961e-03  -3.1077534e-02  -7.8667783e-04  -3.5264523e-02  -4.8642714e-01   1.5858111e+00   1.1996492e-05   2.8805709e+00  -1.4297801e-03  -3.0312060e+00  -9.3580988e-03  -3.1340289e+00   1.3730885e+00   1.0648355e+00   2.2110165e-02   3.0791709e+00   2.1850497e-02   3.0826043e+00   5.9635661e-02   2.9751965e+00   9.4510376e-03   3.1166880e+00   8.9284030e-02   2.7386512e+00   4.5138641e-02   3.0292778e+00   1.2804164e-03   1.6397637e+00   1.0110966e-03  -1.3844805e-01   1.9736531e-04   3.2097023e+00
   1.1000000e+01  -2.9758869e-03  -3.1672697e-02   2.8838491e-03  -3.6069591e-02  -6.9965419e-01   1.5925444e+00  -3.2183103e-03   2.8807533e+00  -2.2176516e-03  -3.0316833e+00  -9.3581026e-03  -3.1359013e+00   1.2731866e+00   1.3506048e+00   1.9837686e-02   3.0847178e+00   1.8986370e-02   3.0878696e+00   5.2321720e-02   2.9891507e+00   8.2703587e-03   3.1190238e+00   8.8435213e-02   2.7566412e+00   4.0913631e-02   3.0400698e+00   1.3053657e-04   1.6397267e+00   8.5549257e-04  -1.3829645e-01   2.1113432e-04   3.2097518e+00
   1.1200000e+01  -2.9751101e-03  -3.2267883e-02   7.9478318e-03  -3.6400338e-02  -2.9009617e-01   1.5417687e+00  -2.4691510e-04   2.8806942e+00  -1.8365744e-03  -3.0321133e+00  -9.3581022e-03  -3.1377733e+00   9.6174581e-01   1.6263871e+00   1.6473638e-02   3.0896445e+00   1.5399261e-02   3.0925890e+00   4.7778543e-02   3.0018276e+00   6.5972695e-03   3.1210999e+00   8.7898349e-02   2.7745290e+00   3.7707429e-02   3.0498562e+00   2.2934573e-04   1.6397649e+00   8.5137029e-04  -1.3812972e-01   1.1986699e-04   3.2097976e+00
   1.1400000e+01  -2.9741479e-03  -3.2863026e-02   6.5124537e-03  -3.6070430e-02   7.9974530e-01   1.4710829e+00   2.2727986e-03   2.8805188e+00  -1.4793630e-03  -3.0325305e+00  -9.3581029e-03  -3.1396452e+00   4.4080419e-01   1.8771803e+00   1.5107941e-02   3.0939715e+00   1.5604193e-02   3.0967144e+00   4.3667261e-02   3.0132808e+00   4.7959968e-03   3.1229027e+00   8.9469704e-02   2.7922996e+00   3.3799685e-02   3.0587600e+00   2.2087277e-04   1.6398025e+00   8.5127045e-04  -1.3796123e-01   1.7078327e-04   3.2098372e+00
   1.1600000e+01  -2.9732146e-03  -3.3458067e-02   3.6037636e-03  -3.5243379e-02  -3.3597892e-01   1.4601725e+00   6.4170544e-04   2.8805252e+00  -1.6340586e-03  -3.0329075e+00  -9.3581029e-03  -3.1415169e+00   3.5905767e-01   2.0757635e+00   1.5147447e-02   3.0977651e+00   1.4885003e-02   3.1003782e+00   4.0548080e-02   3.0236740e+00   7.7961214e-04   3.1243980e+00   8.9059879e-02   2.8100619e+00   3.1194744e-02   3.0668553e+00  -1.7238201e-03   1.6398434e+00  -1.0755762e-02  -1.3779194e-01   1.6442877e-04   3.2098722e+00
   1.1800000e+01  -2.9713022e-03  -3.4052967e-02  -6.1121887e-04  -3.4346098e-02  -3.1157639e-01   1.4700155e+00  -2.3084201e-03   2.8806529e+00  -8.8349800e-04  -3.0332556e+00   2.7491273e-02  -3.1433886e+00   2.8433937e-01   2.2204705e+00   1.3481772e-02   3.1012123e+00   1.2848788e-02   3.1037614e+00   3.7773128e-02   3.0331636e+00   2.4571815e-03   3.1254522e+00   8.8230694e-02   2.8278634e+00   2.8038444e-02   3.0742189e+00   1.2803706e-03   1.6397894e+00   6.8422752e-03  -1.3819797e-01   1.6522180e-04   3.2099066e+00
   1.2000000e+01  -2.9697370e-03  -3.4647655e-02  -4.0926915e-03  -3.3737544e-02  -1.1375517e-01   1.4463100e+00  -7.5660306e-04   2.8806345e+00  -1.3072751e-03  -3.0335568e+00   6.6730707e-03  -3.1434324e+00   2.3300468e-01   2.3285816e+00   1.1819794e-02   3.1043884e+00   9.0985971e-03   3.1068603e+00   3.4777255e-02   3.0418929e+00   3.2771658e-03   3.1261843e+00   8.7178415e-02   2.8456284e+00   2.5744799e-02   3.0809185e+00   1.3055644e-04   1.6397532e+00   1.0111542e-03  -1.3851844e-01  -6.7039042e-04   3.2099403e+00
   1.2200000e+01  -2.9710220e-03  -3.5242073e-02  -5.3602613e-03  -3.3631412e-02  -3.5082777e-02   1.4149970e+00   3.5642309e-03   2.8804931e+00  -9.5789239e-04  -3.0338229e+00   7.5158231e-03  -3.1420083e+00   2.3564527e-01   2.4110260e+00   9.2431445e-03   3.1072656e+00   9.0749279e-03   3.1095344e+00   3.2204985e-02   3.0499436e+00   3.2361198e-03   3.1268485e+00   8.6652831e-02   2.8632876e+00   2.2334759e-02   3.0870117e+00   2.2934989e-04   1.6397918e+00   8.5548883e-04  -1.3836614e-01   7.0167606e-04   3.2099323e+00
   1.2400000e+01  -2.9731311e-03  -3.5836343e-02  -6.3889312e-03  -3.4005357e-02  -3.4020088e-01   1.3914494e+00   1.0706677e-05   2.8805616e+00  -1.1877983e-03  -3.0340696e+00  -3.5108079e-02  -3.1405828e+00   1.7522029e-01   2.4774292e+00   9.3880312e-03   3.1097834e+00   9.2698733e-03   3.1118219e+00   3.0282805e-02   3.0573726e+00   3.2381804e-03   3.1275067e+00   8.2335993e-02   2.8808199e+00   1.8684177e-02   3.0925097e+00  -1.7245325e-03   1.6398297e+00   8.5134538e-04  -1.3819903e-01  -7.3735626e-04   3.2099354e+00
   1.2600000e+01  -2.9758014e-03  -3.6430687e-02  -4.3739377e-03  -3.4745305e-02  -1.1843032e+00   1.3602254e+00  -3.2182515e-03   2.8807445e+00  -6.6687043e-05  -3.0343028e+00  -8.1868762e-03  -3.1412366e+00   1.8513443e-01   2.5321388e+00   8.7427723e-03   3.1120065e+00   8.2452603e-03   3.1139059e+00   2.7304760e-02   3.0642604e+00   3.2380751e-03   3.1281601e+00   8.0454343e-02   2.8980470e+00   1.8029981e-02   3.0973614e+00   1.2804463e-03   1.6397742e+00   8.5125245e-04  -1.3803033e-01   7.1003227e-04   3.2099291e+00
   1.2800000e+01  -2.9805430e-03  -3.7025291e-02   2.7784407e-03  -3.5627969e-02   2.0364461e+00   1.2705197e+00  -2.4692365e-04   2.8806857e+00  -5.8232511e-04  -3.0344823e+00   2.7451080e-02  -3.1434281e+00   1.6466379e-01   2.5784673e+00   7.6502371e-03   3.1140417e+00   6.8498253e-03   3.1158352e+00   2.5043978e-02   3.0706255e+00   3.2380799e-03   3.1288109e+00   7.7029282e-02   2.9148380e+00   1.5813274e-02   3.1016776e+00   1.3053440e-04   1.6397373e+00  -4.3595162e-03  -1.3786092e-01   9.7126242e-05   3.2099309e+00
   1.3000000e+01  -2.9864169e-03  -3.7620382e-02   4.6635671e-03  -3.6152293e-02  -5.7161780e-02   1.2741810e+00   2.2727991e-03   2.8805104e+00  -6.4138303e-04  -3.0346125e+00   6.6746974e-03  -3.1436018e+00   1.3506251e-01   2.6195836e+00   6.9101329e-03   3.1158934e+00   5.9951938e-03   3.1175689e+00   2.1708344e-02   3.0764704e+00   3.2380804e-03   3.1294602e+00   7.3205424e-02   2.9311431e+00   1.3061293e-02   3.1055635e+00   2.2935090e-04   1.6397755e+00   3.5290533e-03  -1.3794961e-01  -6.6189004e-04   3.2099655e+00
   1.3200000e+01  -2.9915797e-03  -3.8216223e-02   4.8279154e-03  -3.6095818e-02  -1.4896448e+00   1.3561034e+00   6.4170476e-04   2.8805169e+00  -6.3840626e-04  -3.0347394e+00   7.5157583e-03  -3.1422506e+00   1.2264787e-01   2.6555393e+00   5.6719176e-03   3.1175632e+00   5.7449778e-03   3.1190961e+00   1.8984398e-02   3.0817727e+00   3.2380749e-03   3.1301088e+00   6.6159485e-02   2.9468529e+00   1.1379238e-02   3.1089865e+00  -1.7245192e-03   1.6398131e+00   9.2202023e-04  -1.3800037e-01  -1.3482768e-04   3.2099557e+00
   1.3400000e+01  -2.9967350e-03  -3.8812971e-02   5.6361164e-03  -3.5635843e-02  -2.7966399e-01   1.3248486e+00  -2.3084223e-03   2.8806447e+00  -5.5341080e-04  -3.0348668e+00  -3.5108080e-02  -3.1408650e+00   1.1940920e-01   2.6868441e+00   5.3736358e-03   3.1190418e+00   4.6096927e-03   3.1204628e+00   1.7744802e-02   3.0865064e+00   3.2380780e-03   3.1307569e+00   6.2160909e-02   2.9617309e+00   1.3683046e-02   3.1119603e+00   1.2804172e-03   1.6397576e+00  -8.6209504e-03  -1.3783910e-01   6.3483989e-04   3.2099167e+00
   1.3600000e+01  -3.0006996e-03  -3.9410682e-02   3.7060086e-03  -3.4907653e-02   2.0641318e+00   1.2332932e+00  -7.5659726e-04   2.8806263e+00  -6.0664082e-04  -3.0349901e+00  -8.1868758e-03  -3.1415406e+00   1.1825166e-01   2.7149313e+00   4.1746908e-03   3.1203503e+00   3.5284171e-03   3.1216750e+00   1.3900434e-02   3.0907560e+00   3.2380807e-03   3.1314048e+00   5.6505989e-02   2.9756679e+00   1.2006067e-02   3.1147334e+00   1.3050479e-04   1.6397205e+00   5.7252969e-03  -1.3814076e-01   1.0651117e-04   3.2099213e+00
   1.3800000e+01  -3.0042236e-03  -4.0009328e-02  -2.2108870e-03  -3.4095165e-02  -6.5781849e-01   1.2740717e+00   3.5642328e-03   2.8804850e+00  -2.4734118e-04  -3.0351103e+00   2.7451082e-02  -3.1437441e+00   1.1349540e-01   2.7410637e+00   3.6391509e-03   3.1214938e+00   2.6191433e-03   3.1227025e+00   1.4514532e-02   3.0944987e+00   3.2380786e-03   3.1320526e+00   5.2180520e-02   2.9886454e+00   1.0324715e-02   3.1174069e+00   2.2936164e-04   1.6397587e+00   9.8098446e-04  -1.3837261e-01  -6.6306133e-04   3.2099549e+00
   1.4000000e+01  -3.0075227e-03  -4.0608823e-02  -4.8582799e-03  -3.3608341e-02  -1.4071890e+00   1.3476945e+00   1.0704976e-05   2.8805534e+00  -4.6701150e-04  -3.0352132e+00   6.6746958e-03  -3.1439244e+00   1.0305088e-01   2.7658403e+00   2.7962661e-03   3.1224715e+00   3.4206968e-04   3.1235398e+00   1.4482227e-02   3.0978376e+00   3.2380793e-03   3.1327003e+00   4.7615436e-02   3.0006521e+00   8.2444349e-03   3.1198742e+00   2.2086475e-04   1.6397963e+00   8.5469368e-04  -1.3821856e-01  -1.3468166e-04   3.2099448e+00
   1.4200000e+01  -3.0104429e-03  -4.1209090e-02  -6.3579397e-03  -3.3671993e-02  -1.0756963e-01   1.2915679e+00  -3.2182516e-03   2.8807364e+00  -4.5594546e-04  -3.0353029e+00   7.5157579e-03  -3.1425768e+00   1.0062677e-01   2.7891614e+00   1.8780568e-03   3.1232947e+00  -1.4070627e-04   3.1241227e+00   1.3862238e-02   3.1009782e+00   3.2380794e-03   3.1333480e+00   4.4336708e-02   3.0117237e+00   5.3630814e-03   3.1220567e+00  -1.7238110e-03   1.6398372e+00   8.5136181e-04  -1.3805175e-01   6.3482187e-04   3.2099056e+00
   1.4400000e+01  -3.0104609e-03  -4.1810061e-02  -3.6734922e-03  -3.4219715e-02  -1.4779191e+00   1.1982497e+00  -2.4692079e-04   2.8806776e+00   2.1694740e-04  -3.0353937e+00  -3.5108079e-02  -3.1411932e+00   9.5207335e-02   2.8111392e+00   7.8609299e-04   3.1239533e+00   4.3301705e-04   3.1244495e+00   1.2306505e-02   3.1039778e+00   3.2380796e-03   3.1339956e+00   4.1247346e-02   3.0219339e+00   2.0318153e-03   3.1238555e+00   1.2803464e-03   1.6397832e+00   8.5127376e-04  -1.3788325e-01   1.0651341e-04   3.2099101e+00
   1.4600000e+01  -3.0102054e-03  -4.2411536e-02   2.1553901e-04  -3.4960877e-02  -1.0335951e+00   1.0693541e+00   3.5374820e-03   2.8805023e+00  -1.9184656e-04  -3.0354513e+00   2.8370816e-02  -3.1418700e+00   9.0028573e-02   2.8320123e+00   1.0159534e-03   3.1244300e+00  -4.7142028e-04   3.1246446e+00   8.7987769e-03   3.1067978e+00   3.2380800e-03   3.1346432e+00   3.6604957e-02   3.0313851e+00   1.1843800e-03   3.1251615e+00   1.3052840e-04   1.6397469e+00  -1.0769454e-02  -1.3771395e-01  -6.6306172e-04   3.2099437e+00
   1.4800000e+01  -3.0086822e-03  -4.3013278e-02   1.0226307e-03  -3.5506213e-02  -7.1974347e-02   8.8729087e-01   1.2007913e-05   2.8805715e+00  -1.7127501e-04  -3.0354836e+00   6.6373469e-03  -3.1422607e+00   8.7911372e-02   2.8518022e+00   7.7430117e-04   3.1247740e+00   3.1519903e-04   3.1247459e+00   7.8214026e-03   3.1092820e+00   3.2380812e-03   3.1352909e+00   3.4695890e-02   3.0400637e+00   3.5515605e-03   3.1260195e+00   2.2933992e-04   1.6397856e+00   6.8393433e-03  -1.3812066e-01   7.0076097e-04   3.2099335e+00
   1.5000000e+01  -3.0076147e-03  -4.3615079e-02   4.1217357e-03  -3.5746014e-02   2.1683954e+00   7.4180337e-01  -3.2183161e-03   2.8807538e+00  -2.4905210e-05  -3.0355177e+00  -3.5063012e-02  -3.1409931e+00   8.6902333e-02   2.8706820e+00   9.1934815e-04   3.1250424e+00   2.6152211e-04   3.1247980e+00   8.1193736e-03   3.1113908e+00   3.2380791e-03   3.1359385e+00   3.1407329e-02   3.0480351e+00   3.4366761e-03   3.1267147e+00  -1.7245305e-03   1.6398235e+00   1.0110930e-03  -1.3844221e-01  -7.3724201e-04   3.2099358e+00
   1.5200000e+01  -3.0066651e-03  -4.4216798e-02   5.6457555e-03  -3.5631613e-02  -1.4629384e+00   7.6659437e-01  -2.4690914e-04   2.8806947e+00  -1.1202920e-04  -3.0355445e+00   2.8369283e-02  -3.1417669e+00   8.0244643e-02   2.8889263e+00   1.0758329e-03   3.1252668e+00  -2.2282318e-04   3.1248523e+00   6.4520968e-03   3.1132687e+00   3.2380767e-03   3.1365861e+00   2.9185405e-02   3.0553777e+00   3.4422545e-03   3.1274110e+00   1.2804889e-03   1.6397680e+00   8.5540654e-04  -1.3829061e-01   7.1001881e-04   3.2099289e+00
   1.5400000e+01  -3.0058461e-03  -4.4818381e-02   3.0032497e-03  -3.5121295e-02  -4.1489334e-01   7.9574266e-01   2.2727982e-03   2.8805193e+00  -1.0764234e-04  -3.0355659e+00   6.6374089e-03  -3.1422091e+00   7.9754095e-02   2.9064507e+00   1.0677504e-03   3.1254807e+00   6.5149605e-05   3.1248817e+00   5.4537814e-03   3.1149493e+00   3.2380796e-03   3.1372337e+00   2.6136562e-02   3.0621313e+00   3.4419833e-03   3.1281035e+00   1.3052786e-04   1.6397310e+00   8.5138903e-04  -1.3812390e-01   9.7128251e-05   3.2099304e+00
   1.5600000e+01  -3.0049474e-03  -4.5419811e-02  -2.0741636e-04  -3.4462845e-02   2.8305959e+00   7.3171453e-01   6.4170820e-04   2.8805257e+00  -1.0786973e-04  -3.0355874e+00  -3.5063015e-02  -3.1409698e+00   7.6832883e-02   2.9232850e+00   1.0681680e-03   3.1256948e+00   5.0822853e-05   3.1248920e+00   5.2604805e-03   3.1164043e+00   3.2380802e-03   3.1378813e+00   2.3909102e-02   3.0683201e+00   3.4419951e-03   3.1287942e+00   2.2934779e-04   1.6397692e+00   8.5123553e-04  -1.3795542e-01  -6.6189006e-04   3.2099649e+00
   1.5800000e+01  -3.0042745e-03  -4.6021078e-02  -4.5549378e-03  -3.3989735e-02   2.6541900e+00   8.2012499e-01  -2.3084091e-03   2.8806534e+00  -1.0785633e-04  -3.0356090e+00   2.8369284e-02  -3.1417593e+00   7.4642863e-02   2.9395757e+00   1.0681464e-03   3.1259086e+00   5.1537303e-05   3.1249029e+00   4.5706682e-03   3.1176854e+00   3.2380794e-03   3.1385289e+00   2.2339624e-02   3.0739646e+00   3.4419971e-03   3.1294839e+00   2.2089262e-04   1.6398069e+00  -1.0755714e-02  -1.3778613e-01  -1.3482826e-04   3.2099549e+00
   1.6000000e+01  -3.0037016e-03  -4.6622187e-02  -6.3573053e-03  -3.3964458e-02   1.2085443e+00   1.1153216e+00  -7.5660201e-04   2.8806351e+00  -1.0785465e-04  -3.0356306e+00   6.6374088e-03  -3.1422100e+00   6.7400466e-02   2.9553409e+00   1.0681479e-03   3.1261224e+00   5.1500578e-05   3.1249134e+00   4.5284262e-03   3.1188290e+00   3.2380805e-03   3.1391766e+00   2.0428168e-02   3.0791420e+00   3.4419942e-03   3.1301729e+00  -1.7238199e-03   1.6398478e+00   6.8423071e-03  -1.3819216e-01   6.3483991e-04   3.2099159e+00
   1.6200000e+01  -3.0040505e-03  -4.7223153e-02  -3.7174332e-03  -3.4451017e-02  -1.0614257e+00   1.4451273e+00   3.5642333e-03   2.8804937e+00  -1.0785413e-04  -3.0356522e+00  -3.5063016e-02  -3.1409754e+00   6.4720006e-02   2.9703694e+00   1.0681474e-03   3.1263361e+00   5.1503036e-05   3.1249239e+00   4.0407025e-03   3.1198669e+00   3.2380801e-03   3.1398242e+00   1.8127832e-02   3.0839045e+00   3.4419900e-03   3.1308617e+00   1.2803551e-03   1.6397938e+00   1.0111823e-03  -1.3851264e-01   1.0651118e-04   3.2099205e+00
   1.6400000e+01  -3.0045012e-03  -4.7824034e-02   2.8694897e-05  -3.5160766e-02  -3.1152894e-01   1.6225854e+00   1.0706284e-05   2.8805621e+00  -1.0784899e-04  -3.0356737e+00   2.8369283e-02  -3.1417674e+00   6.0548995e-02   2.9845662e+00   1.0681475e-03   3.1265497e+00   5.1501882e-05   3.1249343e+00   3.9030453e-03   3.1208210e+00   3.2380747e-03   3.1404718e+00   1.6040401e-02   3.0882475e+00   3.4419940e-03   3.1315503e+00   1.3057887e-04   1.6397576e+00   8.5543962e-04  -1.3836033e-01  -6.6306157e-04   3.2099541e+00
   1.6600000e+01  -3.0055469e-03  -4.8424906e-02   3.9977539e-03  -3.5699915e-02  -7.0870532e-01   1.6613937e+00  -3.2182516e-03   2.8807451e+00  -1.0785765e-04  -3.0356953e+00   6.6374094e-03  -3.1422196e+00   5.6409582e-02   2.9979909e+00   1.0681472e-03   3.1267634e+00   5.1502561e-05   3.1249446e+00   3.2569917e-03   3.1217024e+00   3.2380797e-03   3.1411194e+00   1.3551044e-02   3.0921633e+00   3.4419953e-03   3.1322388e+00   2.2935285e-04   1.6397962e+00   8.5137830e-04  -1.3819322e-01  -1.3468194e-04   3.2099439e+00
   1.6800000e+01  -3.0055668e-03  -4.9025842e-02   5.6130317e-03  -3.5796336e-02  -7.1983803e-01   1.6348790e+00  -2.4691814e-04   2.8806863e+00  -1.0785486e-04  -3.0357169e+00  -3.5063019e-02  -3.1409857e+00   5.1949890e-02   3.0106171e+00   1.0681469e-03   3.1269770e+00   5.1502720e-05   3.1249549e+00   2.4435022e-03   3.1225063e+00  -2.8218207e-02   3.1417670e+00   1.3700885e-02   3.0956363e+00   3.4419954e-03   3.1329273e+00  -1.7245321e-03   1.6398341e+00   8.5126554e-04  -1.3802452e-01   6.3481989e-04   3.2099048e+00
   1.7000000e+01  -3.0054874e-03  -4.9626858e-02   2.9468484e-03  -3.5408381e-02  -3.4183246e-01   1.5558232e+00   2.2728024e-03   2.8805110e+00  -1.0785555e-04  -3.0357385e+00   2.8369283e-02  -3.1417782e+00   4.8379585e-02   3.0224155e+00   1.0681471e-03   3.1271907e+00   5.1502768e-05   3.1249653e+00   1.8675549e-03   3.1232010e+00   2.1688480e-02   3.1408543e+00   1.2034276e-02   3.0987725e+00   3.4419975e-03   3.1336157e+00   1.2804302e-03   1.6397787e+00  -8.6225797e-03  -1.3785511e-01   1.0651369e-04   3.2099093e+00
   1.7200000e+01  -3.0058817e-03  -5.0227913e-02  -2.5787527e-04  -3.4821213e-02   7.4390311e-01   1.4662306e+00   6.4170933e-04   2.8805175e+00  -1.0785362e-04  -3.0357600e+00   6.6374090e-03  -3.1422306e+00   4.5166537e-02   3.0334013e+00   1.0681475e-03   3.1274043e+00   5.1502421e-05   3.1249756e+00   8.1050399e-04   3.1237742e+00   2.3136871e-03   3.1402826e+00   1.0605038e-02   3.1016474e+00   3.4419940e-03   3.1343041e+00   1.3053576e-04   1.6397417e+00   5.7252599e-03  -1.3815526e-01  -6.6306107e-04   3.2099428e+00
   1.7400000e+01  -3.0031552e-03  -5.0829007e-02  -2.1348597e-03  -3.4392019e-02  -1.6916095e-01   1.4400716e+00  -2.3084187e-03   2.8806452e+00  -1.0785482e-04  -3.0357816e+00  -3.5063020e-02  -3.1409968e+00   4.0364320e-02   3.0436367e+00   1.0681476e-03   3.1276179e+00   5.1502940e-05   3.1249859e+00   5.2994646e-04   3.1242049e+00   3.2843474e-03   3.1409649e+00   9.2142132e-03   3.1042402e+00   3.4419936e-03   3.1349926e+00   2.2935856e-04   1.6397799e+00   9.8096250e-04  -1.3838636e-01   7.0076135e-04   3.2099327e+00
   1.7600000e+01  -3.0013050e-03  -5.1430003e-02  -2.0199043e-03  -3.4272847e-02  -2.0417767e-01   1.4475518e+00  -7.5660844e-04   2.8806269e+00  -2.9742795e-05  -3.0358032e+00   2.8369283e-02  -3.1417893e+00   3.7699607e-02   3.0530916e+00   1.0681475e-03   3.1278315e+00   5.1502478e-05   3.1249962e+00   1.1920267e-04   3.1245005e+00  -2.8220677e-02   3.1415963e+00   7.9413382e-03   3.1065512e+00   3.4419964e-03   3.1356810e+00  -1.7245313e-03   1.6398175e+00   8.5469301e-04  -1.3823189e-01  -7.3724211e-04   3.2099349e+00
   1.7800000e+01  -3.0008831e-03  -5.2030743e-02  -2.5559089e-03  -3.4394387e-02  -1.5314834e-01   1.4346554e+00   3.5642371e-03   2.8804855e+00  -8.0396472e-05  -3.0358209e+00   6.6374090e-03  -3.1422418e+00   3.4835176e-02   3.0617907e+00   1.0681474e-03   3.1280452e+00   5.1503810e-05   3.1250065e+00   3.1012411e-04   3.1246901e+00   2.1688598e-02   3.1406764e+00   7.1916629e-03   3.1085878e+00   3.4419930e-03   3.1363694e+00   1.2804194e-03   1.6397620e+00   8.5135711e-04  -1.3806486e-01   7.1001889e-04   3.2099281e+00
   1.8000000e+01  -2.9988559e-03  -5.2631246e-02  -2.8543177e-03  -3.4669949e-02  -9.0633007e-02   1.4116844e+00   1.0706568e-05   2.8805540e+00  -7.7858073e-05  -3.0358358e+00  -3.5063015e-02  -3.1410081e+00   3.1784734e-02   3.0698247e+00   1.0681477e-03   3.1282588e+00   5.1502354e-05   3.1250168e+00   2.1741743e-04   3.1248144e+00   2.3136813e-03   3.1401007e+00   8.6722628e-03   3.1103849e+00   3.4419961e-03   3.1370578e+00   1.3054420e-04   1.6397249e+00   8.5128776e-04  -1.3789623e-01   9.7129433e-05   3.2099296e+00
   1.8200000e+01  -2.9976094e-03  -5.3231501e-02  -4.5362779e-04  -3.5066622e-02  -5.4833259e-01   1.3883589e+00  -3.2182512e-03   2.8807369e+00  -7.7983142e-05  -3.0358511e+00   2.8369282e-02  -3.1418006e+00   2.8661211e-02   3.0772260e+00   1.0681475e-03   3.1284724e+00   5.1502380e-05   3.1250271e+00   3.4159699e-04   3.1249060e+00   3.2843493e-03   3.1407807e+00   7.6724699e-03   3.1120936e+00   3.4419947e-03   3.1377462e+00   2.2936388e-04   1.6397631e+00  -1.0769491e-02  -1.3772687e-01  -6.6189046e-04   3.2099641e+00
   1.8400000e+01  -2.9967843e-03  -5.3831476e-02   6.6105508e-04  -3.5422805e-02  -4.8273033e-01   1.3446754e+00  -2.4692607e-04   2.8806781e+00  -7.7977581e-05  -3.0358665e+00   6.6374091e-03  -3.1422530e+00   2.7164131e-02   3.0840012e+00   1.0681476e-03   3.1286861e+00   5.1502317e-05   3.1250374e+00   3.8681919e-04   3.1249821e+00   3.2357627e-03   3.1414109e+00   7.4456423e-03   3.1137643e+00   3.4419951e-03   3.1384346e+00   2.2086405e-04   1.6398007e+00   6.8393157e-03  -1.3813353e-01  -1.3482740e-04   3.2099541e+00
   1.8600000e+01  -2.9971604e-03  -5.4431205e-02   4.6404025e-03  -3.5603923e-02   1.3957584e+00   1.2744753e+00   3.5374864e-03   2.8805028e+00  -7.7979402e-05  -3.0358820e+00  -3.5063015e-02  -3.1410193e+00   2.3009460e-02   3.0902315e+00   1.0681472e-03   3.1288997e+00   5.1502891e-05   3.1250477e+00   3.8471756e-04   3.1250569e+00  -2.8218082e-02   3.1420507e+00   6.5165426e-03   3.1153623e+00   3.4419962e-03   3.1391230e+00  -1.7237530e-03   1.6398416e+00   1.0111086e-03  -1.3845507e-01   6.3484003e-04   3.2099151e+00
   1.8800000e+01  -2.9986359e-03  -5.5030785e-02   2.8275217e-03  -3.5446280e-02  -1.7460417e+00   1.2855685e+00   1.2009920e-05   2.8805721e+00  -7.7978461e-05  -3.0358976e+00   2.8369283e-02  -3.1418118e+00   2.1291479e-02   3.0958959e+00   1.0681473e-03   3.1291133e+00   5.1502478e-05   3.1250580e+00   3.8481525e-04   3.1251328e+00   2.1688474e-02   3.1411336e+00   6.0445975e-03   3.1168651e+00   3.4419969e-03   3.1398114e+00   1.2803494e-03   1.6397876e+00   8.5560328e-04  -1.3830346e-01   1.0651066e-04   3.2099196e+00
   1.9000000e+01  -3.0008505e-03  -5.5630372e-02   2.2664155e-03  -3.5030951e-02   1.6952099e+00   1.2617611e+00  -3.2183086e-03   2.8807544e+00  -7.7973883e-05  -3.0359131e+00   6.6374092e-03  -3.1422643e+00   1.9306150e-02   3.1009958e+00   1.0681475e-03   3.1293270e+00   5.1502377e-05   3.1250683e+00   3.8481076e-04   3.1252091e+00   2.3136876e-03   3.1405595e+00   5.1226842e-03   3.1182545e+00   3.4419912e-03   3.1404998e+00   1.3054144e-04   1.6397514e+00   8.5139859e-04  -1.3813674e-01  -6.6306134e-04   3.2099532e+00
   1.9200000e+01  -3.0037206e-03  -5.6230131e-02  -8.6863243e-04  -3.4575697e-02   2.2600642e-01   1.2618361e+00  -2.4691522e-04   2.8806953e+00  -7.7974642e-05  -3.0359287e+00  -3.5063015e-02  -3.1410306e+00   1.6369615e-02   3.1056174e+00   1.0681474e-03   3.1295406e+00   5.1502422e-05   3.1250786e+00   3.8481097e-04   3.1252857e+00   3.2843525e-03   3.1412405e+00   4.2679798e-03   3.1195167e+00   3.4419952e-03   3.1411882e+00   2.2935766e-04   1.6397900e+00   8.5127147e-04  -1.3796824e-01  -1.3468167e-04   3.2099431e+00
   1.9400000e+01  -3.0074243e-03  -5.6830219e-02  -1.6747063e-03  -3.4276843e-02  -1.8319535e+00   1.3419708e+00   2.2727972e-03   2.8805199e+00  -7.7983034e-05  -3.0359443e+00   2.8369283e-02  -3.1418231e+00   1.6565254e-02   3.1097503e+00   1.0681475e-03   3.1297542e+00   5.1502644e-05   3.1250889e+00   3.8481098e-04   3.1253625e+00  -2.8220677e-02   3.1418712e+00   3.5909595e-03   3.1206293e+00  -2.3285314e-02   3.1418766e+00  -1.7245363e-03   1.6398279e+00  -1.0449022e-02  -1.3779894e-01   6.3482190e-04   3.2099039e+00
   1.9600000e+01  -3.0110190e-03  -5.7430786e-02  -1.7029415e-03  -3.4231196e-02  -3.7712900e-01   1.3042611e+00   6.4171019e-04   2.8805263e+00  -7.7970755e-05  -3.0359599e+00   6.6374091e-03  -3.1422756e+00   1.7029296e-02   3.1135053e+00   1.0681477e-03   3.1299678e+00   5.1502422e-05   3.1250992e+00   3.8481090e-04   3.1254394e+00   2.1688598e-02   3.1409509e+00   2.7278451e-03   3.1215915e+00   1.9296835e-02   3.1412392e+00   1.2804845e-03   1.6397724e+00   6.6954235e-03  -1.3818975e-01   1.0651431e-04   3.2099084e+00
   1.9800000e+01  -3.0142370e-03  -5.8031946e-02  -2.4735266e-03  -3.4358667e-02  -1.4710930e+00   1.1904194e+00  -2.3084339e-03   2.8806540e+00  -7.7979371e-05  -3.0359755e+00  -3.5063020e-02  -3.1410419e+00   1.5155821e-02   3.1170840e+00   1.0681473e-03   3.1301815e+00   5.1503083e-05   3.1251095e+00   3.8481090e-04   3.1255163e+00   2.3136812e-03   3.1403749e+00   2.1487534e-03   3.1224007e+00   2.6717438e-03   3.1409004e+00   1.3052941e-04   1.6397355e+00   1.0071835e-03  -1.3849669e-01  -6.6306171e-04   3.2099420e+00


==> data/control_305_normal.dat <==
   0.0000000e+00  -9.3930084e-03   0.0000000e+00  -5.2020805e-01   0.0000000e+00  -8.5859154e-01   0.0000000e+00   7.8483594e-01   0.0000000e+00  -2.2567587e+00   0.0000000e+00  -2.0870609e+00   0.0000000e+00  -1.7674591e+00   0.0000000e+00  -1.6591441e+00   0.0000000e+00  -1.8374625e+00   0.0000000e+00  -1.8386269e+00   0.0000000e+00  -1.6774951e+00   0.0000000e+00  -1.8264969e+00   0.0000000e+00  -1.9347892e+00   0.0000000e+00  -1.9038285e+00   0.0000000e+00  -1.9271468e+00   0.0000000e+00  -1.9798209e+00   0.0000000e+00
   2.0000000e-01  -9.2797531e-03  -4.6592965e-04  -4.1518307e-01  -2.5804337e-02  -1.0093184e+00  -4.2589470e-02   2.6602795e+00   3.8930907e-02  -7.9817846e-01  -1.1194399e-01  -8.0037769e-01  -1.0352632e-01  -1.8198753e+00  -8.7672828e-02  -1.5103869e+00  -8.2299982e-02  -1.3705546e+00  -9.1145268e-02  -1.6495407e+00  -9.1203027e-02  -1.4517147e+00  -8.3210266e-02  -1.6202917e+00  -9.0601332e-02  -1.7389584e+00  -9.5973047e-02  -1.6184009e+00  -9.4437277e-02  -1.5886986e+00  -9.5593958e-02  -1.5852532e+00  -9.8206797e-02
   4.0000000e-01  -9.2173524e-03  -1.5636226e-03  -4.5442470e-01  -8.1698775e-02  -4.3504633e-01  -1.5091701e-01   1.5246897e+00   2.2414769e-01  -1.7883276e+00  -3.0467357e-01  -1.4071442e+00  -2.8484980e-01  -1.7973442e+00  -2.9788014e-01  -1.5353577e+00  -2.6980554e-01  -1.2712669e+00  -2.8381475e-01  -1.4838113e+00  -2.9779031e-01  -1.3023262e+00  -2.6905070e-01  -1.5054689e+00  -2.9491465e-01  -1.6690377e+00  -3.1352108e-01  -1.5622693e+00  -3.0390429e-01  -1.4831451e+00  -3.0516994e-01  -1.4128251e+00  -3.1118618e-01
   6.0000000e-01  -9.2173886e-03  -3.0003372e-03  -4.9716555e-01  -1.5178598e-01  -1.4082184e+00  -2.7296084e-01   7.6039372e-01   5.0952459e-01  -1.2962478e+00  -5.3158681e-01  -1.0616048e+00  -4.8668443e-01  -1.6972508e+00  -5.7634805e-01  -1.4667863e+00  -5.1024322e-01  -1.2842753e+00  -5.0830460e-01  -1.6139838e+00  -5.5179771e-01  -1.3961097e+00  -4.9463120e-01  -1.5714397e+00  -5.4755987e-01  -1.6324964e+00  -5.8636519e-01  -1.5773636e+00  -5.6211861e-01  -1.5022725e+00  -5.5831227e-01  -1.4435809e+00  -5.6256819e-01
   8.0000000e-01  -9.2173886e-03  -4.6205772e-03  -3.7897505e-01  -2.3337700e-01  -1.2758522e+00  -4.2747059e-01   1.1925895e+00   7.6581516e-01  -1.2818598e+00  -7.9308489e-01  -8.6076999e-01  -7.0729095e-01  -1.3214443e+00  -8.8639761e-01  -1.3144714e+00  -7.7734391e-01  -1.3179829e+00  -7.4686867e-01  -1.4250288e+00  -8.3155267e-01  -1.4742811e+00  -7.4060331e-01  -1.4439277e+00  -8.2533693e-01  -1.4390937e+00  -8.8490270e-01  -1.5190724e+00  -8.4555392e-01  -1.4583622e+00  -8.3202408e-01  -1.3948666e+00  -8.2954522e-01
   1.0000000e+00  -9.2173886e-03  -6.3415394e-03  -1.0502103e-01  -3.1715545e-01  -1.2426317e+00  -6.3277581e-01   6.4077182e-01   9.9652515e-01  -1.0830437e+00  -1.0528548e+00  -3.0166230e-01  -9.1419693e-01  -1.0933307e+00  -1.1910709e+00  -1.1267111e+00  -1.0487359e+00  -1.2493402e+00  -9.9535745e-01  -1.1175268e+00  -1.1213547e+00  -1.2909798e+00  -1.0054550e+00  -1.1630351e+00  -1.1132622e+00  -1.1748485e+00  -1.1864627e+00  -1.2799378e+00  -1.1405527e+00  -1.2380799e+00  -1.1156238e+00  -1.1903512e+00  -1.1039143e+00
   1.2000000e+00  -9.2173886e-03  -8.1177792e-03  -2.3171015e-01  -3.8374269e-01  -1.1754315e+00  -8.5893178e-01   4.5178291e-01   1.2033857e+00  -9.3043405e-01  -1.3012295e+00  -3.6857035e-01  -1.0776893e+00  -1.0306693e+00  -1.4662079e+00  -1.0164436e+00  -1.3069801e+00  -1.1220565e+00  -1.2472577e+00  -9.1865479e-01  -1.3937394e+00  -1.0556814e+00  -1.2747519e+00  -9.3123914e-01  -1.3876422e+00  -9.6434473e-01  -1.4687152e+00  -1.0258985e+00  -1.4276670e+00  -1.0044802e+00  -1.3919389e+00  -9.5665300e-01  -1.3702160e+00
   1.4000000e+00  -9.2173886e-03  -9.9243560e-03  -7.6414451e-02  -4.3604766e-01  -1.0374263e+00  -1.0918476e+00   4.3888136e-01   1.3653603e+00  -8.5747383e-01  -1.5277017e+00  -5.3919050e-01  -1.1979560e+00  -1.0788288e+00  -1.7127577e+00  -9.9867875e-01  -1.5449097e+00  -9.7657742e-01  -1.4919273e+00  -8.9741688e-01  -1.6342055e+00  -8.6536128e-01  -1.5273684e+00  -8.4234686e-01  -1.6316768e+00  -8.8715143e-01  -1.7191925e+00  -9.0002584e-01  -1.6881359e+00  -8.6429595e-01  -1.6437179e+00  -8.4338782e-01  -1.6121876e+00
   1.6000000e+00  -9.2173886e-03  -1.1747582e-02  -2.6006734e-02  -4.7795896e-01  -8.3073802e-01  -1.3188971e+00   2.2737610e-01   1.4943818e+00  -8.4050002e-01  -1.7323334e+00  -7.9214614e-01  -1.3056822e+00  -1.0955487e+00  -1.9434612e+00  -1.0586368e+00  -1.7663285e+00  -9.6746514e-01  -1.7202403e+00  -9.8626698e-01  -1.8480199e+00  -8.4671869e-01  -1.7518290e+00  -8.5664649e-01  -1.8452292e+00  -8.6507573e-01  -1.9398485e+00  -8.6520720e-01  -1.9174152e+00  -8.2555140e-01  -1.8655854e+00  -8.2297030e-01  -1.8256922e+00
   1.8000000e+00  -9.2173886e-03  -1.3579945e-02  -3.7688095e-02  -5.0535541e-01  -6.4563862e-01  -1.5268669e+00   1.2991764e-01   1.5943024e+00  -8.4774933e-01  -1.9211722e+00  -8.9588209e-01  -1.4260064e+00  -8.2354262e-01  -2.1682543e+00  -1.1155300e+00  -1.9809383e+00  -9.9394433e-01  -1.9332132e+00  -1.0242954e+00  -2.0507518e+00  -8.6688971e-01  -1.9521790e+00  -8.7140298e-01  -2.0391500e+00  -8.1804377e-01  -2.1399065e+00  -8.5050907e-01  -2.1227355e+00  -8.0364699e-01  -2.0634190e+00  -8.3629773e-01  -2.0179586e+00
   2.0000000e+00  -9.2173886e-03  -1.5417323e-02  -6.5228886e-02  -5.2331713e-01  -5.4851310e-01  -1.7067854e+00   1.4289935e-01   1.6648236e+00  -7.0027922e-01  -2.1010134e+00  -9.1572025e-01  -1.5686689e+00  -5.7564332e-01  -2.3769906e+00  -9.2782302e-01  -2.1970697e+00  -9.3653872e-01  -2.1387105e+00  -8.1858756e-01  -2.2528983e+00  -8.2033097e-01  -2.1395399e+00  -7.5717923e-01  -2.2236098e+00  -5.9577810e-01  -2.3254301e+00  -6.3859472e-01  -2.3127628e+00  -6.8653859e-01  -2.2454017e+00  -7.4627726e-01  -2.1984007e+00
   2.2000000e+00  -9.2147906e-03  -1.7257454e-02  -3.3660096e-02  -5.3794174e-01  -4.7538287e-01  -1.8589699e+00   1.2028326e-01   1.7158938e+00  -4.4339241e-01  -2.2688962e+00  -9.7147165e-01  -1.7287900e+00  -3.0425303e-01  -2.5535653e+00  -6.1386221e-01  -2.4070370e+00  -6.8925704e-01  -2.3383334e+00  -5.1177166e-01  -2.4460647e+00  -6.2839235e-01  -2.3182823e+00  -5.4020467e-01  -2.3978109e+00  -4.0948818e-01  -2.4900407e+00  -4.3886027e-01  -2.4832882e+00  -4.8695003e-01  -2.4119862e+00  -5.6837989e-01  -2.3684296e+00
   2.4000000e+00  -9.2052140e-03  -1.9098965e-02  -1.6328862e-02  -5.5028807e-01  -4.2847576e-01  -1.9883595e+00   1.0957249e-01   1.7556948e+00  -2.6301456e-01  -2.4114813e+00  -5.9839255e-01  -1.9020644e+00  -2.0350055e-01  -2.6889542e+00  -3.7762696e-01  -2.5904204e+00  -4.9665280e-01  -2.5201338e+00  -2.9403292e-01  -2.6107249e+00  -4.4047260e-01  -2.4808821e+00  -3.4650493e-01  -2.5509778e+00  -2.8153826e-01  -2.6249019e+00  -2.8171938e-01  -2.6245922e+00  -3.3373178e-01  -2.5554609e+00  -3.7837239e-01  -2.5202613e+00
   2.6000000e+00  -9.2081073e-03  -2.0940655e-02  -2.2441973e-02  -5.5924159e-01  -3.9508167e-01  -2.0999407e+00   1.0723377e-01   1.7878608e+00  -1.7634278e-01  -2.5207969e+00  -4.3487630e-01  -2.0663165e+00  -1.9086216e-01  -2.7857146e+00  -2.5601478e-01  -2.7347386e+00  -2.8496730e-01  -2.6725510e+00  -2.1519790e-01  -2.7364727e+00  -2.9318548e-01  -2.6175019e+00  -2.6474850e-01  -2.6741761e+00  -2.1050041e-01  -2.7295197e+00  -2.0044089e-01  -2.7339485e+00  -2.3819522e-01  -2.6705425e+00  -2.5597782e-01  -2.6454525e+00
   2.8000000e+00  -9.2022032e-03  -2.2782196e-02  -7.0653144e-03  -5.6593210e-01  -3.5251358e-01  -2.1981859e+00   1.0042762e-01   1.8152855e+00  -1.1441922e-01  -2.6002251e+00  -3.8502790e-01  -2.2023465e+00  -1.1480475e-01  -2.8565544e+00  -1.5169466e-01  -2.8419859e+00  -1.9545084e-01  -2.7905157e+00  -1.3769733e-01  -2.8281069e+00  -2.2694507e-01  -2.7249216e+00  -1.8001975e-01  -2.7690012e+00  -1.5416602e-01  -2.8088168e+00  -1.4362307e-01  -2.8153544e+00  -1.7468976e-01  -2.7590769e+00  -1.9127830e-01  -2.7422311e+00
   3.0000000e+00  -9.1878619e-03  -2.4623480e-02   2.7427503e-03  -5.7086630e-01  -3.3748736e-01  -2.2856438e+00   9.4029275e-02   1.8396754e+00  -9.0245726e-02  -2.6566573e+00  -2.9136315e-01  -2.3137709e+00  -7.8907681e-02  -2.9088823e+00  -1.1753251e-01  -2.9187720e+00  -1.3244382e-01  -2.8765305e+00  -1.0495784e-01  -2.8939714e+00  -1.6204221e-01  -2.8070454e+00  -1.4105652e-01  -2.8407297e+00  -1.1753191e-01  -2.8685366e+00  -1.0836981e-01  -2.8752999e+00  -1.3379363e-01  -2.8260096e+00  -1.4157621e-01  -2.8152338e+00
   3.2000000e+00  -9.1815016e-03  -2.6463672e-02  -9.5453798e-03  -5.7372528e-01  -3.2899090e-01  -2.3647063e+00   9.4816335e-02   1.8618058e+00  -6.4324449e-02  -2.6967538e+00  -2.8123540e-01  -2.4050198e+00  -7.0915698e-02  -2.9461795e+00  -8.3922883e-02  -2.9729070e+00  -1.0955282e-01  -2.9382481e+00  -9.0554764e-02  -2.9409201e+00  -1.2965148e-01  -2.8693755e+00  -1.1002641e-01  -2.8944070e+00  -9.7231188e-02  -2.9134059e+00  -8.4812344e-02  -2.9194102e+00  -1.0604309e-01  -2.8764781e+00  -1.1329136e-01  -2.8700936e+00
   3.4000000e+00  -9.1870671e-03  -2.8302367e-02  -4.3601872e-03  -5.7565637e-01  -2.8713608e-01  -2.4381294e+00   9.0993172e-02   1.8824753e+00  -7.7420425e-02  -2.7256170e+00  -2.4177982e-01  -2.4808878e+00  -7.9792136e-02  -2.9733727e+00  -7.2445758e-02  -3.0115557e+00  -7.1679098e-02  -2.9829353e+00  -6.6437044e-02  -2.9754428e+00  -1.0156397e-01  -2.9165985e+00  -9.1318040e-02  -2.9350551e+00  -8.1408470e-02  -2.9476296e+00  -7.2978868e-02  -2.9522289e+00  -8.6629699e-02  -2.9148724e+00  -8.9270301e-02  -2.9115738e+00
   3.6000000e+00  -9.1997805e-03  -3.0140258e-02   1.4663945e-02  -5.7732032e-01  -2.6589823e-01  -2.5060360e+00   8.9851443e-02   1.9021853e+00  -5.7666239e-02  -2.7479116e+00  -2.2548950e-01  -2.5459459e+00  -5.7488603e-02  -2.9951362e+00  -5.7514584e-02  -3.0397702e+00  -6.1684543e-02  -3.0154673e+00  -5.4422837e-02  -3.0013644e+00  -8.6309308e-02  -2.9528213e+00  -7.4368461e-02  -2.9663637e+00  -6.9951492e-02  -2.9744009e+00  -5.7869494e-02  -2.9773065e+00  -7.3072796e-02  -2.9445498e+00  -7.5179823e-02  -2.9433702e+00
   3.8000000e+00  -9.2050668e-03  -3.1978564e-02  -7.5954199e-04  -5.7768329e-01  -2.6161694e-01  -2.5681610e+00   9.1996952e-02   1.9211567e+00  -4.5462678e-02  -2.7661534e+00  -2.1165580e-01  -2.6026602e+00  -3.8629070e-02  -3.0131741e+00  -3.9588269e-02  -3.0610514e+00  -5.2859995e-02  -3.0392936e+00  -4.5984125e-02  -3.0209896e+00  -7.4990826e-02  -2.9811090e+00  -6.4748842e-02  -2.9909459e+00  -5.7211954e-02  -2.9958712e+00  -4.9117674e-02  -2.9969053e+00  -6.4240622e-02  -2.9679819e+00  -6.6052029e-02  -2.9681771e+00
   4.0000000e+00  -9.2036849e-03  -3.3817876e-02   4.2590299e-03  -5.7732432e-01  -2.6573255e-01  -2.6260375e+00   8.6879393e-02   1.9397829e+00  -5.7074642e-02  -2.7807631e+00  -2.0173262e-01  -2.6534470e+00  -3.6976486e-02  -3.0273257e+00  -3.2620613e-02  -3.0770315e+00  -4.2213171e-02  -3.0574983e+00  -3.9553438e-02  -3.0362526e+00  -6.2987453e-02  -3.0038605e+00  -5.4519251e-02  -3.0106705e+00  -4.9050113e-02  -3.0133346e+00  -3.8975295e-02  -3.0124493e+00  -5.1701142e-02  -2.9869975e+00  -5.5109285e-02  -2.9881227e+00
   4.2000000e+00  -9.2078563e-03  -3.5657888e-02   9.4266032e-04  -5.7694692e-01  -2.4585017e-01  -2.6816127e+00   8.6499875e-02   1.9580529e+00  -5.3975954e-02  -2.7934595e+00  -1.9932903e-01  -2.6999266e+00  -2.7666375e-02  -3.0384961e+00  -3.1236362e-02  -3.0890283e+00  -3.7418294e-02  -3.0717311e+00  -3.2619895e-02  -3.0484596e+00  -5.3189663e-02  -3.0225184e+00  -4.6657754e-02  -3.0268310e+00  -4.2894267e-02  -3.0276766e+00  -3.3711565e-02  -3.0249091e+00  -4.7559453e-02  -3.0026084e+00  -4.7672751e-02  -3.0044866e+00
   4.4000000e+00  -9.2076157e-03  -3.7498433e-02  -8.5779075e-04  -5.7651997e-01  -2.4057787e-01  -2.7351059e+00   8.3420341e-02   1.9759006e+00  -3.1769078e-02  -2.8054240e+00  -2.0012386e-01  -2.7435197e+00  -1.6693542e-02  -3.0475014e+00  -2.9915115e-02  -3.0984872e+00  -3.1220158e-02  -3.0831136e+00  -2.9356810e-02  -3.0583842e+00  -4.3760881e-02  -3.0379559e+00  -4.0789271e-02  -3.0402297e+00  -3.6748473e-02  -3.0396684e+00  -2.9852407e-02  -3.0350032e+00  -3.8638744e-02  -3.0156358e+00  -4.0875578e-02  -3.0180714e+00
   4.6000000e+00  -9.2092924e-03  -3.9339430e-02  -8.4517108e-03  -5.7628990e-01  -2.0608059e-01  -2.7863870e+00   8.1918320e-02   1.9933485e+00  -4.0398455e-02  -2.8157594e+00  -1.9760699e-01  -2.7854706e+00  -1.8610165e-02  -3.0543958e+00  -2.5824953e-02  -3.1064315e+00  -2.4861655e-02  -3.0924296e+00  -2.6412875e-02  -3.0666126e+00  -4.0215501e-02  -3.0507602e+00  -3.5497280e-02  -3.0515023e+00  -3.1558323e-02  -3.0498155e+00  -2.6373417e-02  -3.0433935e+00  -3.5774612e-02  -3.0266345e+00  -3.5907515e-02  -3.0294916e+00
   4.8000000e+00  -9.2201888e-03  -4.1180747e-02   9.7517974e-03  -5.7661773e-01  -2.1159150e-01  -2.8345286e+00   7.5030065e-02   2.0103772e+00  -1.8566275e-02  -2.8247264e+00  -2.0136525e-01  -2.8264276e+00  -1.9150596e-02  -3.0597811e+00  -2.4721206e-02  -3.1132881e+00  -2.7288123e-02  -3.1000441e+00  -2.1084757e-02  -3.0736316e+00  -3.5650044e-02  -3.0615603e+00  -3.2342464e-02  -3.0611071e+00  -2.7827035e-02  -3.0584430e+00  -2.1694162e-02  -3.0505195e+00  -3.0726125e-02  -3.0360153e+00  -3.1141383e-02  -3.0392012e+00
   5.0000000e+00  -9.2253703e-03  -4.3022849e-02   1.0423013e-03  -5.7665735e-01  -2.1319777e-01  -2.8798189e+00   7.6943863e-02   2.0267732e+00  -2.9620751e-02  -2.8322101e+00  -2.1061195e-01  -2.8669232e+00  -1.6842402e-02  -3.0644427e+00  -2.6343832e-02  -3.1193266e+00  -1.5544778e-02  -3.1065868e+00  -1.8792584e-02  -3.0796028e+00  -3.1811240e-02  -3.0708901e+00  -2.7952179e-02  -3.0694250e+00  -2.8176705e-02  -3.0658405e+00  -1.9972004e-02  -3.0565781e+00  -2.5894105e-02  -3.0441415e+00  -2.7384113e-02  -3.0475337e+00
   5.2000000e+00  -9.2198781e-03  -4.4866082e-02  -1.0219503e-02  -5.7623113e-01  -1.7497340e-01  -2.9238479e+00   6.7177729e-02   2.0426370e+00  -2.6831316e-02  -2.8385410e+00  -2.2891287e-01  -2.9077771e+00  -1.5181833e-02  -3.0686146e+00  -2.2569028e-02  -3.1249519e+00  -1.7041989e-02  -3.1120575e+00  -1.6872976e-02  -3.0846688e+00  -3.0249658e-02  -3.0790369e+00  -2.5098975e-02  -3.0766907e+00  -2.1463229e-02  -3.0724288e+00  -1.8491976e-02  -3.0617753e+00  -2.3984299e-02  -3.0511341e+00  -2.3358097e-02  -3.0547305e+00
   5.4000000e+00  -9.2069117e-03  -4.6709872e-02   6.8924726e-03  -5.7646180e-01  -1.5962220e-01  -2.9653540e+00   6.4911172e-02   2.0578020e+00  -2.3916750e-02  -2.8445499e+00  -2.6122597e-01  -2.9501112e+00  -1.1432086e-02  -3.0723417e+00  -2.6433291e-02  -3.1302291e+00  -1.8749505e-02  -3.1165368e+00  -1.3332444e-02  -3.0890496e+00  -2.5464715e-02  -3.0863011e+00  -2.2419192e-02  -3.0830590e+00  -2.1284335e-02  -3.0782541e+00  -1.5709720e-02  -3.0663564e+00  -2.0823674e-02  -3.0572137e+00  -2.1886987e-02  -3.0609515e+00
   5.6000000e+00  -9.1952426e-03  -4.8553104e-02   2.9609985e-03  -5.7666175e-01  -1.5786738e-01  -3.0031607e+00   6.1909523e-02   2.0720743e+00  -2.2919028e-02  -2.8501244e+00  -2.7986404e-01  -2.9956040e+00  -5.5633771e-03  -3.0755711e+00  -2.6160135e-02  -3.1353536e+00  -1.6637784e-02  -3.1206177e+00  -1.1502502e-02  -3.0928009e+00  -2.1532555e-02  -3.0927801e+00  -1.8378432e-02  -3.0886859e+00  -1.8762569e-02  -3.0833790e+00  -1.3078793e-02  -3.0704012e+00  -1.9100424e-02  -3.0625577e+00  -1.9755680e-02  -3.0664005e+00
   5.8000000e+00  -9.1901343e-03  -5.0394922e-02  -1.0470856e-02  -5.7634454e-01  -1.5044120e-01  -3.0382263e+00   5.9616424e-02   2.0856156e+00  -1.9378946e-02  -2.8552924e+00  -3.6120815e-01  -3.0450679e+00  -9.6689278e-03  -3.0780840e+00  -2.6179441e-02  -3.1405377e+00  -8.5156727e-03  -3.1244445e+00  -1.2628414e-02  -3.0959719e+00  -2.0382525e-02  -3.0984386e+00  -1.6775557e-02  -3.0935967e+00  -1.4862257e-02  -3.0879871e+00  -1.1716518e-02  -3.0739082e+00  -1.7175072e-02  -3.0672842e+00  -1.6634673e-02  -3.0712602e+00
   6.0000000e+00  -9.1930470e-03  -5.2235237e-02   8.6277082e-03  -5.7656954e-01  -1.4669594e-01  -3.0713480e+00   5.5453508e-02   2.0985201e+00  -1.9379874e-02  -2.8600212e+00  -4.0275837e-01  -3.1015036e+00  -8.2564967e-03  -3.0801687e+00   8.0126427e-02  -3.1457443e+00  -1.3111430e-02  -3.1276431e+00  -1.0819112e-02  -3.0988060e+00  -1.5604260e-02  -3.1034301e+00  -1.6147462e-02  -3.0978707e+00  -1.3041551e-02  -3.0920158e+00  -1.0286851e-02  -3.0769455e+00  -1.5139584e-02  -3.0715062e+00  -1.4808791e-02  -3.0755552e+00
   6.2000000e+00  -9.1995542e-03  -5.4074664e-02   1.8835451e-03  -5.7669052e-01  -1.4966706e-01  -3.1029152e+00   4.3956281e-02   2.1107754e+00  -2.0538506e-02  -2.8643652e+00  -1.9419025e-01  -3.1671318e+00  -9.7602264e-03  -3.0821153e+00   1.3578167e-02  -3.1456910e+00  -1.3621609e-02  -3.1303950e+00  -8.7347036e-03  -3.1014112e+00  -1.1218648e-02  -3.1077717e+00  -1.3085902e-02  -3.1016989e+00  -1.3537131e-02  -3.0954775e+00  -9.7044285e-03  -3.0795987e+00  -1.3094924e-02  -3.0752721e+00  -1.4306967e-02  -3.0793229e+00
   6.4000000e+00  -9.2045208e-03  -5.5914045e-02  -1.0329715e-02  -5.7631290e-01  -1.6232210e-01  -3.1336246e+00   6.3416354e-02   2.1219349e+00  -1.9444787e-02  -2.8685555e+00  -2.8513358e-01  -3.2291475e+00  -6.9932265e-03  -3.0840033e+00   1.8059165e-02  -3.1417324e+00  -1.3588686e-02  -3.1331137e+00  -6.5095475e-03  -3.1037139e+00  -1.5818446e-02  -3.1113450e+00  -9.4046613e-03  -3.1051052e+00  -1.1646445e-02  -3.0985788e+00  -8.6857444e-03  -3.0819542e+00  -1.2572934e-02  -3.0786037e+00  -1.2681626e-02  -3.0827020e+00
   6.6000000e+00  -9.2101895e-03  -5.7753911e-02   8.6088401e-03  -5.7654153e-01  -1.4044118e-01   3.1185737e+00   5.1172183e-02   2.1329912e+00  -1.9108238e-02  -2.8726543e+00  -6.2819695e-02  -3.2852168e+00  -6.4174270e-03  -3.0857829e+00  -9.1800817e-02  -3.1381123e+00  -1.3590811e-02  -3.1358333e+00  -4.2943024e-03  -3.1056554e+00  -1.5396423e-02  -3.1145466e+00  -7.3507532e-03  -3.1079728e+00  -9.6915038e-03  -3.1014086e+00  -7.2215471e-03  -3.0840721e+00  -1.1386209e-02  -3.0815878e+00  -1.0416800e-02  -3.0857669e+00
   6.8000000e+00  -9.2179413e-03  -5.9594527e-02   1.8860543e-03  -5.7665970e-01  -1.6481225e-01   3.0880055e+00   5.0718239e-02   2.1441742e+00  -1.7297243e-02  -2.8766417e+00  -5.3023294e-02  -3.3306905e+00  -5.5464302e-03  -3.0873620e+00  -2.1554216e-02  -3.1399454e+00  -1.3590674e-02  -3.1385521e+00  -3.1601391e-03  -3.1071985e+00  -1.3582221e-02  -3.1177102e+00  -9.3087469e-03  -3.1102933e+00  -6.8313046e-03  -3.1039156e+00  -5.7834184e-03  -3.0859456e+00  -9.5825953e-03  -3.0843013e+00  -8.5157995e-03  -3.0884810e+00
   7.0000000e+00  -9.2241166e-03  -6.1436169e-02  -1.0330050e-02  -5.7628119e-01  -1.6316071e-01   3.0573473e+00   5.0332656e-02   2.1549067e+00  -1.7051659e-02  -2.8804645e+00  -1.7184286e-02  -3.3608297e+00  -5.4223768e-03  -3.0887646e+00   7.9820994e-02  -3.1457508e+00  -1.3590683e-02  -3.1412707e+00  -3.0989585e-03  -3.1083766e+00  -9.2211400e-03  -3.1207457e+00  -9.0881801e-03  -3.1123273e+00  -5.2424784e-03  -3.1060242e+00  -4.2268587e-03  -3.0875541e+00  -8.3325603e-03  -3.0867284e+00  -7.0001813e-03  -3.0908162e+00
   7.2000000e+00  -9.2218405e-03  -6.3278996e-02   6.9072072e-03  -5.7650923e-01  -1.4534067e-01   3.0257314e+00   4.8467435e-02   2.1653544e+00  -5.6023272e-03  -2.8841112e+00  -8.9747794e-03  -3.3803774e+00  -4.9430782e-03  -3.0900287e+00   1.3598793e-02  -3.1458533e+00   6.1202349e-02  -3.1439890e+00  -3.4413717e-03  -3.1093053e+00  -2.4164249e-03  -3.1234209e+00  -8.5897792e-03  -3.1142727e+00  -4.0025009e-03  -3.1077190e+00  -3.5393878e-03  -3.0888816e+00  -6.5888952e-03  -3.0888632e+00  -7.3301727e-03  -3.0927911e+00
   7.4000000e+00  -9.2161016e-03  -6.5122610e-02   2.9590421e-03  -5.7671151e-01  -1.3021713e-01   2.9945410e+00   4.7176429e-02   2.1755376e+00  -9.3455100e-03  -2.8870833e+00   1.3719411e-02  -3.3922489e+00  -5.8425560e-03  -3.0911879e+00   1.8057780e-02  -3.1419916e+00   1.5464009e-02  -3.1429973e+00  -3.5136630e-03  -3.1101116e+00  -1.6112553e-03  -3.1253837e+00  -7.7982200e-03  -3.1161357e+00  -5.0565103e-03  -3.1090607e+00  -2.7449151e-03  -3.0899574e+00  -5.7900233e-03  -3.0907002e+00  -7.1303585e-03  -3.0945230e+00
   7.6000000e+00  -9.2095101e-03  -6.6966280e-02  -1.1246863e-03  -5.7639507e-01  -1.1725266e-01   2.9650582e+00   4.5263939e-02   2.1854358e+00  -9.1028993e-03  -2.8894056e+00  -1.3126523e-03  -3.3984482e+00  -1.2325424e-04  -3.0923148e+00  -9.1800715e-02  -3.1384239e+00  -5.8381263e-02  -3.1391990e+00  -3.2606743e-03  -3.1108682e+00  -5.1813890e-03  -3.1266390e+00  -6.8512717e-03  -3.1178939e+00  -5.3075405e-03  -3.1102105e+00  -2.6985238e-03  -3.0908278e+00  -5.5734404e-03  -3.0922633e+00  -6.5788410e-03  -3.0961250e+00
   7.8000000e+00  -9.2122719e-03  -6.8809420e-02  -8.4166679e-03  -5.7615696e-01  -1.0434960e-01   2.9377704e+00   4.4875956e-02   2.1950303e+00  -1.0048437e-02  -2.8915114e+00  -3.7371276e-04  -3.4013582e+00  -3.3320105e-03  -3.0931768e+00  -2.1554224e-02  -3.1402858e+00  -1.0707061e-02  -3.1393821e+00  -2.8967267e-03  -3.1115880e+00  -5.0149137e-03  -3.1276504e+00  -5.6366411e-03  -3.1195156e+00  -5.0531485e-03  -3.1113102e+00  -2.2624983e-03  -3.0915509e+00  -5.4266992e-03  -3.0936329e+00  -5.9095228e-03  -3.0976203e+00
   8.0000000e+00  -9.2127474e-03  -7.0652138e-02   6.6518789e-03  -5.7648948e-01  -1.0604702e-01   2.9128539e+00   4.0588991e-02   2.2043611e+00  -1.0164540e-02  -2.8935354e+00   3.1927004e-02  -3.4030270e+00  -3.9386682e-03  -3.0938201e+00   7.9820994e-02  -3.1461071e+00   6.1028320e-02  -3.1423859e+00  -2.9445374e-03  -3.1122592e+00  -5.0226746e-03  -3.1286648e+00  -4.1807942e-03  -3.1209636e+00  -4.8996356e-03  -3.1123801e+00  -2.0554312e-03  -3.0921696e+00  -4.9184405e-03  -3.0948802e+00  -5.0911020e-03  -3.0990013e+00
   8.2000000e+00  -9.2032630e-03  -7.2494761e-02   2.9929890e-03  -5.7668402e-01  -1.0816310e-01   2.8896790e+00   4.0202085e-02   2.2133188e+00  -1.0440456e-02  -2.8955588e+00  -1.3583083e-02  -3.4023744e+00  -2.7808434e-03  -3.0945040e+00   1.3598786e-02  -3.1462182e+00  -6.1452269e-02  -3.1414423e+00  -2.8158588e-03  -3.1128913e+00  -5.0223125e-03  -3.1296744e+00  -2.6142443e-03  -3.1221947e+00  -4.7267908e-03  -3.1134157e+00  -2.6263071e-03  -3.0927031e+00  -4.8695963e-03  -3.0960292e+00  -4.3828803e-03  -3.1002520e+00
   8.4000000e+00  -9.2001697e-03  -7.4336881e-02  -1.0475045e-02  -5.7637202e-01  -1.0943602e-01   2.8672859e+00   4.0975004e-02   2.2218784e+00  -1.8073262e-03  -2.8976001e+00  -1.2866608e-02  -3.4013927e+00  -3.6923482e-03  -3.0951773e+00   1.8057775e-02  -3.1423613e+00  -1.0509842e-02  -3.1414928e+00  -2.6443225e-03  -3.1134975e+00  -5.0223282e-03  -3.1306817e+00  -9.4738974e-04  -3.1231699e+00  -4.1864666e-03  -3.1144175e+00  -1.6978651e-03  -3.0932096e+00  -3.9583733e-03  -3.0971012e+00  -3.8924231e-03  -3.1013626e+00
   8.6000000e+00  -9.1997909e-03  -7.6178185e-02   8.6282615e-03  -5.7659879e-01  -1.2280348e-01   2.8451728e+00   3.7856506e-02   2.2302420e+00  -6.5710047e-03  -2.8992343e+00  -4.1345998e-03  -3.4020441e+00  -2.5429430e-03  -3.0958429e+00  -9.1800715e-02  -3.1387962e+00   6.1016417e-02  -3.1445390e+00  -2.3632326e-03  -3.1140758e+00  -5.0223286e-03  -3.1316877e+00  -6.4349628e-04  -3.1238584e+00  -4.2707221e-03  -3.1153671e+00  -1.8310436e-03  -3.0936786e+00  -3.5309007e-03  -3.0980837e+00  -3.2026244e-03  -3.1023433e+00
   8.8000000e+00  -9.2035813e-03  -7.8018897e-02   1.8834758e-03  -5.7672088e-01  -1.3847612e-01   2.8224986e+00   3.8773303e-02   2.2383749e+00  -5.7899996e-03  -2.9005305e+00   3.2599599e-02  -3.4031295e+00  -3.4378349e-03  -3.0964844e+00  -2.1554224e-02  -3.1406596e+00   1.5475465e-02  -3.1436111e+00  -2.3957870e-03  -3.1146179e+00  -5.0223286e-03  -3.1326930e+00   1.9661247e-04  -3.1243066e+00  -3.9151678e-03  -3.1162702e+00  -2.1323236e-03  -3.0940957e+00  -3.6768149e-03  -3.0989589e+00  -2.4914110e-03  -3.1031985e+00
   9.0000000e+00  -9.2045551e-03  -7.9859457e-02  -1.0329702e-02  -5.7634386e-01  -1.5066063e-01   2.7981958e+00   3.3997722e-02   2.2462999e+00  -6.4145520e-03  -2.9017961e+00  -1.3891183e-02  -3.4022761e+00  -2.3102671e-03  -3.0971103e+00   7.9820994e-02  -3.1464816e+00  -5.8382033e-02  -3.1398549e+00  -2.2904644e-03  -3.1151302e+00  -5.0223285e-03  -3.1336980e+00  -4.1525361e-04  -3.1245690e+00  -3.5964804e-03  -3.1171336e+00  -1.1843729e-03  -3.0945049e+00  -2.6898254e-03  -3.0997651e+00  -2.0831321e-03  -3.1039216e+00
   9.2000000e+00  -9.2063497e-03  -8.1700136e-02   8.6088393e-03  -5.7657281e-01  -1.8491488e-01   2.7717579e+00   3.6180008e-02   2.2539111e+00  -6.2339018e-03  -2.9030442e+00  -1.3440709e-02  -3.4011722e+00  -3.1844395e-03  -3.0977081e+00   1.3598786e-02  -3.1465932e+00  -1.0707011e-02  -3.1400606e+00  -2.1923328e-03  -3.1156224e+00  -5.0223283e-03  -3.1347027e+00  -2.2242412e-04  -3.1247256e+00  -2.8313039e-03  -3.1179449e+00  -1.2952520e-03  -3.0948748e+00  -2.7491099e-03  -3.1004904e+00  -1.5368704e-03  -3.1045230e+00
   9.4000000e+00  -9.2090405e-03  -8.3541008e-02   1.8860546e-03  -5.7669116e-01  -2.0499738e-01   2.7419541e+00   3.6203047e-02   2.2612644e+00  -5.9227971e-03  -2.9042990e+00  -3.7498357e-03  -3.4017975e+00  -2.0636242e-03  -3.0982880e+00   1.8057779e-02  -3.1427365e+00   6.1028317e-02  -3.1430769e+00  -2.0265657e-03  -3.1160943e+00  -5.0223287e-03  -3.1357073e+00  -1.0203593e-04  -3.1248394e+00  -2.5967227e-03  -3.1186767e+00  -1.6130145e-03  -3.0951902e+00  -1.9243769e-03  -3.1011341e+00  -1.3064220e-03  -3.1050140e+00
   9.6000000e+00  -9.2165159e-03  -8.5382194e-02  -1.0330045e-02  -5.7631275e-01  -2.3761163e-01   2.7079150e+00   3.4925463e-02   2.2685659e+00  -6.3895991e-03  -2.9055347e+00   3.1589003e-02  -3.4028728e+00  -2.9180181e-03  -3.0988381e+00  -9.1800714e-02  -3.1391715e+00   1.5474732e-02  -3.1421401e+00  -1.7778502e-03  -3.1165429e+00  -5.0223289e-03  -3.1367118e+00  -3.1572993e-04  -3.1249160e+00  -2.1019630e-03  -3.1193222e+00  -8.8475289e-04  -3.0954959e+00  -1.7944424e-03  -3.1016945e+00  -1.0259878e-03  -3.1054107e+00
   9.8000000e+00  -9.2322034e-03  -8.7224031e-02   8.6088857e-03  -5.7654084e-01  -2.1926586e-01   2.6691177e+00   3.4368367e-02   2.2757766e+00  -6.3659986e-03  -2.9067705e+00  -3.1182660e-02  -3.4020484e+00  -1.7990991e-03  -3.0993685e+00  -2.1554223e-02  -3.1410350e+00  -5.8381984e-02  -3.1383786e+00  -1.7753512e-03  -3.1169596e+00  -5.0223274e-03  -3.1377164e+00  -3.0607740e-04  -3.1249779e+00  -1.5736474e-03  -3.1198862e+00  -1.0256319e-03  -3.0957731e+00  -1.5763516e-03  -3.1021693e+00  -6.9324224e-04  -3.1057323e+00
   1.0000000e+01  -9.2310097e-03  -8.9067308e-02   1.8860488e-03  -5.7665874e-01  -2.0275723e-01   2.6272937e+00   3.4219896e-02   2.2828578e+00  -6.2924821e-03  -2.9080242e+00  -7.9135303e-04  -3.4018592e+00  -2.6390587e-03  -3.0998675e+00   7.9820994e-02  -3.1468570e+00  -1.0707014e-02  -3.1385814e+00  -1.6545716e-03  -3.1173487e+00  -5.0223282e-03  -3.1387208e+00  -3.0651113e-04  -3.1250398e+00  -1.0044216e-03  -3.1203593e+00  -1.3794941e-03  -3.0960121e+00  -1.3597551e-03  -3.1025810e+00  -1.0299906e-04  -3.1059850e+00
   1.0200000e+01  -9.2283872e-03  -9.0911953e-02  -1.0330037e-02  -5.7628008e-01  -1.8118836e-01   2.5853731e+00   3.3318656e-02   2.2898380e+00  -7.7123827e-03  -2.9092830e+00   3.1983657e-02  -3.4030616e+00  -1.5201665e-03  -3.1003453e+00   1.3598787e-02  -3.1469686e+00   6.1028318e-02  -3.1415961e+00  -1.5351600e-03  -3.1177164e+00  -5.0223277e-03  -3.1397253e+00  -3.0648802e-04  -3.1251014e+00  -1.0416823e-03  -3.1207326e+00  -5.6547768e-04  -3.0962534e+00  -1.0266853e-03  -3.1029384e+00  -6.8597268e-04  -3.1061569e+00
   1.0400000e+01  -9.2248294e-03  -9.2757170e-02   6.9072059e-03  -5.7650803e-01  -1.6631709e-01   2.5451401e+00   3.3523876e-02   2.2967121e+00  -6.3212132e-03  -2.9106121e+00  -3.1735286e-02  -3.4021672e+00  -2.3460753e-03  -3.1007902e+00   1.8057779e-02  -3.1431119e+00  -6.1452269e-02  -3.1406584e+00  -1.4099236e-03  -3.1180615e+00  -5.0223272e-03  -3.1407298e+00  -3.0648924e-04  -3.1251629e+00  -7.3402371e-04  -3.1210300e+00  -1.0589770e-03  -3.0964699e+00  -1.2543642e-03  -3.1032408e+00  -2.6420209e-04  -3.1062894e+00
   1.0600000e+01  -9.2246338e-03  -9.4602419e-02   2.9590413e-03  -5.7671026e-01  -1.4844989e-01   2.5074475e+00   3.3026935e-02   2.3035014e+00  -6.3253882e-03  -2.9119685e+00  -6.9002997e-04  -3.4019509e+00  -1.2257658e-03  -3.1012125e+00  -9.1800715e-02  -3.1395470e+00  -1.0509843e-02  -3.1407122e+00  -1.2786263e-03  -3.1183833e+00   1.8032295e-02  -3.1417343e+00  -3.0649437e-04  -3.1252243e+00  -4.3495712e-04  -3.1212720e+00  -9.9158051e-04  -3.0966642e+00  -7.0915337e-04  -3.1035106e+00  -1.3442447e-04  -3.1064032e+00
   1.0800000e+01  -9.2235129e-03  -9.6447530e-02  -1.1246860e-03  -5.7639380e-01  -1.3595343e-01   2.4726395e+00   3.2560900e-02   2.3102280e+00  -6.3675363e-03  -2.9132835e+00   3.1964990e-02  -3.4031559e+00  -2.0573866e-03  -3.1016004e+00  -2.1554224e-02  -3.1414104e+00   6.1016416e-02  -3.1437602e+00  -1.1407373e-03  -3.1186806e+00   4.0680213e-03  -3.1415951e+00  -3.0649289e-04  -3.1252857e+00  -1.2810035e-04  -3.1214562e+00   3.1657202e-05  -3.0968631e+00  -9.1083962e-04  -3.1037449e+00  -3.3840291e-04  -3.1064830e+00
   1.1000000e+01  -9.2172556e-03  -9.8292502e-02  -8.4166742e-03  -5.7615568e-01  -1.2418450e-01   2.4407606e+00   3.1013371e-02   2.3168767e+00  -5.8656438e-03  -2.9145781e+00  -1.6621849e-02  -3.4022597e+00  -1.9658998e-03  -3.1019651e+00   7.9820994e-02  -3.1472325e+00   1.5475465e-02  -3.1428333e+00  -9.9579671e-04  -3.1189523e+00  -1.8857511e-02  -3.1405843e+00  -3.0648850e-04  -3.1253470e+00   1.8009940e-04  -3.1215813e+00  -6.5025302e-04  -3.0970109e+00  -3.4217482e-04  -3.1039475e+00  -1.0404059e-04  -3.1065491e+00
   1.1200000e+01  -9.2103244e-03  -1.0013704e-01   6.6518924e-03  -5.7648819e-01  -1.0883329e-01   2.4115808e+00   3.2091544e-02   2.3233871e+00  -6.6777053e-03  -2.9158382e+00  -1.1537542e-02  -3.4012935e+00  -9.2677827e-04  -3.1023464e+00   1.3598786e-02  -3.1473441e+00  -5.8382033e-02  -3.1390776e+00  -1.0387880e-03  -3.1191972e+00  -4.3778201e-03  -3.1407996e+00  -3.0649265e-04  -3.1254083e+00  -1.9163856e-04  -3.1216462e+00  -5.7617747e-04  -3.0971230e+00  -7.1275632e-04  -3.1041126e+00   1.8267617e-04  -3.1066042e+00
   1.1400000e+01  -9.2091561e-03  -1.0198075e-01   2.9929834e-03  -5.7668272e-01  -9.7510383e-02   2.3851219e+00   3.0259327e-02   2.3298121e+00  -3.7718181e-03  -2.9170994e+00  -4.0985681e-03  -3.4020110e+00  -1.7245958e-03  -3.1026815e+00   1.8057780e-02  -3.1434874e+00  -1.0707011e-02  -3.1392837e+00  -9.2247902e-04  -3.1194235e+00   1.8003462e-02  -3.1419012e+00  -3.0648758e-04  -3.1254696e+00  -1.8137024e-04  -3.1216840e+00  -7.7646445e-04  -3.0972396e+00  -5.1935271e-05  -3.1042525e+00  -5.8221628e-05  -3.1066297e+00
   1.1600000e+01  -9.2079389e-03  -1.0382365e-01  -1.0475045e-02  -5.7637073e-01  -8.8794273e-02   2.3613417e+00   2.8583488e-02   2.3361432e+00  -6.1077631e-03  -2.9182500e+00   3.2592959e-02  -3.4030768e+00  -1.5997335e-03  -3.1029886e+00  -9.1800716e-02  -3.1399225e+00   6.1028317e-02  -3.1423001e+00  -6.7678585e-04  -3.1196357e+00   4.0693345e-03  -3.1417906e+00  -3.0649668e-04  -3.1255309e+00  -1.8185598e-04  -3.1217216e+00   5.0085387e-05  -3.0973655e+00  -4.2543910e-04  -3.1043608e+00  -4.7208126e-05  -3.1066391e+00
   1.1800000e+01  -9.2072689e-03  -1.0566602e-01   8.6282465e-03  -5.7659749e-01  -8.0700717e-02   2.3399242e+00   3.0513014e-02   2.3422652e+00  -4.9858188e-03  -2.9193377e+00  -1.8831089e-02  -3.4022116e+00  -7.8123874e-04  -3.1033066e+00   8.4450333e-02  -3.1417859e+00  -6.1452269e-02  -3.1413634e+00  -5.0967746e-04  -3.1198233e+00  -1.8857560e-02  -3.1407965e+00  -3.0649357e-04  -3.1255922e+00  -1.8183124e-04  -3.1217586e+00  -3.7433081e-04  -3.0974636e+00  -2.4793519e-04  -3.1044435e+00  -4.7713405e-05  -3.1066490e+00
   1.2000000e+01  -9.2100666e-03  -1.0750800e-01   1.8834800e-03  -5.7671958e-01  -7.4816865e-02   2.3205588e+00   2.9070453e-02   2.3483000e+00  -2.5996886e-03  -2.9204301e+00  -1.0155453e-02  -3.4013465e+00  -1.3070017e-03  -3.1035849e+00   1.3286215e-02  -3.1423497e+00  -1.0509843e-02  -3.1414178e+00  -7.3301574e-04  -3.1199790e+00  -4.3778176e-03  -3.1410210e+00  -3.0648886e-04  -3.1256535e+00  -1.8183421e-04  -3.1217953e+00  -4.2658623e-04  -3.0975340e+00  -3.4529522e-04  -3.1045184e+00  -4.7689354e-05  -3.1066587e+00
   1.2200000e+01  -9.2123692e-03  -1.0934988e-01  -1.0329713e-02  -5.7634256e-01  -6.6337368e-02   2.3029405e+00   2.9608295e-02   2.3542939e+00  -4.2257862e-03  -2.9213612e+00  -4.3518011e-03  -3.4021406e+00  -1.2891301e-03  -3.1038342e+00  -9.1447005e-02  -3.1385686e+00   6.1016416e-02  -3.1444660e+00  -3.1802177e-04  -3.1201215e+00   1.8003459e-02  -3.1421276e+00  -3.0649792e-04  -3.1257148e+00   5.0730539e-04  -3.1218318e+00  -3.8959360e-04  -3.0976090e+00  -3.4090123e-04  -3.1045868e+00  -4.7691422e-05  -3.1066683e+00
   1.2400000e+01  -9.2161534e-03  -1.1119193e-01   8.6088448e-03  -5.7657151e-01  -6.3866038e-02   2.2869407e+00   2.8525693e-02   2.3602333e+00  -4.5398377e-03  -2.9221874e+00   3.2639634e-02  -3.4032050e+00  -4.0418673e-04  -3.1040880e+00  -2.1579072e-02  -3.1404897e+00   1.5475465e-02  -3.1435393e+00  -5.6516198e-04  -3.1202452e+00   4.0693353e-03  -3.1420198e+00  -3.0649558e-04  -3.1257761e+00   1.0922025e-04  -3.1218341e+00  -3.9152813e-04  -3.0976868e+00   1.6720836e-04  -3.1046552e+00  -4.7690693e-05  -3.1066779e+00
   1.2600000e+01  -9.2209252e-03  -1.1303436e-01   1.8860547e-03  -5.7668986e-01  -6.0935349e-02   2.2722963e+00   2.8790918e-02   2.3661110e+00  -3.4237556e-03  -2.9230378e+00  -1.3898502e-02  -3.4023469e+00  -1.0938047e-03  -3.1042998e+00   7.9822635e-02  -3.1463303e+00  -5.8382033e-02  -3.1397837e+00  -1.2950149e-04  -3.1203541e+00  -1.8857574e-02  -3.1410272e+00  -3.0648862e-04  -3.1258374e+00  -5.6124902e-04  -3.1218093e+00  -3.9142684e-04  -3.0977648e+00  -1.2395962e-04  -3.1046983e+00  -4.7691372e-05  -3.1066875e+00
   1.2800000e+01  -9.2257416e-03  -1.1487739e-01  -1.0330044e-02  -5.7631145e-01  -5.7993598e-02   2.2586415e+00   2.8383747e-02   2.3719240e+00  -4.7208852e-03  -2.9238588e+00  -1.3439369e-02  -3.4012391e+00  -1.0522951e-03  -3.1044867e+00   1.3598676e-02  -3.1464530e+00  -1.0707011e-02  -3.1399898e+00  -3.8842954e-04  -3.1204433e+00  -4.3778168e-03  -3.1412525e+00  -3.0648857e-04  -3.1258987e+00   5.2521671e-04  -3.1218192e+00  -3.9143307e-04  -3.0978429e+00  -1.4646110e-04  -3.1047213e+00   2.9066410e-04  -3.1066970e+00
   1.3000000e+01  -9.2305317e-03  -1.1672118e-01   8.6088812e-03  -5.7653955e-01  -5.6149085e-02   2.2457949e+00   2.8337822e-02   2.3776921e+00  -4.6161938e-03  -2.9246826e+00  -3.7500859e-03  -3.4018625e+00  -9.5177721e-04  -3.1046859e+00   1.8057787e-02  -3.1426023e+00   6.1028317e-02  -3.1430063e+00  -3.7528318e-04  -3.1205167e+00   1.8003463e-02  -3.1423596e+00  -3.0649825e-04  -3.1259600e+00   1.0837481e-04  -3.1218213e+00   3.4181295e-04  -3.0979211e+00  -1.2767055e-04  -3.1047463e+00  -2.4524674e-04  -3.1066898e+00
   1.3200000e+01  -9.2339195e-03  -1.1856582e-01   1.8860494e-03  -5.7665744e-01  -5.5899683e-02   2.2336028e+00   2.7042751e-02   2.3834167e+00  -4.2708100e-03  -2.9255556e+00   3.1589038e-02  -3.4029368e+00  -8.0606891e-05  -3.1048852e+00  -9.1800715e-02  -3.1390407e+00   1.5474732e-02  -3.1420696e+00  -1.5700064e-04  -3.1205914e+00   4.0693345e-03  -3.1422520e+00  -3.0649716e-04  -3.1260213e+00  -5.6120885e-04  -3.1217957e+00   2.1772452e-04  -3.0979630e+00   3.9178801e-05  -3.1047722e+00  -3.8663403e-05  -3.1066862e+00
   1.3400000e+01  -9.2339864e-03  -1.2041129e-01  -1.0330043e-02  -5.7627878e-01  -5.4369684e-02   2.2218572e+00   2.7905965e-02   2.3890513e+00  -4.5361547e-03  -2.9264341e+00  -3.1182673e-02  -3.4021118e+00  -8.9635167e-04  -3.1050373e+00  -2.1554223e-02  -3.1409059e+00  -5.8381985e-02  -3.1383081e+00  -6.6448535e-05  -3.1206555e+00  -1.8857576e-02  -3.1412595e+00  -3.0648825e-04  -3.1260826e+00  -1.6390166e-04  -3.1218052e+00   6.2047947e-05  -3.0979613e+00  -6.1428671e-05  -3.1047897e+00   2.9024212e-04  -3.1066961e+00
   1.3600000e+01  -9.2321567e-03  -1.2225736e-01   6.9072062e-03  -5.7650674e-01  -5.2683224e-02   2.2104427e+00   2.7476565e-02   2.3946268e+00  -4.9846540e-03  -2.9273148e+00  -7.9135164e-04  -3.4019222e+00  -6.0895085e-04  -3.1051685e+00   7.9820994e-02  -3.1467290e+00  -1.0707014e-02  -3.1385109e+00  -1.9739153e-04  -3.1207003e+00  -4.3778166e-03  -3.1414849e+00  -3.0649662e-04  -3.1261439e+00   5.0645765e-04  -3.1218413e+00   7.0196522e-05  -3.0979484e+00  -5.6890928e-05  -3.1048008e+00  -2.4522714e-04  -3.1066887e+00
   1.3800000e+01  -9.2289228e-03  -1.2410366e-01   2.9590422e-03  -5.7670897e-01  -5.3280695e-02   2.1993558e+00   2.6214465e-02   2.4001835e+00  -4.5411540e-03  -2.9282297e+00   3.1983650e-02  -3.4031245e+00  -7.3490729e-04  -3.1053071e+00   1.3598786e-02  -3.1468412e+00  -1.3776796e-02  -3.1415256e+00  -1.9074770e-04  -3.1207374e+00   1.8003452e-02  -3.1425920e+00  -3.0648918e-04  -3.1262052e+00   1.0926140e-04  -3.1218426e+00   6.9765728e-05  -3.0979353e+00  -5.7094625e-05  -3.1048122e+00  -3.8663989e-05  -3.1066850e+00
   1.4000000e+01  -9.2252166e-03  -1.2594986e-01  -1.1246813e-03  -5.7639251e-01  -5.2212795e-02   2.1884875e+00   2.6971643e-02   2.4056499e+00  -3.8275436e-03  -2.9291596e+00  -1.8082291e-02  -3.4022300e+00  -7.6042148e-04  -3.1054444e+00   1.8057779e-02  -3.1429847e+00   6.1213576e-02  -3.1442986e+00  -1.9108508e-04  -3.1207752e+00   4.0693353e-03  -3.1424845e+00  -3.0649482e-04  -3.1262665e+00   1.2801878e-04  -3.1218173e+00  -2.3440849e-04  -3.0979218e+00  -5.7083926e-05  -3.1048236e+00  -4.8103896e-05  -3.1066948e+00
   1.4200000e+01  -9.2243703e-03  -1.2779569e-01  -8.4166772e-03  -5.7615438e-01  -5.2013102e-02   2.1777679e+00   2.6049233e-02   2.4110530e+00  -4.6760812e-03  -2.9300444e+00  -1.0575481e-02  -3.4013364e+00   4.1309867e-04  -3.1055873e+00  -9.1800715e-02  -3.1394200e+00   1.5463317e-02  -3.1433438e+00  -1.9106891e-04  -3.1208132e+00  -1.8857575e-02  -3.1414920e+00  -3.0649605e-04  -3.1263278e+00  -5.6214037e-04  -3.1217927e+00  -5.6254788e-05  -3.0979232e+00  -5.7080564e-05  -3.1048350e+00   2.9067067e-04  -3.1067042e+00
   1.4400000e+01  -9.2248223e-03  -1.2964113e-01   6.6519012e-03  -5.7648690e-01  -5.1329400e-02   2.1671832e+00   2.6436816e-02   2.4164064e+00  -4.6544523e-03  -2.9309174e+00  -4.2748428e-03  -3.4021053e+00  -5.1505363e-04  -3.1056761e+00  -2.1554224e-02  -3.1412835e+00  -5.8381217e-02  -3.1395654e+00   3.9553515e-05  -3.1208513e+00   1.8650776e-02  -3.1417174e+00  -3.0648886e-04  -3.1263891e+00  -1.6385797e-04  -3.1218018e+00   2.3856501e-04  -3.0979363e+00  -5.7086015e-05  -3.1048464e+00   9.3145837e-05  -3.1066969e+00
   1.4600000e+01  -9.2243761e-03  -1.3148633e-01   2.9929813e-03  -5.7668143e-01  -5.1318192e-02   2.1567146e+00   2.5447567e-02   2.4217143e+00  -4.5842089e-03  -2.9318174e+00   3.2625450e-02  -3.4031691e+00  -4.4691566e-04  -3.1057336e+00   7.9820994e-02  -3.1471056e+00  -1.0707064e-02  -3.1397594e+00   1.2795476e-04  -3.1208780e+00   4.0398585e-03  -3.1416822e+00  -3.0649482e-04  -3.1264504e+00   5.0645631e-04  -3.1218378e+00  -2.4325523e-04  -3.0979339e+00  -5.7082843e-05  -3.1048578e+00  -2.3621999e-04  -3.1066764e+00
   1.4800000e+01  -9.2245235e-03  -1.3333140e-01  -1.0475044e-02  -5.7636943e-01  -5.1559464e-02   2.1463380e+00   2.5985542e-02   2.4269638e+00  -5.4050658e-03  -2.9327279e+00  -1.3895905e-02  -3.4023082e+00  -5.1344385e-04  -3.1058083e+00   1.3598786e-02  -3.1472173e+00   6.1028320e-02  -3.1427692e+00  -5.6142480e-06  -3.1208847e+00  -1.8856171e-02  -3.1407047e+00  -3.0649706e-04  -3.1265117e+00   1.0926463e-04  -3.1218391e+00   2.4835442e-04  -3.0979350e+00  -5.7086091e-05  -3.1048692e+00  -3.9075848e-05  -3.1066731e+00
   1.5000000e+01  -9.2270944e-03  -1.3517639e-01   8.6282705e-03  -5.7659619e-01  -5.1856707e-02   2.1360004e+00   2.4496186e-02   2.4321679e+00  -5.2138714e-03  -2.9336819e+00  -1.3439848e-02  -3.4011994e+00  -2.5812337e-04  -3.1058929e+00   1.8057779e-02  -3.1433606e+00   1.5474732e-02  -3.1418288e+00   1.1537728e-06  -3.1208835e+00  -4.3778828e-03  -3.1409394e+00  -3.0649475e-04  -3.1265730e+00   1.2802444e-04  -3.1218138e+00  -2.4376751e-04  -3.0979332e+00  -5.7086688e-05  -3.1048806e+00  -4.8084888e-05  -3.1066829e+00
   1.5200000e+01  -9.2276468e-03  -1.3702147e-01   1.8834703e-03  -5.7671828e-01  -5.1466956e-02   2.1256597e+00   2.5178226e-02   2.4372949e+00  -5.4414788e-03  -2.9346838e+00  -3.7499961e-03  -3.4018221e+00  -3.9458057e-04  -3.1059730e+00  -9.1800715e-02  -3.1397956e+00  -5.8381985e-02  -3.1380653e+00   8.1399718e-07  -3.1208830e+00   1.8003465e-02  -3.1420515e+00  -3.0649507e-04  -3.1266343e+00  -5.6213770e-04  -3.1217892e+00  -5.5764262e-05  -3.0979342e+00  -5.7085260e-05  -3.1048921e+00  -4.7674782e-05  -3.1066922e+00
   1.5400000e+01  -9.2271232e-03  -1.3886673e-01  -1.0329705e-02  -5.7634126e-01  -4.8970255e-02   2.1153245e+00   2.4895957e-02   2.4423530e+00  -5.0974573e-03  -2.9357154e+00   3.1589033e-02  -3.4028960e+00  -4.2323282e-04  -3.1060470e+00   8.4450333e-02  -3.1416591e+00  -1.0707015e-02  -3.1382671e+00   8.2682297e-07  -3.1208826e+00   4.0693343e-03  -3.1419467e+00  -3.0648857e-04  -3.1266956e+00  -1.6385811e-04  -3.1217983e+00   2.3854034e-04  -3.0979474e+00  -5.7085988e-05  -3.1049035e+00   2.9066246e-04  -3.1067016e+00
   1.5600000e+01  -9.2259381e-03  -1.4071209e-01   8.6088400e-03  -5.7657021e-01  -4.9138158e-02   2.1051320e+00   2.5396901e-02   2.4473869e+00  -6.3457249e-03  -2.9367555e+00  -3.1182671e-02  -3.4020709e+00  -4.2113101e-04  -3.1061247e+00   1.3286215e-02  -3.1422229e+00  -1.3776796e-02  -3.1412812e+00   8.2717068e-07  -3.1208823e+00  -1.8857576e-02  -3.1409558e+00  -3.0649563e-04  -3.1267569e+00   5.0645815e-04  -3.1218343e+00   6.0959191e-05  -3.0979451e+00  -5.7084873e-05  -3.1049149e+00  -2.4525254e-04  -3.1066943e+00
   1.5800000e+01  -9.2237537e-03  -1.4255742e-01   1.8860475e-03  -5.7668856e-01  -5.1317390e-02   2.0951109e+00   2.4744178e-02   2.4524210e+00  -7.6759970e-03  -2.9378482e+00  -7.9135929e-04  -3.4018812e+00  -4.2128359e-04  -3.1062054e+00  -9.1447006e-02  -3.1384418e+00   6.1213579e-02  -3.1440538e+00   8.2699648e-07  -3.1208821e+00  -4.3778169e-03  -3.1411820e+00  -3.0648823e-04  -3.1268182e+00   1.0926181e-04  -3.1218356e+00  -2.3394662e-04  -3.0979311e+00  -5.7085137e-05  -3.1049263e+00  -3.8659584e-05  -3.1066907e+00
   1.6000000e+01  -9.2205794e-03  -1.4440257e-01  -1.0330043e-02  -5.7631015e-01  -5.2391361e-02   2.0850690e+00   2.4408807e-02   2.4574432e+00  -5.5103170e-03  -2.9390866e+00   3.1983645e-02  -3.4030834e+00   7.2366540e-04  -3.1062877e+00  -2.1579072e-02  -3.1403629e+00   1.5463318e-02  -3.1430988e+00   8.2705058e-07  -3.1208819e+00   1.8003463e-02  -3.1422896e+00  -3.0648927e-04  -3.1268795e+00  -5.6125348e-04  -3.1218103e+00  -5.6279190e-05  -3.0979325e+00  -5.7086792e-05  -3.1049377e+00   2.9025141e-04  -3.1067005e+00
   1.6200000e+01  -9.2187281e-03  -1.4624739e-01   8.6088932e-03  -5.7653825e-01  -5.4816545e-02   2.0748739e+00   2.3761967e-02   2.4624156e+00  -6.1950369e-03  -2.9403514e+00  -3.1735292e-02  -3.4021889e+00  -1.6986455e-04  -3.1063141e+00   7.9822635e-02  -3.1462035e+00  -5.8381217e-02  -3.1393203e+00   8.2569367e-07  -3.1208817e+00   4.0693344e-03  -3.1421823e+00  -3.0648895e-04  -3.1269408e+00   5.2521971e-04  -3.1218198e+00   2.3856601e-04  -3.0979456e+00  -5.7085593e-05  -3.1049491e+00  -2.4522626e-04  -3.1066931e+00
   1.6400000e+01  -9.2170673e-03  -1.4809180e-01   1.8860485e-03  -5.7665614e-01  -5.6453658e-02   2.0644307e+00   2.2434952e-02   2.4673150e+00  -4.5505034e-03  -2.9415768e+00  -6.9001796e-04  -3.4019725e+00  -1.0428178e-04  -3.1063076e+00   1.3598676e-02  -3.1463262e+00  -1.0707064e-02  -3.1395143e+00   8.2132031e-07  -3.1208816e+00  -1.8857582e-02  -3.1411900e+00  -3.0648786e-04  -3.1270021e+00   1.0837533e-04  -3.1218218e+00   6.0955545e-05  -3.0979433e+00  -5.7086553e-05  -3.1049606e+00  -3.8665533e-05  -3.1066894e+00
   1.6600000e+01  -9.2117309e-03  -1.4993582e-01  -1.0330041e-02  -5.7627748e-01  -5.8718506e-02   2.0536716e+00   2.3289994e-02   2.4720823e+00  -4.5207787e-03  -2.9427267e+00   3.1964986e-02  -3.4031775e+00  -1.0909082e-04  -3.1063161e+00   1.8057788e-02  -3.1424755e+00   6.1028320e-02  -3.1425240e+00   8.2746660e-07  -3.1208814e+00  -4.3778161e-03  -3.1414155e+00  -3.0649567e-04  -3.1270634e+00  -5.6120890e-04  -3.1217962e+00  -2.3394568e-04  -3.0979292e+00   1.1314850e-04  -3.1049720e+00   2.9025144e-04  -3.1066993e+00
   1.6800000e+01  -9.2148958e-03  -1.5177931e-01   6.9072060e-03  -5.7650544e-01  -6.1075812e-02   2.0425603e+00   2.2472313e-02   2.4767655e+00  -5.6421634e-03  -2.9437670e+00  -1.3775173e-02  -3.4022813e+00  -7.1768327e-05  -3.1063304e+00  -9.1800715e-02  -3.1389139e+00  -6.1452269e-02  -3.1415837e+00   8.2691626e-07  -3.1208812e+00   1.8003464e-02  -3.1425226e+00  -3.0649711e-04  -3.1271247e+00  -1.6390306e-04  -3.1218055e+00  -5.6278963e-05  -3.0979307e+00   1.1774502e-05  -3.1049749e+00  -2.4522762e-04  -3.1066919e+00
   1.7000000e+01  -9.2210004e-03  -1.5362244e-01   2.9590408e-03  -5.7670767e-01  -6.4375214e-02   2.0310468e+00   2.2843225e-02   2.4813968e+00   7.8831558e-03  -2.9448014e+00  -1.3461927e-02  -3.4011739e+00  -1.1357072e-04  -3.1063463e+00  -2.1554224e-02  -3.1407791e+00   6.4085455e-02  -3.1416361e+00   8.2599449e-07  -3.1208810e+00   4.0693344e-03  -3.1424151e+00  -3.0649507e-04  -3.1271860e+00   5.0645646e-04  -3.1218416e+00   2.3856619e-04  -3.0979438e+00   1.6347382e-05  -3.1049714e+00  -3.8665398e-05  -3.1066882e+00
   1.7200000e+01  -9.2227811e-03  -1.5546580e-01  -1.1246863e-03  -5.7639121e-01  -6.7851298e-02   2.0190530e+00   2.1670314e-02   2.4859848e+00   1.1343333e-03  -2.9452074e+00  -3.7459414e-03  -3.4017936e+00  -1.1050111e-04  -3.1063635e+00   7.9820995e-02  -3.1466022e+00  -6.1658910e-02  -3.1409830e+00   8.2712881e-07  -3.1208809e+00  -1.8857574e-02  -3.1414227e+00  -3.0649623e-04  -3.1272473e+00   1.0925936e-04  -3.1218429e+00   6.0955760e-05  -3.0979414e+00   1.6143342e-05  -3.1049682e+00   2.9025015e-04  -3.1066980e+00
   1.7400000e+01  -9.2213158e-03  -1.5730963e-01  -8.4166764e-03  -5.7615308e-01  -7.0512904e-02   2.0064892e+00   2.2231285e-02   2.4905058e+00   1.2611132e-03  -2.9450536e+00   3.1588274e-02  -3.4028665e+00  -1.1072752e-04  -3.1063831e+00   1.3598783e-02  -3.1467143e+00  -1.0496574e-02  -3.1410790e+00   8.2711464e-07  -3.1208807e+00   1.8650776e-02  -3.1416481e+00  -3.0649689e-04  -3.1273086e+00   1.2802255e-04  -3.1218177e+00  -2.3394602e-04  -3.0979274e+00  -1.5410567e-04  -3.1049649e+00  -2.4522884e-04  -3.1066906e+00
   1.7600000e+01  -9.2227293e-03  -1.5915372e-01   6.6518831e-03  -5.7648560e-01  -7.5736017e-02   1.9933392e+00   2.1868550e-02   2.4949703e+00   1.2587380e-03  -2.9448605e+00  -3.1182530e-02  -3.4020407e+00  -1.1070887e-04  -3.1064038e+00   1.8057780e-02  -3.1428579e+00   6.1015615e-02  -3.1441578e+00   8.2770060e-07  -3.1208806e+00   4.0398581e-03  -3.1416129e+00  -3.0648843e-04  -3.1273699e+00  -5.6214082e-04  -3.1217930e+00  -5.6280137e-05  -3.0979288e+00   1.1752110e-04  -3.1049701e+00  -3.8668949e-05  -3.1066869e+00
   1.7800000e+01  -9.2234257e-03  -1.6099795e-01   2.9929804e-03  -5.7668013e-01  -7.9937386e-02   1.9795004e+00   2.1600408e-02   2.4994086e+00   1.3717785e-03  -2.9446409e+00  -7.9137577e-04  -3.4018507e+00  -1.1071015e-04  -3.1064252e+00  -9.1800715e-02  -3.1392932e+00   1.5475515e-02  -3.1432474e+00   8.2723450e-07  -3.1208804e+00  -1.8856167e-02  -3.1406353e+00  -3.0648892e-04  -3.1274312e+00  -1.6385935e-04  -3.1218022e+00   2.3856524e-04  -3.0979419e+00   1.1578702e-05  -3.1049734e+00   2.9025219e-04  -3.1066967e+00
   1.8000000e+01  -9.2228720e-03  -1.6284236e-01  -1.0475043e-02  -5.7636813e-01  -8.5807391e-02   1.9648628e+00   2.1655302e-02   2.5038045e+00   1.5774978e-03  -2.9444012e+00   3.1983661e-02  -3.4030527e+00  -1.1071023e-04  -3.1064469e+00  -2.1554224e-02  -3.1411567e+00  -5.8382036e-02  -3.1395009e+00   8.2708513e-07  -3.1208802e+00  -4.3778828e-03  -3.1408700e+00  -3.0648869e-04  -3.1274925e+00   5.0645570e-04  -3.1218382e+00   6.0955498e-05  -3.0979395e+00   1.6357703e-05  -3.1049699e+00  -2.4522725e-04  -3.1066893e+00
   1.8200000e+01  -9.2208942e-03  -1.6468687e-01   8.6282676e-03  -5.7659489e-01  -9.3320259e-02   1.9493250e+00   2.1070121e-02   2.5081689e+00  -1.4459636e-02  -2.9441356e+00  -3.1735287e-02  -3.4021581e+00  -1.1071219e-04  -3.1064688e+00   7.9820994e-02  -3.1469788e+00  -1.0707011e-02  -3.1397118e+00   8.2597957e-07  -3.1208801e+00   1.8003465e-02  -3.1419822e+00  -3.0649564e-04  -3.1275538e+00   1.0926188e-04  -3.1218394e+00  -2.3394624e-04  -3.0979255e+00  -1.5411391e-04  -3.1049666e+00  -3.8664372e-05  -3.1066856e+00
   1.8400000e+01  -9.2264042e-03  -1.6653131e-01   1.8834774e-03  -5.7671699e-01  -9.8932944e-02   1.9326820e+00   2.1114046e-02   2.5124892e+00   8.2813893e-03  -2.9446430e+00  -6.9002899e-04  -3.4019416e+00  -1.1071300e-04  -3.1064908e+00   1.3598786e-02  -3.1470904e+00   6.1028317e-02  -3.1427310e+00   8.2645785e-07  -3.1208799e+00   4.0693343e-03  -3.1418774e+00  -3.0649383e-04  -3.1276151e+00   1.2802458e-04  -3.1218142e+00  -5.6279171e-05  -3.0979270e+00   1.1752343e-04  -3.1049719e+00   2.9024960e-04  -3.1066955e+00
   1.8600000e+01  -9.2330433e-03  -1.6837590e-01  -1.0329707e-02  -5.7633997e-01  -1.0392722e-01   1.9148487e+00   2.0961071e-02   2.5167637e+00   1.0668503e-03  -2.9450983e+00   3.1964984e-02  -3.4031466e+00  -1.7371252e-04  -3.1065129e+00   1.8057777e-02  -3.1432337e+00   1.5474733e-02  -3.1417958e+00   8.2723421e-07  -3.1208797e+00  -1.8857571e-02  -3.1408865e+00  -3.0648713e-04  -3.1276764e+00  -5.6214059e-04  -3.1217895e+00   2.3856646e-04  -3.0979400e+00   1.1578881e-05  -3.1049751e+00  -2.4522815e-04  -3.1066881e+00
   1.8800000e+01  -9.2379330e-03  -1.7022114e-01   8.6088460e-03  -5.7656891e-01  -1.1572621e-01   1.8958863e+00   2.0454416e-02   2.5210073e+00   1.2623815e-03  -2.9449587e+00  -1.6621841e-02  -3.4022504e+00  -9.2776753e-05  -3.1065381e+00  -9.1800715e-02  -3.1396688e+00  -5.8381984e-02  -3.1380351e+00   8.2695790e-07  -3.1208796e+00  -4.3778175e-03  -3.1411127e+00  -3.0648953e-04  -3.1277377e+00  -1.6385800e-04  -3.1217986e+00   6.0955586e-05  -3.0979377e+00   1.6357801e-05  -3.1049716e+00  -3.8664218e-05  -3.1066844e+00
   1.9000000e+01  -9.2394760e-03  -1.7206723e-01   1.8860564e-03  -5.7668727e-01  -1.2659701e-01   1.8755161e+00   1.9983624e-02   2.5252026e+00   1.3717102e-03  -2.9447761e+00  -1.1537544e-02  -3.4012841e+00  -9.8713199e-05  -3.1065636e+00  -2.1554224e-02  -3.1415323e+00  -1.0707014e-02  -3.1382384e+00   8.2711690e-07  -3.1208794e+00   1.8003464e-02  -3.1422203e+00  -3.0649516e-04  -3.1277990e+00   5.0645519e-04  -3.1218346e+00  -2.3394534e-04  -3.0979237e+00   1.6145548e-05  -3.1049684e+00  -4.8104872e-05  -3.1066942e+00
   1.9200000e+01  -9.2433029e-03  -1.7391408e-01  -1.0330044e-02  -5.7630885e-01  -1.3379829e-01   1.8533546e+00   2.0128907e-02   2.5293274e+00   1.5774997e-03  -2.9445566e+00  -4.0985558e-03  -3.4020016e+00  -9.8280262e-05  -3.1065863e+00   7.9820994e-02  -3.1473543e+00  -1.3776801e-02  -3.1412533e+00   8.2777821e-07  -3.1208792e+00   4.0693342e-03  -3.1421130e+00  -3.0649011e-04  -3.1278603e+00   1.0926166e-04  -3.1218359e+00  -5.6278878e-05  -3.0979251e+00  -1.5410738e-04  -3.1049651e+00   2.9067615e-04  -3.1067036e+00
   1.9400000e+01  -9.2481549e-03  -1.7576159e-01   8.6088939e-03  -5.7653695e-01  -1.4527318e-01   1.8294111e+00   1.9322930e-02   2.5334017e+00   1.4339892e-03  -2.9443021e+00   3.2592969e-02  -3.4030674e+00   7.2586334e-05  -3.1066076e+00   1.3598786e-02  -3.1474660e+00   6.1213592e-02  -3.1440264e+00   8.2749601e-07  -3.1208791e+00  -1.8857574e-02  -3.1411207e+00  -3.0648917e-04  -3.1279216e+00  -5.6125326e-04  -3.1218106e+00   2.3856645e-04  -3.0979382e+00   1.1752493e-04  -3.1049704e+00   9.3144438e-05  -3.1066962e+00
   1.9600000e+01  -9.2484555e-03  -1.7760986e-01   1.8860478e-03  -5.7665484e-01  -1.6561872e-01   1.8036278e+00   1.9857926e-02   2.5374141e+00  -1.4456117e-02  -2.9440272e+00  -1.8831092e-02  -3.4022022e+00  -8.9770638e-05  -3.1066197e+00   1.8057775e-02  -3.1436092e+00   1.5463317e-02  -3.1430717e+00   8.2689852e-07  -3.1208789e+00  -4.3778172e-03  -3.1413462e+00  -3.0649175e-04  -3.1279829e+00   5.2522184e-04  -3.1218201e+00   6.0956405e-05  -3.0979358e+00   1.1578519e-05  -3.1049736e+00  -2.3621986e-04  -3.1066758e+00
   1.9800000e+01  -9.2497971e-03  -1.7945875e-01  -1.0330042e-02  -5.7627618e-01  -1.8122161e-01   1.7753593e+00   1.9679064e-02   2.5413863e+00   8.5167431e-03  -2.9445352e+00  -1.0155442e-02  -3.4013371e+00  -7.7851021e-05  -3.1066278e+00  -9.1800714e-02  -3.1400443e+00  -5.8381217e-02  -3.1392934e+00   8.2757223e-07  -3.1208787e+00   1.8003463e-02  -3.1424533e+00  -3.0648889e-04  -3.1280442e+00   1.0837545e-04  -3.1218221e+00  -2.3394638e-04  -3.0979218e+00   1.6357018e-05  -3.1049701e+00  -3.9076307e-05  -3.1066725e+00


==> data/control_306_normal.dat <==
   0.0000000e+00  -1.1756736e-02   0.0000000e+00   5.9359121e-01   0.0000000e+00   1.2801914e+00   0.0000000e+00   1.5039916e+00   0.0000000e+00   8.2944784e-01   0.0000000e+00   8.2628999e-01   0.0000000e+00   3.8906346e-01   0.0000000e+00   1.6600856e-01   0.0000000e+00   6.9049809e-02   0.0000000e+00   6.6827005e-02   0.0000000e+00   3.1467642e-02   0.0000000e+00  -9.0468120e-01   0.0000000e+00   5.8832402e-01   0.0000000e+00   1.1498062e+00   0.0000000e+00   1.2396550e+00   0.0000000e+00   1.3782215e+00   0.0000000e+00
   2.0000000e-01  -1.1673548e-02  -5.8317968e-04   4.9095980e-01   2.9444426e-02   1.1037073e+00   6.3502459e-02   1.4377671e+00   7.4603816e-02   9.0501914e-01   4.1143830e-02   8.5317113e-01   4.0987189e-02   4.0296317e-01   1.9299056e-02   1.7494052e-01   8.2346683e-03   8.2418667e-02   3.4251384e-03   8.5640724e-02   3.3148786e-03   3.8294830e-02   1.5609171e-03   2.8941601e-01  -4.4875696e-02   5.5725519e-01   2.9183153e-02   9.8603526e-01   5.7034845e-02   8.0088166e-01   6.1491698e-02   7.8066683e-01   6.8365132e-02
   4.0000000e-01  -1.1633954e-02  -1.9600095e-03   3.5271628e-01   9.4077243e-02   1.0245573e+00   2.0512055e-01   1.3777257e+00   2.4797897e-01   1.0081961e+00   1.4232011e-01   8.7885719e-01   1.3937733e-01   4.1229314e-01   6.5688264e-02   1.7483365e-01   2.8177236e-02   7.5867651e-02   1.2198935e-02   7.4764837e-02   1.2097669e-02   3.4983750e-02   5.5957883e-03   1.1029913e+00  -9.1908473e-02   5.2505555e-01   9.6747063e-02   8.5665948e-01   1.8396839e-01   5.7492054e-01   1.8533778e-01   5.6705656e-01   2.0061118e-01
   6.0000000e-01  -1.1633984e-02  -3.7670595e-03   6.6781580e-01   1.6699414e-01   1.1238147e+00   3.7851203e-01   1.3700958e+00   4.6989174e-01   1.1804850e+00   2.8463164e-01   9.6127466e-01   2.7163729e-01   4.5028752e-01   1.2797246e-01   1.8139226e-01   5.4902874e-02   7.7903233e-02   2.4126410e-02   7.7416500e-02   2.4106301e-02   3.4967579e-02   1.1101567e-02   2.7229705e+00  -5.1247891e-02   5.0385483e-01   1.8251511e-01   6.8406237e-01   3.3619099e-01   4.8029201e-01   3.1436710e-01   4.5621664e-01   3.3303901e-01
   8.0000000e-01  -1.1633983e-02  -5.8086119e-03   2.2845349e-01   2.5447024e-01   1.0408136e+00   5.7104852e-01   1.2954179e+00   7.1562434e-01   1.2638300e+00   4.6225732e-01   1.0467199e+00   4.2761735e-01   5.2860706e-01   2.0124380e-01   1.9357837e-01   8.5672129e-02   8.0141443e-02   3.7619440e-02   8.0594222e-02   3.7574915e-02   3.5486271e-02   1.7279252e-02   2.3000224e+00   1.5095573e-01   4.7589683e-01   2.7591376e-01   5.3258563e-01   4.8847399e-01   2.9911822e-01   4.3236544e-01   3.5419793e-01   4.5138872e-01
   1.0000000e+00  -1.1633984e-02  -7.9788632e-03  -7.0613904e-02   3.4094620e-01   1.0014217e+00   7.7400803e-01   1.1515205e+00   9.7041519e-01   1.2536222e+00   6.7039882e-01   1.0547126e+00   6.0420262e-01   6.9438328e-01   2.8597381e-01   2.0997157e-01   1.1953155e-01   8.3646959e-02   5.2165402e-02   8.3219226e-02   5.2110159e-02   3.9174683e-02   2.3850759e-02  -9.6209687e-01   4.8666208e-01   4.6041925e-01   3.7125189e-01   4.4497261e-01   6.2626304e-01   2.8650521e-01   5.3147782e-01   2.8486054e-01   5.5244783e-01
   1.2000000e+00  -1.1633984e-02  -1.0219746e-02   5.7326221e-02   3.9418543e-01   9.8455230e-01   9.7736118e-01   1.0001871e+00   1.2200050e+00   1.1560188e+00   8.9816803e-01   1.0348509e+00   7.9596472e-01   8.4304225e-01   3.8839804e-01   2.4231012e-01   1.5639522e-01   8.9236997e-02   6.7554060e-02   8.8164290e-02   6.7490116e-02   3.8302732e-02   3.0842437e-02   1.0082309e+00   7.1663654e-01   4.5355090e-01   4.6575064e-01   6.5350294e-01   7.4559661e-01   2.2504985e-01   6.1223792e-01   2.9342099e-01   6.3643283e-01
   1.4000000e+00  -1.1633984e-02  -1.2499392e-02  -1.1216001e-01   4.2337803e-01   9.1136133e-01   1.1784929e+00   8.3593176e-01   1.4533866e+00   1.0603854e+00   1.1314529e+00   9.5862186e-01   9.9539558e-01   9.4551402e-01   5.1464324e-01   2.7925899e-01   1.9717789e-01   9.3907591e-02   8.3824929e-02   9.1329333e-02   8.3685619e-02   4.0782067e-02   3.8171332e-02   1.8733147e+00   8.5376771e-01   4.5403414e-01   5.5881912e-01   6.1005710e-01   8.6158547e-01   2.1413630e-01   6.7936514e-01   2.9145883e-01   7.0865456e-01
   1.6000000e+00  -1.1633983e-02  -1.4800312e-02  -1.8440004e-01   4.3616508e-01   8.4072890e-01   1.3740895e+00   6.4975720e-01   1.6635760e+00   8.4784253e-01   1.3590550e+00   8.5123502e-01   1.1944468e+00   1.0375074e+00   6.6508525e-01   3.3332835e-01   2.4325821e-01   1.0385554e-01   1.0103879e-01   9.5816968e-02   1.0068664e-01   4.1298915e-02   4.5772848e-02  -5.6980825e-01   1.0629188e+00   4.5932938e-01   6.5084753e-01   6.4155842e-01   9.8205701e-01   1.8877294e-01   7.3597197e-01   2.3799451e-01   7.7467098e-01
   1.8000000e+00  -1.1638182e-02  -1.7112907e-02  -2.0272454e-01   4.2947831e-01   7.5002778e-01   1.5601707e+00   5.0118072e-01   1.8451279e+00   7.1831141e-01   1.5691094e+00   7.5239952e-01   1.3848655e+00   1.0720062e+00   8.3753378e-01   3.9354090e-01   2.9642935e-01   1.0961976e-01   1.1945342e-01   9.8127924e-02   1.1848095e-01   4.3109189e-02   5.3650365e-02  -5.6313076e-01   1.2255586e+00   4.6488861e-01   7.4258744e-01   1.0536567e+00   1.1047859e+00   1.7728684e-01   7.8510349e-01   2.1789645e-01   8.3455009e-01
   2.0000000e+00  -1.1659694e-02  -1.9432118e-02  -2.2466196e-01   4.0825974e-01   6.2969247e-01   1.7336605e+00   4.5837174e-01   1.9960284e+00   4.9037629e-01   1.7544718e+00   6.3991564e-01   1.5612803e+00   1.0104631e+00   1.0275091e+00   4.7819505e-01   3.5867585e-01   1.2328295e-01   1.3921719e-01   1.0280556e-01   1.3700760e-01   4.4261447e-02   6.1790153e-02  -5.0160568e-01   1.2637302e+00   4.6337189e-01   8.3465995e-01   7.1217846e-01   1.2504754e+00   1.6107880e-01   8.2853212e-01   1.8003818e-01   8.8789158e-01
   2.2000000e+00  -1.1692370e-02  -2.1756198e-02  -2.6919717e-01   3.7723317e-01   5.4449225e-01   1.8905854e+00   3.7356805e-01   2.1219462e+00   4.2537721e-01   1.9097131e+00   5.1257967e-01   1.7204139e+00   8.7940337e-01   1.2254523e+00   7.0548353e-01   4.3254884e-01   1.3123613e-01   1.6063336e-01   1.0638253e-01   1.5626211e-01   4.5692451e-02   7.0204593e-02  -2.5294096e-01   1.2369155e+00   4.5600329e-01   9.2706564e-01   1.2480494e+00   1.4085723e+00   1.4046268e-01   8.6756022e-01   1.7286124e-01   9.3495055e-01
   2.4000000e+00  -1.1709141e-02  -2.4085444e-02  -2.8084647e-01   3.3772334e-01   4.7055146e-01   2.0293033e+00   2.7375135e-01   2.2282071e+00   3.4865851e-01   2.0359376e+00   4.5076371e-01   1.8591765e+00   7.6701665e-01   1.4187666e+00   9.0836137e-01   5.2751679e-01   1.4521597e-01   1.8390607e-01   1.1184233e-01   1.7628357e-01   4.6523012e-02   7.8887568e-02  -9.8369005e-01   1.1892703e+00   4.1478221e-01   1.0192271e+00   1.3711890e+00   1.5861844e+00   1.3166816e-01   9.0249204e-01   2.3184575e-01   9.7666729e-01
   2.6000000e+00  -1.1704380e-02  -2.6419686e-02   2.5069609e-02   2.9117031e-01   4.5542493e-01   2.1508993e+00   2.3967341e-01   2.3152830e+00   2.6578885e-01   2.1397905e+00   3.8282124e-01   1.9785187e+00   5.5895319e-01   1.5986402e+00   1.0245600e+00   6.5336103e-01   1.7137167e-01   2.0921431e-01   1.1639388e-01   1.9714213e-01   4.8367952e-02   8.7817266e-02  -1.3801384e+00   1.1040493e+00   4.0026570e-01   1.1089103e+00   1.7349444e+00   1.8023892e+00   1.1830153e-01   9.3390181e-01   3.0680110e-01   1.0180864e+00
   2.8000000e+00  -1.1707852e-02  -2.8757114e-02   3.0910624e-01   2.5545315e-01   2.1182229e-01   2.2593437e+00   2.3000754e-01   2.3860835e+00   2.3990778e-01   2.2241377e+00   3.4483394e-01   2.0813207e+00   4.8379541e-01   1.7562500e+00   1.0979103e+00   8.1015813e-01   1.8508406e-01   2.3750514e-01   1.2827858e-01   2.1890771e-01   4.9135819e-02   9.7007632e-02  -1.0084808e+00   9.4884771e-01   3.1596344e-01   1.1948383e+00   7.4614162e-01   2.0628215e+00   1.0624785e-01   9.6235825e-01   2.4934150e-01   1.0654569e+00
   3.0000000e+00  -1.1719356e-02  -3.1096271e-02   2.7983883e-01   2.5220270e-01   2.2349728e-01   2.3478721e+00   2.1510819e-01   2.4460878e+00   2.1695867e-01   2.2931288e+00   2.9341272e-01   2.1704002e+00   3.8700775e-01   1.8894586e+00   9.9645804e-01   9.9230257e-01   2.2037929e-01   2.6917584e-01   1.2879403e-01   2.4194555e-01   5.3282775e-02   1.0645411e-01  -9.7095165e-01   7.5756646e-01   2.5311578e-01   1.2739340e+00   1.2875253e-01   2.3132587e+00   1.0818279e-01   9.8805282e-01   1.4216605e-01   1.1162893e+00
   3.2000000e+00  -1.1716306e-02  -3.3437087e-02   7.6526746e-02   2.7686007e-01   2.0891581e-01   2.4161510e+00   1.8185409e-01   2.4990351e+00   1.8483576e-01   2.3515023e+00   2.5627535e-01   2.2478544e+00   3.2442351e-01   2.0014206e+00   8.8194541e-01   1.1863060e+00   2.0775910e-01   3.0500943e-01   1.4434338e-01   2.6619012e-01   5.3131669e-02   1.1627806e-01  -2.4111038e-01   5.6344771e-01   2.0515907e-01   1.3427369e+00   9.1139598e-02   2.4874067e+00   1.2129150e-01   1.0118378e+00   1.5049371e-01   1.1613703e+00
   3.4000000e+00  -1.1725645e-02  -3.5779130e-02  -4.0737762e-02   3.0555926e-01   1.8553998e-01   2.4730678e+00   1.4149655e-01   2.5458546e+00   1.5395809e-01   2.4015227e+00   2.4610049e-01   2.3149969e+00   2.8635267e-01   2.0946849e+00   7.1609545e-01   1.3770151e+00   2.1781658e-01   3.4393582e-01   1.4096824e-01   2.9188920e-01   5.5281698e-02   1.2647017e-01  -4.5688846e-01   4.0549963e-01   1.4187639e-01   1.4009585e+00   4.9189352e-02   2.5927338e+00   1.5994922e-01   1.0353037e+00   1.6211331e-01   1.1993531e+00
   3.6000000e+00  -1.1750785e-02  -3.8122186e-02  -5.0058787e-02   3.2239853e-01   1.4788962e-01   2.5219970e+00   1.3258234e-01   2.5859578e+00   1.5908775e-01   2.4441220e+00   2.2330748e-01   2.3744665e+00   2.4620225e-01   2.1732562e+00   5.4959609e-01   1.5530364e+00   2.4571391e-01   3.8454567e-01   1.4863447e-01   3.1885095e-01   5.8993871e-02   1.3696485e-01   2.3778668e-01   2.8635521e-01   8.8388237e-02   1.4482852e+00   4.3104669e-02   2.6566818e+00   2.2804926e-01   1.0610447e+00   1.6659899e-01   1.2343551e+00
   3.8000000e+00  -1.1784027e-02  -4.0467424e-02  -4.0487565e-02   3.2750167e-01   1.2784759e-01   2.5637250e+00   1.2685126e-01   2.6202931e+00   1.4181032e-01   2.4816483e+00   2.0059298e-01   2.4281810e+00   2.1694370e-01   2.2402252e+00   4.2364293e-01   1.7059987e+00   2.8127313e-01   4.2787190e-01   1.5030214e-01   3.4674879e-01   5.9957553e-02   1.4789708e-01   2.7303054e-04   2.1419740e-01   5.0947660e-02   1.4844081e+00   3.7671720e-02   2.6959142e+00   3.2725255e-01   1.0929832e+00   1.7182572e-01   1.2684159e+00
   4.0000000e+00  -1.1808269e-02  -4.2816531e-02  -5.4419561e-02   3.2625992e-01   1.0975878e-01   2.5989768e+00   1.2058705e-01   2.6508163e+00   1.3074153e-01   2.5157418e+00   1.9536053e-01   2.4766842e+00   2.0006153e-01   2.2977439e+00   3.3620853e-01   1.8332927e+00   3.9303598e-01   4.7558637e-01   1.5208386e-01   3.7555460e-01   6.3790256e-02   1.5926809e-01   1.1159654e-01   1.8427207e-01   3.6935610e-02   1.5103514e+00   3.3953771e-02   2.7210655e+00   2.7116206e-01   1.1360108e+00   1.8130228e-01   1.3024016e+00
   4.2000000e+00  -1.1820400e-02  -4.5170313e-02  -4.8666211e-02   3.2123385e-01   1.0241289e-01   2.6289629e+00   1.0376328e-01   2.6787038e+00   1.0983051e-01   2.5467003e+00   1.7947106e-01   2.5211447e+00   1.8465740e-01   2.3480500e+00   2.9147788e-01   1.9370446e+00   1.1360225e+00   5.3269792e-01   1.7469904e-01   4.0501486e-01   6.7258274e-02   1.7110918e-01   6.3484542e-03   1.7339542e-01   2.8353573e-02   1.5284918e+00   3.2727400e-02   2.7380838e+00   1.7761718e-01   1.1863731e+00   1.5639112e-01   1.3370285e+00
   4.4000000e+00  -1.1828563e-02  -4.7528249e-02   1.7725477e-03   3.1385018e-01   6.9337573e-02   2.6549595e+00   1.0003888e-01   2.7040558e+00   1.0728467e-01   2.5744513e+00   1.5918614e-01   2.5623859e+00   1.6258266e-01   2.3929475e+00   2.4367843e-01   2.0221047e+00   1.2476778e+00   6.3636308e-01   1.7305941e-01   4.3602849e-01   6.8502750e-02   1.8353602e-01   1.9476390e-02   1.7227568e-01   2.6272652e-02   1.5413547e+00   3.0004609e-02   2.7504268e+00   1.8672309e-01   1.2338414e+00   1.3576001e-01   1.3711568e+00
   4.6000000e+00  -1.1830345e-02  -4.9889362e-02   1.4114769e-02   3.0790836e-01   7.1446582e-02   2.6768277e+00   9.6112290e-02   2.7271479e+00   9.9242392e-02   2.5994659e+00   1.5297143e-01   2.6002084e+00   1.5262955e-01   2.4331558e+00   2.1910974e-01   2.0927180e+00   1.2692547e+00   8.0130629e-01   2.0825561e-01   4.6873223e-01   7.3537754e-02   1.9648697e-01   2.5687916e-02   1.7288523e-01   2.3169395e-02   1.5508694e+00   2.9629447e-02   2.7600189e+00   2.1738626e-01   1.2763720e+00   1.1891704e-01   1.4029758e+00
   4.8000000e+00  -1.1825487e-02  -5.2252639e-02   2.1601105e-02   3.0541960e-01   5.4986762e-02   2.6951906e+00   8.5281552e-02   2.7486536e+00   9.6828813e-02   2.6224764e+00   1.6061204e-01   2.6350222e+00   1.4748793e-01   2.4694000e+00   1.8729416e-01   2.1522416e+00   9.9800527e-01   1.0054869e+00   2.2314086e-01   5.0404277e-01   8.1565378e-02   2.1002589e-01   2.4717609e-02   1.7528537e-01   2.2398972e-02   1.5583080e+00   2.8650100e-02   2.7679721e+00   2.4573897e-01   1.3180837e+00   1.0858630e-01   1.4318536e+00
   5.0000000e+00  -1.1841703e-02  -5.4616934e-02   2.1906226e-02   3.0569877e-01   5.4501627e-02   2.7108991e+00   7.7901770e-02   2.7685919e+00   8.7778472e-02   2.6439405e+00   1.3679935e-01   2.6683111e+00   1.3922863e-01   2.5028091e+00   1.7982896e-01   2.2031026e+00   7.9396703e-01   1.2186231e+00   2.3243623e-01   5.4295247e-01   8.2979089e-02   2.2449028e-01   3.6732758e-02   1.7887248e-01   2.4804366e-02   1.5644429e+00   2.7846496e-02   2.7749620e+00   2.5991914e-01   1.3619985e+00   9.9994953e-02   1.4579205e+00
   5.2000000e+00  -1.1862615e-02  -5.6982396e-02   2.0199449e-02   3.0781635e-01   5.2023677e-02   2.7244579e+00   7.6508268e-02   2.7868638e+00   7.9752258e-02   2.6640089e+00   1.3120647e-01   2.6998926e+00   1.2323778e-01   2.5340437e+00   1.5056513e-01   2.2475464e+00   6.0176960e-01   1.4155314e+00   2.5935656e-01   5.8490337e-01   8.4332763e-02   2.3985891e-01   4.8769650e-02   1.8366759e-01   2.0231004e-02   1.5699504e+00   2.7256492e-02   2.7813436e+00   1.7830954e-01   1.4089777e+00   1.0074810e-01   1.4815987e+00
   5.4000000e+00  -1.1886299e-02  -5.9350194e-02   1.0859293e-03   3.1087061e-01   4.7583817e-02   2.7366944e+00   7.2104227e-02   2.8038522e+00   7.5623876e-02   2.6825455e+00   1.2930793e-01   2.7292918e+00   1.2448508e-01   2.5629561e+00   1.5002974e-01   2.2867135e+00   4.0285216e-01   1.5857089e+00   2.7513313e-01   6.3023637e-01   9.2382973e-02   2.5584837e-01   3.3688064e-02   1.9021096e-01  -7.0931532e-02   1.5749844e+00   2.6114951e-02   2.7873295e+00   1.0750909e-01   1.4541668e+00   9.7411726e-02   1.5036542e+00
   5.6000000e+00  -1.1907245e-02  -6.1721298e-02  -4.9373204e-03   3.1342147e-01   3.3456534e-02   2.7478841e+00   5.7897601e-02   2.8198611e+00   7.0818725e-02   2.6997105e+00   1.2435463e-01   2.7571721e+00   1.1725149e-01   2.5900061e+00   1.3786917e-01   2.3217689e+00   3.2944325e-01   1.7235395e+00   2.8942914e-01   6.7930195e-01   9.4026707e-02   2.7263289e-01  -1.0305897e-01   1.9745479e-01  -9.8181727e-03   1.5750507e+00   2.5662493e-02   2.7930175e+00   9.8316685e-02   1.4915453e+00   1.0453196e-01   1.5246843e+00
   5.8000000e+00  -1.1920745e-02  -6.4096219e-02  -2.9119771e-03   3.1462063e-01   4.3140749e-02   2.7576183e+00   6.5010073e-02   2.8344487e+00   6.9622493e-02   2.7157166e+00   1.1371791e-01   2.7838959e+00   1.1137442e-01   2.6157259e+00   1.3095791e-01   2.3539428e+00   2.5969616e-01   1.8318936e+00   3.4915789e-01   7.3176623e-01   9.4501735e-02   2.9026239e-01  -8.8846839e-03   1.9768704e-01  -1.7502823e-02   1.5717178e+00   2.5107382e-02   2.7984733e+00   1.1755436e-01   1.5213045e+00   1.0503137e-01   1.5453693e+00
   6.0000000e+00  -1.1930628e-02  -6.6474755e-02  -6.9559043e-03   3.1493367e-01   3.1000591e-02   2.7664599e+00   5.9610865e-02   2.8480320e+00   6.6753959e-02   2.7308321e+00   1.1030824e-01   2.8092560e+00   1.0686615e-01   2.6401302e+00   1.1961901e-01   2.3836984e+00   2.2662894e-01   1.9176281e+00   1.2859719e+00   7.8963942e-01   9.4412148e-02   3.0844598e-01   1.2829692e-01   1.9318610e-01   7.7731790e-02   1.5686216e+00   2.4386690e-02   2.8037556e+00   1.6121862e-01   1.5474628e+00   8.7414317e-02   1.5661789e+00
   6.2000000e+00  -1.1933215e-02  -6.8856314e-02  -9.2678120e-03   3.1464211e-01   3.2136769e-02   2.7746030e+00   5.5127933e-02   2.8610851e+00   6.1658918e-02   2.7452679e+00   1.0256931e-01   2.8332665e+00   1.0180079e-01   2.6633501e+00   1.1052482e-01   2.4112835e+00   1.9711760e-01   1.9864743e+00   1.1822459e+00   8.9937771e-01   9.9859208e-02   3.2694852e-01   2.6352320e-02   1.9671895e-01   1.7045966e-02   1.5700669e+00   2.3733278e-02   2.8088846e+00   3.2237465e-01   1.5745925e+00   8.7732477e-02   1.5862034e+00
   6.4000000e+00  -1.1947517e-02  -7.1240061e-02  -7.7391290e-03   3.1373973e-01   2.8976730e-02   2.7819258e+00   5.3292564e-02   2.8734057e+00   6.5650624e-02   2.7589615e+00   9.9941796e-02   2.8560138e+00   9.8523491e-02   2.6854855e+00   1.0481961e-01   2.4367656e+00   1.6646677e-01   2.0432445e+00   9.7352522e-01   1.0705013e+00   9.8341612e-02   3.4589266e-01  -8.0532534e-02   2.0517818e-01  -7.0529482e-02   1.5748642e+00   2.3216252e-02   2.8138676e+00   8.2082727e-02   1.6120236e+00   7.8028228e-02   1.6050970e+00
   6.6000000e+00  -1.1969493e-02  -7.3625825e-02  -5.7558727e-03   3.1248402e-01   2.9458540e-02   2.7886879e+00   4.9691788e-02   2.8850509e+00   5.7847760e-02   2.7722386e+00   9.6445348e-02   2.8776230e+00   9.3875766e-02   2.7066574e+00   1.0407782e-01   2.4604409e+00   1.5725025e-01   2.0906676e+00   7.7643546e-01   1.2607456e+00   9.8407107e-02   3.6522520e-01   8.0290677e-03   2.0689677e-01  -9.8688445e-03   1.5746911e+00   2.2407251e-02   2.8187183e+00   8.7945474e-02   1.6497372e+00   7.3212455e-02   1.6229013e+00
   6.8000000e+00  -1.1978765e-02  -7.6014366e-02   8.2299802e-03   3.1119488e-01   2.7484122e-02   2.7950376e+00   4.9031909e-02   2.8960723e+00   5.7467169e-02   2.7850624e+00   9.2209328e-02   2.8983275e+00   9.4830201e-02   2.7269368e+00   9.3763260e-02   2.4828561e+00   1.3910675e-01   2.1312584e+00   5.4683594e-01   1.4432262e+00   1.0873941e-01   3.8471249e-01  -2.0091991e-02   2.0496589e-01  -1.7496465e-02   1.5712407e+00   2.2654978e-02   2.8234352e+00   1.9389869e-01   1.6781325e+00   7.3710159e-02   1.6394748e+00
   7.0000000e+00  -1.1981002e-02  -7.8405784e-02   1.8788907e-03   3.1066175e-01   2.6106225e-02   2.8010828e+00   4.4020635e-02   2.9065723e+00   5.6469672e-02   2.7973014e+00   9.1057684e-02   2.9181833e+00   8.6235542e-02   2.7465848e+00   9.2995953e-02   2.5040380e+00   1.3308835e-01   2.1668250e+00   3.8240137e-01   1.6020483e+00   1.1300824e-01   4.0479990e-01  -2.9913751e-02   2.0323581e-01   7.7731034e-02   1.5680782e+00   2.1948082e-02   2.8280582e+00   3.1047648e-01   1.7069080e+00   7.8870547e-02   1.6552017e+00
   7.2000000e+00  -1.1989373e-02  -8.0799269e-02   4.6274807e-03   3.1079677e-01   2.0884432e-02   2.8068122e+00   4.3181513e-02   2.9165108e+00   5.4367225e-02   2.8091545e+00   8.7271905e-02   2.9373440e+00   8.6225042e-02   2.7654988e+00   8.6372959e-02   2.5240857e+00   1.2152773e-01   2.1985985e+00   3.0945736e-01   1.7304004e+00   1.1292975e-01   4.2584824e-01  -2.2876090e-02   1.9998607e-01   1.7046069e-02   1.5694874e+00   2.1439299e-02   2.8326047e+00   2.8306932e-01   1.7459799e+00   8.1862442e-02   1.6707402e+00
   7.4000000e+00  -1.2000047e-02  -8.3194394e-02   7.6846406e-03   3.1117676e-01   2.1246734e-02   2.8120533e+00   4.0618990e-02   2.9258958e+00   4.7129749e-02   2.8206510e+00   8.3231841e-02   2.9558886e+00   8.2675154e-02   2.7836602e+00   8.6034418e-02   2.5431513e+00   1.1360484e-01   2.2274723e+00   2.3469992e-01   1.8317302e+00   1.2393881e-01   4.4759352e-01   1.2486625e-01   1.9585232e-01  -7.0529495e-02   1.5742648e+00   2.1045987e-02   2.8370551e+00   2.1193011e-01   1.7940802e+00   8.7320145e-02   1.6865335e+00
   7.6000000e+00  -1.2005928e-02  -8.5591289e-02  -7.4262344e-03   3.1195453e-01   2.1776830e-02   2.8168322e+00   3.7611307e-02   2.9348159e+00   5.1169232e-02   2.8315074e+00   8.3353260e-02   2.9737410e+00   8.0341467e-02   2.8012320e+00   8.6624488e-02   2.5613921e+00   1.0723989e-01   2.2538920e+00   2.1894928e-01   1.9115576e+00   1.3603358e-01   4.7026420e-01  -1.2484900e-01   1.9884798e-01  -9.8687428e-03   1.5740808e+00   2.0566727e-02   2.8414127e+00   6.4288104e-01   1.8424930e+00   9.1849299e-02   1.7028588e+00
   7.8000000e+00  -1.2019388e-02  -8.7989881e-02  -3.3302871e-04   3.1232526e-01   1.0871370e-02   2.8213985e+00   3.7165111e-02   2.9432276e+00   4.7491018e-02   2.8419188e+00   8.1503229e-02   2.9910552e+00   8.0633811e-02   2.8182203e+00   8.2026295e-02   2.5791957e+00   1.0350050e-01   2.2783271e+00   1.7739136e-01   1.9757653e+00   1.3881955e-01   4.9449003e-01  -5.5414755e-03   1.9937283e-01   7.6798163e-02   1.5706245e+00   2.0218108e-02   2.8456795e+00   6.1836882e-01   1.9095634e+00   9.1928382e-02   1.7199225e+00
   8.0000000e+00  -1.2045098e-02  -9.0390311e-02  -1.6014129e-03   3.1221044e-01   1.5672569e-02   2.8253287e+00   3.1947583e-02   2.9512158e+00   4.5086014e-02   2.8520676e+00   8.0590303e-02   3.0079873e+00   7.2038872e-02   2.8348080e+00   8.2414891e-02   2.5965552e+00   1.0029740e-01   2.3012290e+00   1.5628409e-01   2.0286993e+00   1.4237469e-01   5.2019899e-01   1.2756145e-01   1.9431290e-01  -7.8062501e-02   1.5721360e+00   1.9775165e-02   2.8498598e+00   7.8003193e-01   2.0031686e+00   9.6510247e-02   1.7375795e+00
   8.2000000e+00  -1.2063689e-02  -9.2793572e-02  -3.5152619e-03   3.1205447e-01   1.4301157e-02   2.8287048e+00   3.1011250e-02   2.9586947e+00   4.4071154e-02   2.8618036e+00   7.7338184e-02   3.0245892e+00   7.2651965e-02   2.8507614e+00   7.5214672e-02   2.6135034e+00   9.3076490e-02   2.3229785e+00   1.4382778e-01   2.0727105e+00   1.4913845e-01   5.4701147e-01  -1.2649644e-01   1.9763833e-01  -8.9212133e-03   1.5722140e+00   1.9611888e-02   2.8539565e+00   6.2879064e-01   2.1183595e+00   8.4643479e-02   1.7557925e+00
   8.4000000e+00  -1.2069704e-02  -9.5200353e-02   1.5185624e-03   3.1172942e-01   1.2913300e-02   2.8319038e+00   3.0179373e-02   2.9656357e+00   4.4928540e-02   2.8711649e+00   7.3516429e-02   3.0408115e+00   7.2664054e-02   2.8660478e+00   7.6303418e-02   2.6298845e+00   8.9753794e-02   2.3436074e+00   1.3375379e-01   2.1103491e+00   1.4813908e-01   5.7490954e-01  -3.5352345e-03   1.9837195e-01   7.6682263e-02   1.5686423e+00   1.9153604e-02   2.8579812e+00   5.8360539e-01   2.2444637e+00   8.6628657e-02   1.7739083e+00
   8.6000000e+00  -1.2067120e-02  -9.7610121e-02  -5.5134918e-04   3.1148352e-01   1.2404800e-02   2.8348812e+00   2.7050148e-02   2.9722021e+00   4.0606897e-02   2.8803219e+00   6.9268925e-02   3.0565037e+00   6.8196811e-02   2.8809937e+00   6.9051900e-02   2.6457159e+00   8.5931419e-02   2.3631629e+00   1.2389859e-01   2.1434846e+00   1.6052957e-01   6.0362866e-01   1.2728026e-01   1.9345918e-01   1.7178075e-02   1.5701233e+00   1.8773288e-02   2.8619369e+00   4.1691800e-01   2.3681704e+00   8.1614788e-02   1.7915869e+00
   8.8000000e+00  -1.2058840e-02  -1.0002164e-01   3.1242278e-04   3.1138292e-01   1.2084468e-02   2.8376552e+00   2.6602243e-02   2.9783739e+00   3.8856067e-02   2.8891873e+00   6.5538177e-02   3.0715390e+00   6.8472011e-02   2.8955317e+00   6.8011974e-02   2.6609301e+00   8.0718021e-02   2.3818048e+00   1.1479052e-01   2.1732506e+00   1.7683980e-01   6.3337239e-01   2.7977590e-02   1.9693294e-01  -7.0546165e-02   1.5749041e+00   1.8469129e-02   2.8658174e+00   3.2980493e-01   2.4804569e+00   6.8589188e-02   1.8088576e+00
   9.0000000e+00  -1.2053159e-02  -1.0243361e-01   3.5915513e-04   3.1132081e-01   1.0453168e-02   2.8402811e+00   2.3789225e-02   2.9841797e+00   3.7979810e-02   2.8976301e+00   6.1462234e-02   3.0858562e+00   6.5210332e-02   2.9096778e+00   6.8329107e-02   2.6754593e+00   7.9116269e-02   2.3995313e+00   1.0759088e-01   2.2003150e+00   1.7328971e-01   6.6499096e-01  -8.1270627e-02   2.0539906e-01  -9.8666464e-03   1.5747265e+00   1.8119727e-02   2.8696261e+00   2.5673378e-01   2.5753817e+00   6.2652539e-02   1.8250546e+00
   9.2000000e+00  -1.2055260e-02  -1.0484521e-01   7.8889398e-03   3.1131723e-01   1.1053820e-02   2.8427318e+00   2.1508290e-02   2.9896271e+00   3.6852005e-02   2.9057265e+00   5.9379184e-02   3.0994255e+00   6.1596700e-02   2.9234584e+00   6.4363888e-02   2.6895861e+00   7.5017636e-02   2.4164642e+00   1.0254823e-01   2.2251695e+00   1.8061736e-01   6.9812512e-01  -2.1199552e-03   2.0715086e-01  -1.7496738e-02   1.5712731e+00   1.8020235e-02   2.8733656e+00   1.9624843e-01   2.6536137e+00   5.8040467e-02   1.8398385e+00
   9.4000000e+00  -1.2067744e-02  -1.0725647e-01  -2.7011976e-03   3.1172118e-01   9.4184444e-03   2.8450498e+00   2.1666092e-02   2.9946502e+00   3.6736938e-02   2.9135411e+00   5.5609574e-02   3.1123153e+00   6.2028794e-02   2.9367265e+00   6.5187950e-02   2.7033082e+00   7.2268771e-02   2.4326931e+00   9.5386308e-02   2.2482686e+00   2.0950076e-01   7.3231026e-01  -1.3347986e-02   2.0470477e-01   7.7731055e-02   1.5681090e+00   1.7693556e-02   2.8770480e+00   1.8332690e-01   2.7167151e+00   5.6075643e-02   1.8533770e+00
   9.6000000e+00  -1.2083267e-02  -1.0966826e-01  -2.3191169e-03   3.1212944e-01   1.0044068e-02   2.8472384e+00   2.0309185e-02   2.9993556e+00   3.4167356e-02   2.9211496e+00   5.7483276e-02   3.1245607e+00   5.8192319e-02   2.9495879e+00   6.3414481e-02   2.7166880e+00   7.4461530e-02   2.4482328e+00   9.5326631e-02   2.2698441e+00   2.2877321e-01   7.6880269e-01  -3.6747866e-02   2.0261408e-01   1.7046048e-02   1.5695173e+00   1.7549363e-02   2.8806788e+00   1.4986069e-01   2.7684139e+00   5.7464540e-02   1.8659470e+00
   9.8000000e+00  -1.2093914e-02  -1.1208162e-01  -1.6546134e-03   3.1212870e-01   7.8488923e-03   2.8493204e+00   1.8799044e-02   3.0038258e+00   3.4063265e-02   2.9285128e+00   5.7247535e-02   3.1363921e+00   5.8505948e-02   2.9620535e+00   6.2355757e-02   2.7298254e+00   6.8909383e-02   2.4633913e+00   8.8365562e-02   2.2902895e+00   2.5213298e-01   8.0869101e-01  -2.4805602e-02   1.9910147e-01  -7.0529494e-02   1.5742942e+00   1.7341584e-02   2.8842610e+00   1.3800854e-01   2.8116697e+00   6.2044156e-02   1.8779746e+00
   1.0000000e+01  -1.2103949e-02  -1.1449699e-01  -2.4622414e-03   3.1195199e-01   5.2657361e-03   2.8512605e+00   1.7825801e-02   3.0080368e+00   3.2180365e-02   2.9356318e+00   4.8138828e-02   3.1480608e+00   5.5373837e-02   2.9741614e+00   6.0835046e-02   2.7427052e+00   6.6290912e-02   2.4781543e+00   8.3958118e-02   2.3097669e+00   2.9204383e-01   8.5238488e-01   1.2953558e-01   1.9445005e-01  -9.8687574e-03   1.5741100e+00   1.6861648e-02   2.8878002e+00   1.2161863e-01   2.8483442e+00   6.1439059e-02   1.8899881e+00
   1.0200000e+01  -1.2113735e-02  -1.1691439e-01   1.5753271e-03   3.1166563e-01   6.7323737e-03   2.8529053e+00   1.7038780e-02   3.0119960e+00   3.2264954e-02   2.9425193e+00   4.7563869e-02   3.1591787e+00   5.4900669e-02   2.9859305e+00   6.0718757e-02   2.7553252e+00   6.5519625e-02   2.4923447e+00   8.1042804e-02   2.3282116e+00   3.0794127e-01   9.0109621e-01   3.8330106e-02   1.9731481e-01   7.6798165e-02   1.5706535e+00   1.6747666e-02   2.8912836e+00   9.8134847e-02   2.8801122e+00   7.0969433e-02   1.9021500e+00
   1.0400000e+01  -1.2126083e-02  -1.1933381e-01  -5.4826200e-04   3.1148657e-01   5.8589387e-03   2.8543560e+00   1.5737768e-02   3.0157383e+00   3.0495233e-02   2.9492072e+00   4.7777414e-02   3.1695958e+00   5.3177102e-02   2.9973628e+00   5.7957732e-02   2.7677351e+00   6.6065417e-02   2.5060762e+00   7.9247636e-02   2.3457659e+00   3.6893146e-01   9.5497148e-01  -6.5449804e-02   2.0605187e-01  -7.8062504e-02   1.5721650e+00   1.6565817e-02   2.8947113e+00   9.1774570e-02   2.9073565e+00   8.1713584e-02   1.9148414e+00
   1.0600000e+01  -1.2141128e-02  -1.2175535e-01   3.1259832e-04   3.1142512e-01   6.1089372e-03   2.8557163e+00   1.5489147e-02   3.0192652e+00   2.9876377e-02   2.9557014e+00   4.2612872e-02   3.1796155e+00   5.2115740e-02   3.0085056e+00   5.5395554e-02   2.7798879e+00   6.4450668e-02   2.5195517e+00   7.6206019e-02   2.3626239e+00   1.3871263e+00   1.0153521e+00  -7.4016471e-03   2.0915781e-01  -8.9212872e-03   1.5722429e+00   1.6324520e-02   2.8980946e+00   8.0271919e-02   2.9308484e+00   8.5122175e-02   1.9287437e+00
   1.0800000e+01  -1.2162478e-02  -1.2417929e-01   3.5916966e-04   3.1138462e-01   5.7275407e-03   2.8570040e+00   1.4189178e-02   3.0226086e+00   3.0644081e-02   2.9619866e+00   3.9803230e-02   3.1891695e+00   5.0298257e-02   3.0193668e+00   5.5642131e-02   2.7916604e+00   5.9620091e-02   2.5328287e+00   7.3952120e-02   2.3788760e+00   1.0813093e+00   1.1322876e+00  -1.7600869e-02   2.0783576e-01   7.6682273e-02   1.5686711e+00   1.6078903e-02   2.9014344e+00   6.9504421e-02   2.9514520e+00   9.4408812e-02   1.9439161e+00
   1.1000000e+01  -1.2181406e-02  -1.2660622e-01   3.6169142e-04   3.1139291e-01   4.5719213e-03   2.8582430e+00   1.4000342e-02   3.0257767e+00   2.9070519e-02   2.9681700e+00   3.5444835e-02   3.1981188e+00   4.9846387e-02   3.0299403e+00   5.3537520e-02   2.8031323e+00   6.1520599e-02   2.5456915e+00   6.9829204e-02   2.3945603e+00   6.6143449e-01   1.3064645e+00   1.0012710e-02   2.0593637e-01   1.7178072e-02   1.5701522e+00   1.5873088e-02   2.9047282e+00   6.3101199e-02   2.9694690e+00   9.4381199e-02   1.9603848e+00
   1.1200000e+01  -1.2196446e-02  -1.2903660e-01   3.6182324e-04   3.1142999e-01   5.3134121e-03   2.8593825e+00   1.3344781e-02   3.0287864e+00   2.8050976e-02   2.9742508e+00   3.2786163e-02   3.2064058e+00   4.7153808e-02   3.0402595e+00   5.3046165e-02   2.8143448e+00   6.0555922e-02   2.5582250e+00   6.8855501e-02   2.4096367e+00   4.4305349e-01   1.4788023e+00  -2.6749693e-02   2.0467545e-01  -7.0546160e-02   1.5749330e+00   1.5903054e-02   2.9079765e+00   5.8080659e-02   2.9853112e+00   9.5507442e-02   1.9779409e+00
   1.1400000e+01  -1.2203472e-02  -1.3147039e-01   3.6183445e-04   3.1148299e-01   4.3713054e-03   2.8604572e+00   1.2136423e-02   3.0316690e+00   2.8216409e-02   2.9801606e+00   2.8101619e-02   3.2140204e+00   4.4120613e-02   3.0502872e+00   4.9969869e-02   2.8253051e+00   5.8201204e-02   2.5706072e+00   6.6036229e-02   2.4241637e+00   3.3913423e-01   1.6222370e+00  -3.2399195e-02   2.0306340e-01  -9.8666371e-03   1.5747554e+00   1.5435701e-02   2.9111931e+00   5.2337950e-02   2.9994506e+00   9.9832038e-02   1.9961485e+00
   1.1600000e+01  -1.2203493e-02  -1.3390701e-01   3.6183820e-04   3.1154473e-01   3.3038102e-03   2.8614798e+00   1.1941160e-02   3.0343953e+00   2.7310027e-02   2.9859435e+00   2.5252378e-02   3.2209256e+00   4.2994789e-02   3.0598952e+00   5.1278284e-02   2.8359544e+00   5.6404909e-02   2.5827503e+00   6.4333321e-02   2.4382099e+00   2.4774596e-01   1.7357810e+00  -2.4066823e-02   1.9948462e-01  -1.7496739e-02   1.5713019e+00   1.5345680e-02   2.9143703e+00   4.6617009e-02   3.0121667e+00   1.0643327e-01   2.0149739e+00
   1.1800000e+01  -1.2205335e-02  -1.3634547e-01   1.4121171e-03   3.1161126e-01   3.8801368e-03   2.8623825e+00   1.2134127e-02   3.0369770e+00   2.6760378e-02   2.9916184e+00   2.2749624e-02   3.2271097e+00   4.1624980e-02   3.0690936e+00   5.0610903e-02   2.8463729e+00   5.7124606e-02   2.5945774e+00   6.5382526e-02   2.4517930e+00   2.1112029e-01   1.8241647e+00   1.3393655e-01   1.9501024e-01   7.7731049e-02   1.5681378e+00   1.5154171e-02   2.9175024e+00   3.9186185e-02   3.0235846e+00   1.0461763e-01   2.0346416e+00
   1.2000000e+01  -1.2212430e-02  -1.3878503e-01   4.9554553e-04   3.1173253e-01   3.9528843e-03   2.8632046e+00   1.0483338e-02   3.0394809e+00   2.6125676e-02   2.9971700e+00   1.9700740e-02   3.2326582e+00   3.6836356e-02   3.0779536e+00   4.9518994e-02   2.8566848e+00   5.3844106e-02   2.6061938e+00   6.1424141e-02   2.4651050e+00   1.9179388e-01   1.8932099e+00  -1.2824680e-01   1.9822049e-01   1.7046009e-02   1.5695461e+00   1.5098893e-02   2.9205966e+00   3.8972964e-02   3.0336888e+00   1.1153195e-01   2.0549497e+00
   1.2200000e+01  -1.2222686e-02  -1.4122562e-01  -1.8640605e-04   3.1188104e-01   2.6855456e-03   2.8640095e+00   1.0058229e-02   3.0418682e+00   2.6065979e-02   3.0026001e+00   1.7669159e-02   3.2376049e+00   3.5491709e-02   3.0863347e+00   4.9676772e-02   2.8668570e+00   5.3699071e-02   2.6175611e+00   5.8872176e-02   2.4781143e+00   1.7486411e-01   1.9491951e+00  -8.4880503e-03   1.9906313e-01  -7.0529487e-02   1.5743230e+00   1.4801191e-02   2.9236594e+00   3.5212091e-02   3.0427596e+00   1.2295683e-01   2.0758784e+00
   1.2400000e+01  -1.2233716e-02  -1.4366758e-01  -3.4263496e-03   3.1197343e-01   2.9497343e-03   2.8647451e+00   8.1913543e-03   3.0441033e+00   2.5352921e-02   3.0079347e+00   1.5323830e-02   3.2419967e+00   3.3347681e-02   3.0941917e+00   4.8542547e-02   2.8769159e+00   5.3095020e-02   2.6286511e+00   5.8904536e-02   2.4906702e+00   1.4844910e-01   1.9963877e+00   1.2999491e-01   1.9389338e-01  -9.8687455e-03   1.5741388e+00   1.4603819e-02   2.9266881e+00   3.4294820e-02   3.0510681e+00   1.4608295e-01   2.0979954e+00
   1.2600000e+01  -1.2251885e-02  -1.4611125e-01   1.5233557e-03   3.1184660e-01   3.1429295e-03   2.8654043e+00   9.0599478e-03   3.0461450e+00   2.4354764e-02   3.0131792e+00   1.2236920e-02   3.2458850e+00   3.0671165e-02   3.1016000e+00   4.7946196e-02   2.8868628e+00   5.0552228e-02   2.6395532e+00   5.8953384e-02   2.5028751e+00   1.3789527e-01   2.0367565e+00   3.5594615e-02   1.9715951e-01   7.6798153e-02   1.5706823e+00   1.4479774e-02   2.9296761e+00   3.1602910e-02   3.0587598e+00   1.7685081e-01   2.1223760e+00
   1.2800000e+01  -1.2268597e-02  -1.4855720e-01   5.0155428e-04   3.1171334e-01   2.7534684e-03   2.8660418e+00   8.5637189e-03   3.0480477e+00   2.4386329e-02   3.0182957e+00   1.1416013e-02   3.2492487e+00   2.7585129e-02   3.1085422e+00   4.6144735e-02   2.8966726e+00   5.0197446e-02   2.6502014e+00   5.7645832e-02   2.5148911e+00   1.3079118e-01   2.0717836e+00  -6.6041704e-02   2.0599982e-01  -7.8062496e-02   1.5721938e+00   1.4273811e-02   2.9326276e+00   3.2055706e-02   3.0659423e+00   2.1356769e-01   2.1504647e+00
   1.3000000e+01  -1.2285110e-02  -1.5100598e-01   4.4629896e-04   3.1172698e-01   2.2109182e-03   2.8666559e+00   7.1996075e-03   3.0498849e+00   2.3510469e-02   3.0233030e+00   1.0983633e-02   3.2521582e+00   2.7738459e-02   3.1149668e+00   4.7123057e-02   2.9062935e+00   4.8381805e-02   2.6605894e+00   5.5838660e-02   2.5267406e+00   1.2031619e-01   2.1030979e+00  -7.2067670e-03   2.0902191e-01  -8.9212135e-03   1.5722717e+00   1.4272448e-02   2.9355438e+00   2.7175214e-02   3.0727583e+00   2.4749704e-01   2.1836601e+00
   1.3200000e+01  -1.2296116e-02  -1.5345781e-01   4.4331073e-04   3.1177698e-01   2.4751315e-03   2.8672145e+00   7.8358874e-03   3.0515982e+00   2.3201827e-02   3.0282082e+00   8.9285201e-03   3.2547637e+00   2.5685274e-02   3.1209895e+00   4.6196878e-02   2.9157861e+00   4.9175548e-02   2.6707301e+00   5.5136035e-02   2.5383559e+00   1.1371212e-01   2.1315662e+00  -1.7598971e-02   2.0763945e-01   7.6682264e-02   1.5686999e+00   1.3936950e-02   2.9384322e+00   2.5991035e-02   3.0791496e+00   2.9995353e-01   2.2228329e+00
   1.3400000e+01  -1.2303831e-02  -1.5591253e-01   4.4314994e-04   3.1184455e-01   2.6253606e-03   2.8677337e+00   7.0596016e-03   3.0532198e+00   2.2649140e-02   3.0330064e+00   8.1401829e-03   3.2570828e+00   2.4207677e-02   3.1266961e+00   4.5207671e-02   2.9252020e+00   4.7047295e-02   2.6807007e+00   5.4204724e-02   2.5497344e+00   1.0938424e-01   2.1577194e+00  -9.7787260e-03   2.0571493e-01   1.7178073e-02   1.5701810e+00   1.3664418e-02   2.9412887e+00   2.5314206e-02   3.0850507e+00   3.1689643e-01   2.2692671e+00
   1.3600000e+01  -1.2313959e-02  -1.5836966e-01  -1.8923807e-04   3.1192163e-01   2.5142150e-03   2.8682495e+00   6.0143152e-03   3.0547783e+00   2.1664144e-02   3.0377060e+00   7.0906756e-03   3.2591221e+00   2.5707040e-02   3.1320724e+00   4.4783773e-02   2.9344893e+00   4.7530369e-02   2.6905045e+00   5.3887146e-02   2.5609083e+00   1.0503628e-01   2.1821190e+00  -2.7361063e-02   2.0345855e-01  -7.0546159e-02   1.5749618e+00   1.3662661e-02   2.9441005e+00   2.4111522e-02   3.0906011e+00   3.1654147e-01   2.3226582e+00
   1.3800000e+01  -1.2326322e-02  -1.6082894e-01  -3.4265097e-03   3.1197255e-01   2.2184758e-03   2.8687639e+00   6.4813498e-03   3.0562188e+00   2.1370186e-02   3.0422802e+00   6.5129323e-03   3.2609238e+00   2.5653745e-02   3.1372818e+00   4.4526562e-02   2.9436446e+00   4.6923794e-02   2.7001544e+00   5.2267024e-02   2.5719161e+00   1.0131954e-01   2.2051647e+00  -2.5878614e-02   2.0046567e-01  -9.8667727e-03   1.5747842e+00   1.3437993e-02   2.9468766e+00   2.4191740e-02   3.0958718e+00   3.6413004e-01   2.3805382e+00
   1.4000000e+01  -1.2337789e-02  -1.6329041e-01   1.5233460e-03   3.1182284e-01   1.6825641e-03   2.8692584e+00   5.8150993e-03   3.0575753e+00   2.0585036e-02   3.0467308e+00   6.4155014e-03   3.2625238e+00  -1.7767830e-02   3.1424579e+00   4.3151717e-02   2.9526976e+00   4.6654204e-02   2.7097093e+00   5.0277494e-02   2.5827397e+00   9.6361487e-02   2.2271063e+00   1.3210969e-01   1.9642767e-01  -1.7496722e-02   1.5713307e+00   1.3306781e-02   2.9496219e+00   2.4294203e-02   3.1009442e+00   3.0665182e-01   2.4432280e+00
   1.4200000e+01  -1.2357572e-02  -1.6575416e-01   5.0155467e-04   3.1167701e-01   2.0004857e-03   2.8697034e+00   4.7628195e-03   3.0588716e+00   2.0332182e-02   3.0510629e+00   4.9198005e-03   3.2639848e+00   7.4090885e-03   3.1454596e+00   4.3265021e-02   2.9616157e+00   4.6951099e-02   2.7191741e+00   5.0728780e-02   2.5932975e+00   9.1778115e-02   2.2480450e+00  -1.2960962e-01   1.9971318e-01   7.7731043e-02   1.5681666e+00   1.3250030e-02   2.9523346e+00   2.4436918e-02   3.1059161e+00   2.2319218e-01   2.5076400e+00
   1.4400000e+01  -1.2369538e-02  -1.6822062e-01   4.4629689e-04   3.1168375e-01   1.9925679e-03   2.8701153e+00   5.2863012e-03   3.0600555e+00   1.9546682e-02   3.0552854e+00   4.8769689e-03   3.2652913e+00   6.2277077e-03   3.1467525e+00   4.2353973e-02   2.9704097e+00   4.5540282e-02   2.7285932e+00   4.9457005e-02   2.6036511e+00   8.9688366e-02   2.2680045e+00  -1.4255786e-03   2.0045529e-01   1.7046050e-02   1.5695749e+00   1.3022015e-02   2.9550214e+00   2.3945626e-02   3.1108440e+00   2.0984111e-01   2.5665217e+00
   1.4600000e+01  -1.2378961e-02  -1.7068994e-01   4.4329269e-04   3.1172997e-01   1.9927648e-03   2.8705214e+00   4.9344142e-03   3.0611610e+00   1.9121189e-02   3.0593985e+00   4.4062406e-03   3.2664502e+00   6.2834696e-03   3.1480721e+00   4.2359976e-02   2.9790948e+00   4.6333999e-02   2.7379292e+00   4.8453318e-02   2.6138478e+00   8.6723365e-02   2.2871367e+00   1.2139858e-01   1.9552532e-01  -7.0529493e-02   1.5743518e+00   1.3042057e-02   2.9576803e+00   2.1465749e-02   3.1157293e+00   1.5495217e-01   2.6183147e+00
   1.4800000e+01  -1.2388615e-02  -1.7316181e-01   4.4314558e-04   3.1179546e-01   1.9927603e-03   2.8709241e+00   5.0802456e-03   3.0622273e+00   1.8483359e-02   3.0633985e+00   4.4070823e-03   3.2675029e+00   6.2808386e-03   3.1493610e+00   4.1237911e-02   2.9876835e+00   4.5283173e-02   2.7472018e+00   4.7811125e-02   2.6238570e+00   8.5490458e-02   2.3055829e+00  -1.2453330e-01   1.9878361e-01  -9.8687397e-03   1.5741676e+00   1.2552563e-02   2.9603155e+00   1.9930580e-02   3.1204482e+00   1.6663177e-01   2.6629522e+00
   1.5000000e+01  -1.2398359e-02  -1.7563592e-01   4.4313954e-04   3.1187140e-01   2.6146983e-03   2.8713250e+00   3.7380234e-03   3.0632650e+00   1.8052701e-02   3.0672876e+00   4.0130931e-03   3.2684783e+00   6.2809629e-03   3.1506353e+00   4.1444733e-02   2.9961639e+00   4.4878061e-02   2.7564196e+00   4.8930484e-02   2.6336906e+00   8.1138715e-02   2.3234709e+00  -1.0426008e-03   1.9932734e-01   7.6798164e-02   1.5707110e+00   1.2578705e-02   2.9629144e+00   2.0296793e-02   3.1248989e+00   1.2261956e-01   2.7020117e+00
   1.5200000e+01  -1.2401226e-02  -1.7811215e-01  -2.9921008e-03   3.1195306e-01   2.6629311e-03   2.8717556e+00   4.2135792e-03   3.0642263e+00   1.7419098e-02   3.0710685e+00   4.1002668e-03   3.2693918e+00   6.2809564e-03   3.1519014e+00   4.1178491e-02   3.0045496e+00   4.3024231e-02   2.7655447e+00   4.5211710e-02   2.6434573e+00   8.0404149e-02   2.3407867e+00   1.2193019e-01   1.9451377e-01  -7.8062503e-02   1.5722226e+00   1.2427584e-02   2.9654747e+00   2.1952338e-02   3.1291581e+00   1.0256626e-01   2.7363012e+00
   1.5400000e+01  -1.2403595e-02  -1.8059007e-01   1.5467656e-03   3.1186746e-01   1.7795287e-03   2.8722303e+00   3.8193322e-03   3.0651148e+00   1.7157745e-02   3.0747411e+00   2.8995378e-03   3.2702595e+00   6.2809573e-03   3.1531630e+00   4.0557942e-02   3.0128784e+00   4.3757015e-02   2.7745103e+00   4.5041230e-02   2.6530483e+00   7.7967624e-02   2.3575751e+00  -1.1782206e-01   1.9787788e-01  -8.9212170e-03   1.5723005e+00   1.2417893e-02   2.9680074e+00   2.1917804e-02   3.1334093e+00   9.2673362e-02   2.7651899e+00
   1.5600000e+01  -1.2400822e-02  -1.8306916e-01   5.0281938e-04   3.1177563e-01   1.0700710e-03   2.8726873e+00   3.9708324e-03   3.0659631e+00   1.6483193e-02   3.0783156e+00   2.9391844e-03   3.2710462e+00   6.2809573e-03   3.1544222e+00   4.0356212e-02   3.0211344e+00   4.2380467e-02   2.7833495e+00   4.5410582e-02   2.6623833e+00   7.6359529e-02   2.3739234e+00  -1.0455891e-02   1.9883419e-01   7.6682261e-02   1.5687287e+00   1.2185718e-02   2.9705184e+00   2.1918519e-02   3.1377216e+00   8.8096772e-02   2.7898090e+00
   1.5800000e+01  -1.2406000e-02  -1.8554884e-01   4.4636625e-04   3.1181303e-01   7.7654007e-04   2.8730635e+00   2.7007925e-03   3.0667808e+00   1.6171461e-02   3.0817921e+00   2.6734343e-03   3.2717416e+00   6.2809573e-03   3.1556800e+00   3.9931909e-02   3.0293152e+00   4.1890881e-02   2.7920808e+00   4.5086728e-02   2.6715892e+00   7.4272361e-02   2.3898514e+00   1.3624749e-01   1.9405282e-01   1.7178073e-02   1.5702098e+00   1.2074003e-02   2.9730054e+00   4.1032785e-03   3.1420660e+00   7.8744507e-02   2.8114558e+00
   1.6000000e+01  -1.2407868e-02  -1.8802900e-01   4.4334818e-04   3.1187612e-01   1.0455479e-03   2.8733519e+00   3.1133130e-03   3.0675249e+00   1.5562348e-02   3.0851720e+00   2.2155568e-03   3.2723752e+00   6.2809572e-03   3.1569371e+00   3.9830102e-02   3.0374256e+00   4.1955543e-02   2.8006727e+00   4.3614557e-02   2.6807231e+00   7.2135914e-02   2.4053798e+00  -1.3048019e-01   1.9776229e-01  -7.0546159e-02   1.5749906e+00   1.2070413e-02   2.9754644e+00   1.6579778e-02   3.1455445e+00   7.2695253e-02   2.8308216e+00
   1.6200000e+01  -1.2413166e-02  -1.9050972e-01  -2.9920997e-03   3.1195088e-01   9.5247287e-04   2.8735937e+00   2.8500767e-03   3.0681975e+00   1.5136601e-02   3.0884560e+00   1.7949634e-03   3.2729415e+00   6.2809572e-03   3.1581938e+00   3.8713619e-02   3.0454749e+00   4.0521347e-02   2.8091714e+00   4.3825607e-02   2.6897315e+00   7.0663415e-02   2.4204982e+00  -6.3230012e-03   1.9886201e-01  -9.8666475e-03   1.5748130e+00   1.1646355e-02   2.9779033e+00   1.6363231e-02   3.1484427e+00   6.0907507e-02   2.8482554e+00
   1.6400000e+01  -1.2416111e-02  -1.9299109e-01   1.5467640e-03   3.1186150e-01   2.0346152e-04   2.8738161e+00   2.7078172e-03   3.0688345e+00   1.4798727e-02   3.0916415e+00   1.9893349e-03   3.2734314e+00   5.5647063e-03   3.1594503e+00   3.8881606e-02   3.0534313e+00   4.1600973e-02   2.8175503e+00   4.3345143e-02   2.6986215e+00   6.9342509e-02   2.4352317e+00   1.2831878e-01   1.9385001e-01  -1.7496732e-02   1.5713595e+00   1.1725765e-02   2.9803100e+00   1.6366979e-02   3.1515186e+00   4.8653533e-02   2.8637984e+00
   1.6600000e+01  -1.2429165e-02  -1.9547318e-01   5.0281936e-04   3.1176760e-01   7.9131268e-04   2.8739869e+00   1.5924942e-03   3.0694342e+00   1.4671846e-02   3.0947389e+00   1.5485386e-03   3.2738718e+00   5.1721492e-03   3.1606711e+00   3.8206922e-02   3.0612996e+00   3.8317370e-02   2.8258589e+00   4.3140280e-02   2.7074313e+00   7.0193699e-02   2.4496285e+00   3.5960999e-02   1.9720754e-01   7.7731053e-02   1.5681954e+00   1.1482993e-02   2.9826857e+00   1.6366916e-02   3.1546835e+00   4.4860457e-02   2.8772169e+00
   1.6800000e+01  -1.2434268e-02  -1.9795642e-01   4.4635208e-04   3.1180385e-01   8.0601074e-04   2.8741282e+00   2.2291404e-03   3.0699523e+00   1.4356592e-02   3.0977678e+00   1.6309202e-03   3.2742712e+00   4.8441681e-03   3.1618237e+00   3.7974223e-02   3.0690929e+00   4.0057269e-02   2.8340099e+00   4.3306956e-02   2.7161675e+00   6.7149062e-02   2.4638293e+00  -6.4932239e-02   2.0604808e-01   1.7046053e-02   1.5696037e+00   1.1380561e-02   2.9850355e+00   1.6366916e-02   3.1578974e+00   4.1530995e-02   2.8887834e+00
   1.7000000e+01  -1.2437550e-02  -2.0044109e-01   4.4331283e-04   3.1186632e-01   7.8580920e-04   2.8742779e+00   1.9101644e-03   3.0704120e+00   1.3813654e-02   3.1007385e+00   5.0468004e-04   3.2746342e+00   4.5989544e-03   3.1629068e+00   3.6933940e-02   3.0768062e+00   3.9036976e-02   2.8420272e+00   4.2755030e-02   2.7248631e+00   6.5480255e-02   2.4778059e+00  -7.5129990e-03   2.0914021e-01  -7.0529491e-02   1.5743806e+00   1.1370816e-02   2.9873563e+00   1.4052584e-02   3.1611381e+00   4.1346132e-02   2.8990142e+00
   1.7200000e+01  -1.2440727e-02  -2.0292691e-01  -1.8922977e-04   3.1194073e-01   9.2558881e-04   2.8744317e+00   1.4522998e-03   3.0708496e+00   1.3321989e-02   3.1036374e+00   7.1357362e-04   3.2749247e+00   4.3401940e-03   3.1639261e+00   3.6505523e-02   3.0844144e+00   3.9327712e-02   2.8499913e+00   4.2400820e-02   2.7335159e+00   6.4905212e-02   2.4914530e+00  -1.7576871e-02   2.0782609e-01  -9.8687257e-03   1.5741964e+00   1.1237243e-02   2.9896564e+00   1.3094315e-02   3.1642787e+00   3.7906934e-02   2.9083674e+00
   1.7400000e+01  -1.2436346e-02  -2.0541364e-01  -3.4265105e-03   3.1199020e-01   7.9911665e-04   2.8745940e+00   1.9436052e-03   3.0712394e+00   1.2627528e-02   3.1064505e+00   7.3400718e-04   3.2751401e+00   4.0344317e-03   3.1648877e+00   3.6250621e-02   3.0919015e+00   3.8276747e-02   2.8578991e+00   4.1617781e-02   2.7421052e+00   6.5096894e-02   2.5048229e+00   6.1643590e-03   2.0592772e-01   7.6798167e-02   1.5707399e+00   1.0918181e-02   2.9919382e+00   1.2893699e-02   3.1672229e+00   3.2073276e-02   2.9170610e+00
   1.7600000e+01  -1.2434493e-02  -2.0790080e-01   1.5233463e-03   3.1183969e-01   6.9456590e-04   2.8747603e+00   1.5356231e-03   3.0716087e+00   1.2266153e-02   3.1091620e+00   7.3501603e-04   3.2753237e+00   3.7002709e-03   3.1657920e+00   3.5653670e-02   3.0992920e+00   3.8632976e-02   2.8657357e+00   4.1184017e-02   2.7506065e+00   6.3495491e-02   2.5180269e+00  -2.4480407e-02   2.0447744e-01  -7.8062502e-02   1.5722514e+00   1.1019833e-02   2.9941887e+00   1.3416350e-02   3.1700103e+00   3.1703330e-02   2.9249633e+00
   1.7800000e+01  -1.2430712e-02  -2.1038791e-01   5.0155451e-04   3.1169342e-01   7.7677363e-04   2.8749185e+00   1.7057980e-03   3.0719666e+00   1.2136967e-02   3.1117717e+00   4.6126434e-04   3.2754907e+00   3.5417699e-03   3.1666357e+00   3.5170820e-02   3.1065895e+00   3.8382480e-02   2.8735082e+00   4.1202188e-02   2.7590060e+00   6.1024016e-02   2.5310682e+00  -3.4344816e-02   2.0271766e-01  -8.9212145e-03   1.5723293e+00   1.0830879e-02   2.9964140e+00   1.3787418e-02   3.1727295e+00   2.9408298e-02   2.9321761e+00
   1.8000000e+01  -1.2427754e-02  -2.1287474e-01   4.4630193e-04   3.1169992e-01   6.7499729e-04   2.8750721e+00   1.3952390e-03   3.0723100e+00   1.1999140e-02   3.1143044e+00   6.2612752e-04   3.2756351e+00   3.2908269e-03   3.1674248e+00   3.4744278e-02   3.1137879e+00   3.7018008e-02   2.8812475e+00   3.9795905e-02   2.7673330e+00   6.1417845e-02   2.5438325e+00  -2.2633162e-02   1.9905351e-01   7.6682264e-02   1.5687576e+00   1.0712342e-02   2.9986203e+00   1.4075070e-02   3.1754509e+00   3.0789140e-02   2.9388816e+00
   1.8200000e+01  -1.2427089e-02  -2.1536112e-01   4.4330915e-04   3.1174601e-01   7.5228716e-04   2.8752214e+00   5.3962400e-04   3.0726370e+00   1.1943034e-02   3.1167827e+00   2.5744743e-04   3.2757642e+00   3.0282274e-03   3.1681650e+00   3.4601301e-02   3.1208910e+00   3.7426023e-02   2.8888908e+00   3.9747931e-02   2.7755512e+00   6.0463719e-02   2.5563639e+00   1.2785409e-01   1.9452433e-01   1.7178072e-02   1.5702386e+00   1.0695919e-02   3.0008027e+00   1.2718163e-02   3.1782029e+00   2.6235604e-02   2.9452838e+00
   1.8400000e+01  -1.2429693e-02  -2.1784709e-01   4.4315160e-04   3.1181143e-01  -4.7932775e-04   2.8753681e+00   1.0705288e-03   3.0728999e+00   1.1879869e-02   3.1192229e+00   2.5143690e-04   3.2758732e+00   2.7498632e-03   3.1688552e+00   3.4498735e-02   3.1279174e+00   3.6908287e-02   2.8964462e+00   3.9156676e-02   2.7836502e+00   5.9474355e-02   2.5687361e+00  -1.2493579e-01   1.9746105e-01  -7.0546159e-02   1.5750194e+00   1.0548462e-02   3.0029662e+00   1.2467262e-02   3.1809159e+00   2.5269693e-02   2.9513499e+00
   1.8600000e+01  -1.2426256e-02  -2.2033294e-01  -1.8923848e-04   3.1188732e-01   1.8747782e-04   2.8754554e+00   9.0948789e-04   3.0731192e+00   1.1632908e-02   3.1216366e+00   3.8318685e-04   3.2759560e+00   2.7310950e-03   3.1694934e+00   3.4364495e-02   3.1348908e+00   3.6767251e-02   2.9039443e+00   3.9019920e-02   2.7916524e+00   5.9154434e-02   2.5809332e+00  -3.9804271e-03   1.9807065e-01  -9.8666487e-03   1.5748418e+00   1.0339166e-02   3.0051114e+00   1.1617668e-02   3.1835401e+00   2.2326783e-02   2.9569986e+00
   1.8800000e+01  -1.2427644e-02  -2.2281866e-01  -6.2135306e-04   3.1193760e-01   1.4613437e-04   2.8754932e+00   8.5744998e-04   3.0733282e+00   1.1150686e-02   3.1240211e+00   3.7696583e-04   3.2760307e+00   2.5814928e-03   3.1700909e+00   2.7613862e-02   3.1418244e+00   3.6875708e-02   2.9113828e+00   3.8479011e-02   2.7995707e+00   5.8084837e-02   2.5929780e+00   1.2742853e-01   1.9313115e-01  -1.7496738e-02   1.5713883e+00   1.0281785e-02   3.0072303e+00   1.1261308e-02   3.1860632e+00   2.4449915e-02   2.9622330e+00
   1.9000000e+01  -1.2421043e-02  -2.2530423e-01  -6.4480321e-04   3.1192668e-01   1.4713550e-04   2.8755288e+00   8.5075459e-04   3.0735224e+00   1.0708651e-02   3.1263555e+00   1.0304410e-04   3.2761059e+00   2.0942956e-03   3.1706578e+00   3.0514708e-02   3.1483957e+00   3.6133447e-02   2.9187883e+00   3.7758952e-02   2.8074107e+00   5.7938753e-02   2.6048733e+00   2.6542316e-02   1.9657950e-01   7.7731043e-02   1.5682242e+00   1.0125311e-02   3.0093232e+00   1.0910378e-02   3.1884786e+00   2.0169888e-02   2.9672257e+00
   1.9200000e+01  -1.2419156e-02  -2.2778946e-01  -1.5587952e-05   3.1186345e-01   1.4711210e-04   2.8755615e+00   7.7308477e-04   3.0737060e+00   1.0596014e-02   3.1286209e+00   3.7291850e-04   3.2761676e+00   2.1260668e-03   3.1711777e+00   3.0474545e-02   3.1546378e+00   3.5742272e-02   2.9261433e+00   3.7969397e-02   2.8151498e+00   5.6705357e-02   2.6166357e+00  -8.0573992e-02   2.0496650e-01   1.7046046e-02   1.5696325e+00   1.0077401e-02   3.0113919e+00   1.0922692e-02   3.1908029e+00   2.0153012e-02   2.9719597e+00
   1.9400000e+01  -1.2414496e-02  -2.3027413e-01   4.1832644e-04   3.1180178e-01   1.4711263e-04   2.8755928e+00   5.1442626e-04   3.0738797e+00   1.0597227e-02   3.1308250e+00   3.6020774e-04   3.2762242e+00   1.9565013e-03   3.1716536e+00   3.0227191e-02   3.1608151e+00   3.5877869e-02   2.9334210e+00   3.6125841e-02   2.8228149e+00   5.6814435e-02   2.6282582e+00   8.4177309e-03   2.0665112e-01  -7.0529492e-02   1.5744095e+00   1.0033900e-02   3.0134385e+00   1.0338383e-02   3.1930637e+00   1.7023038e-02   2.9763771e+00
   1.9600000e+01  -1.2413625e-02  -2.3275820e-01   4.4179615e-04   3.1178805e-01   1.4711254e-04   2.8756232e+00   8.3738911e-04   3.0740319e+00   1.0597212e-02   3.1329908e+00   3.6081862e-04   3.2762882e+00   2.1674599e-03   3.1720982e+00   2.9648404e-02   3.1669430e+00   3.5827800e-02   2.9406471e+00   3.7115006e-02   2.8303564e+00   5.5734298e-02   2.6397591e+00  -2.0288604e-02   2.0471918e-01  -9.8687440e-03   1.5742252e+00   9.8128347e-03   3.0154690e+00   9.7815154e-03   3.1952611e+00   1.9735163e-02   2.9804647e+00
   1.9800000e+01  -1.2412621e-02  -2.3524169e-01   4.4305994e-04   3.1181943e-01   1.4711262e-04   2.8756532e+00   5.7098082e-04   3.0741779e+00   1.0597213e-02   3.1351357e+00  -4.2309693e-04   3.2763559e+00   1.7967059e-03   3.1725292e+00   2.8995901e-02   3.1730050e+00   3.5200986e-02   2.9478480e+00   3.6582465e-02   2.8378042e+00   5.5001843e-02   2.6511441e+00  -3.3793410e-02   2.0299456e-01   7.6798148e-02   1.5707687e+00   9.8017121e-03   3.0174777e+00   9.7604751e-03   3.1973723e+00   1.7265603e-02   2.9843787e+00


==> data/control_307_normal.dat <==
   0.0000000e+00  -4.3807932e-03   0.0000000e+00   1.8570204e+00   0.0000000e+00   2.0566532e+00   0.0000000e+00   2.1420760e+00   0.0000000e+00   7.7645967e-01   0.0000000e+00  -4.9804740e-02   0.0000000e+00   3.2954879e-01   0.0000000e+00  -1.2696162e+00   0.0000000e+00   1.3946614e+00   0.0000000e+00  -1.1549271e+00   0.0000000e+00  -3.4210128e-01   0.0000000e+00  -3.2429992e-01   0.0000000e+00  -3.1944830e-01   0.0000000e+00  -3.3100739e-01   0.0000000e+00  -3.6685962e-01   0.0000000e+00  -3.3885285e-01   0.0000000e+00
   2.0000000e-01  -4.3586964e-03  -2.1730433e-04   1.5980098e+00   9.2115414e-02   1.7536760e+00   1.0201798e-01   1.8049673e+00   1.0625528e-01  -2.1074384e+00   3.8515411e-02   1.2301803e-02  -2.4705083e-03   4.7177605e-01   1.6346898e-02  -1.4115792e+00  -6.2977886e-02   8.5763963e-01   6.9180616e-02  -1.6578308e+00  -5.7288865e-02  -4.1757550e-01  -1.6969550e-02  -3.9785841e-01  -1.6086534e-02  -4.3333843e-01  -1.5845875e-02  -3.9073452e-01  -1.6419250e-02  -4.3882995e-01  -1.8197660e-02  -3.2991155e-01  -1.6808416e-02
   4.0000000e-01  -4.3503141e-03  -7.3077997e-04   1.3173783e+00   2.9739469e-01   1.4858947e+00   3.2856538e-01   1.5441712e+00   3.4114346e-01   2.3970077e+00  -1.3333500e-02  -5.6951154e-02  -5.2398904e-03   3.3046030e-01   6.2111006e-02   2.6210570e-02  -2.1915001e-01  -5.8542527e-02   2.0636038e-01  -1.0991359e+00  -2.1789357e-01  -1.1704915e+00  -6.0896874e-02  -1.0236900e+00  -5.7827867e-02  -7.6315009e-01  -5.9017938e-02  -7.8936112e-01  -5.8262359e-02  -8.4843074e-01  -6.4859314e-02  -5.0585081e-01  -5.6166839e-02
   6.0000000e-01  -4.3503151e-03  -1.4054842e-03   1.0840172e+00   5.4033462e-01   1.2936298e+00   5.9786188e-01   1.4641868e+00   6.1999238e-01  -2.2324905e-01  -8.5211240e-03  -5.7685269e-02  -9.0848887e-03   4.9901905e-01   1.2278904e-01  -2.3002514e+00  -3.6091676e-01   2.5471234e-01   3.1359145e-01  -5.2873703e-01  -4.2792066e-01  -8.3316720e-01  -1.6003330e-01  -9.7824546e-01  -1.4768149e-01  -9.3977244e-01  -1.3817466e-01  -6.4021788e-01  -1.3625874e-01  -3.4848527e+00  -1.5038455e-01  -1.0035636e+00  -1.1626492e-01
   8.0000000e-01  -4.3503151e-03  -2.1683320e-03   8.9982526e-01   7.8096442e-01   1.1861557e+00   8.7020153e-01   1.4326686e+00   9.0840279e-01  -1.6118337e+00   8.0445464e-02  -5.7692713e-02  -1.6370623e-02   6.0449308e-01   1.9427099e-01  -2.5913075e+00  -5.5175636e-01  -1.2741153e+00   3.8269702e-01  -3.7847007e-01  -6.1407544e-01  -3.8495486e-01  -3.0333035e-01  -5.4002639e-01  -2.8711538e-01  -7.2729403e-01  -2.5924283e-01  -1.1273403e+00  -2.4289609e-01  -1.2518099e+00  -4.0465897e-01  -1.3446519e+00  -2.1958273e-01
   1.0000000e+00  -4.3503151e-03  -2.9795541e-03   8.7776784e-01   1.0017074e+00   1.1151737e+00   1.1310677e+00   1.2560518e+00   1.1972472e+00   8.7071379e-01   4.0246705e-02  -5.7129460e-02  -2.5574873e-02   8.1369810e-01   2.8376336e-01  -1.1053737e+00  -8.7849819e-01  -1.1484799e+00   3.6777183e-01  -4.4634889e-01  -7.5649752e-01  -3.4601428e-01  -4.3492344e-01  -3.4192752e-01  -4.3017555e-01  -5.6361224e-01  -3.9994957e-01  -2.2552419e+00  -3.8335484e-01  -3.9713973e-01  -7.4790514e-01  -1.7152403e+00  -3.8376330e-01
   1.2000000e+00  -4.3503151e-03  -3.8173245e-03   5.5706673e-01   1.2029577e+00   9.4307520e-01   1.3777491e+00   9.4131732e-01   1.4762881e+00   8.3234645e-01  -4.1189770e-03  -5.2209904e-02  -3.5804388e-02   1.1573969e+00   3.9780324e-01  -1.0420181e+00  -1.2179434e+00  -1.5584142e+00   2.5083952e-01  -1.8231876e-01  -8.7217973e-01  -1.1270584e-01  -5.3994909e-01  -1.1239155e-01  -5.4759289e-01  -1.5617716e-01  -5.3468114e-01  -1.6581475e-01  -6.1811710e-01  -3.6992916e-01  -1.0068481e+00  -3.2178039e-01  -6.1358838e-01
   1.4000000e+00  -4.3503151e-03  -4.6696649e-03   3.6528947e-01   1.3767060e+00   8.1672558e-01   1.6052246e+00   7.6358000e-01   1.7271602e+00  -1.9862999e+00   4.8200638e-02  -5.2205827e-02  -4.6329666e-02   1.5675161e+00   5.5086467e-01  -9.3912793e-01  -1.5008385e+00  -2.5887215e+00   6.2695216e-02  -1.8606181e-01  -9.6284804e-01  -1.9577968e-01  -6.1723891e-01  -1.2027850e-01  -6.3150176e-01  -8.9456666e-02  -6.3927209e-01  -2.4738145e-01  -8.4682144e-01  -4.1340025e-01  -1.1834462e+00  -4.1793645e-01  -8.2537734e-01
   1.6000000e+00  -4.3503151e-03  -5.5300016e-03   4.8513493e-01   1.5128165e+00   7.3967883e-01   1.8088993e+00   6.2031313e-01   1.9409675e+00   6.6916483e-01   1.2207464e-02  -3.4347406e-02  -5.6817159e-02   1.7831215e+00   7.5965087e-01  -8.3334227e-01  -1.7450202e+00  -6.9893349e-01  -2.3229547e-01  -1.6214872e-01  -1.0292456e+00  -3.3224860e-01  -6.7394756e-01  -1.3507369e-01  -6.8808510e-01  -9.7563542e-02  -7.0745629e-01  -2.8235717e-01  -9.9134581e-01  -4.3547457e-01  -1.3159032e+00  -3.9856403e-01  -9.7541602e-01
   1.8000000e+00  -4.3503151e-03  -6.3947267e-03   4.2529401e-01   1.6264233e+00   5.6932461e-01   1.9905559e+00   5.4222039e-01   2.1201045e+00   1.3240260e+00  -5.5063739e-02  -3.2385740e-02  -6.6397903e-02   1.4291955e+00   1.0263790e+00  -6.3764836e-01  -1.9585273e+00  -1.0181121e+00  -5.3404919e-01  -1.8950594e-01  -1.0812889e+00  -1.1856770e-01  -7.2950601e-01  -1.1264664e-01  -7.3072625e-01  -9.1227857e-02  -7.5335107e-01  -2.9163756e-01  -1.0947205e+00  -4.6553324e-01  -1.4269964e+00  -4.0014686e-01  -1.0945117e+00
   2.0000000e+00  -4.3503151e-03  -7.2618602e-03   2.9556434e-01   1.7295811e+00   5.0120847e-01   2.1485478e+00   5.3439116e-01   2.2705189e+00   4.8738062e-01   8.8457213e-04   2.9775116e-03  -7.4658050e-02   1.0787555e+00   1.3161112e+00  -5.8835618e-01  -2.1411942e+00  -9.5080501e-01  -7.7855776e-01  -3.5424921e-01  -1.1258398e+00  -2.2668036e-01  -7.7937908e-01  -1.7464252e-01  -7.6520447e-01  -1.1266760e-01  -7.8702829e-01  -3.1377252e-01  -1.1773934e+00  -4.7918973e-01  -1.5287528e+00  -4.0982120e-01  -1.1959167e+00
   2.2000000e+00  -4.3503151e-03  -8.1303155e-03   2.4812858e-01   1.8181377e+00   4.7078203e-01   2.2832514e+00   5.0226185e-01   2.4016085e+00  -1.9467390e+00   1.0956582e-01   1.5278299e-02  -8.0359574e-02   3.5882183e-01   1.5867037e+00  -3.6927249e-01  -2.2965387e+00  -6.8635105e-01  -1.0012803e+00  -5.2163562e-01  -1.1755624e+00  -1.9885504e-01  -8.2281208e-01  -1.8383743e-01  -7.9736673e-01  -1.1389492e-01  -8.1480642e-01  -3.2144311e-01  -1.2501799e+00  -5.1553622e-01  -1.6272840e+00  -4.0939850e-01  -1.2881572e+00
   2.4000000e+00  -4.3503151e-03  -8.9994962e-03   2.5582706e-01   1.8910567e+00   4.1210935e-01   2.4008968e+00   4.6391602e-01   2.5201804e+00   1.0411851e+00   9.2449678e-02   5.1988776e-03  -8.2609786e-02   3.7666273e-01   1.7968408e+00  -4.2127428e-01  -2.4240181e+00  -2.3640543e-01  -1.1961935e+00  -6.5465972e-01  -1.2431203e+00  -2.3626154e-01  -8.6572348e-01  -2.0956511e-01  -8.3123319e-01  -1.2856910e-01  -8.4027912e-01  -3.3877933e-01  -1.3188205e+00  -5.4643383e-01  -1.7264030e+00  -4.2576332e-01  -1.3757402e+00
   2.6000000e+00  -4.3503151e-03  -9.8690749e-03   2.1807241e-01   1.9538479e+00   3.9584272e-01   2.5050339e+00   3.5572695e-01   2.6286749e+00  -1.2808601e+00   5.5599564e-02  -8.1714932e-04  -8.2966029e-02   1.9874320e-01   1.9454308e+00  -2.9520360e-01  -2.5298820e+00  -4.3926729e-01  -1.3427798e+00  -6.8566694e-01  -1.3338666e+00  -3.3269707e-01  -9.0907348e-01  -2.8556414e-01  -8.6768475e-01  -1.6007070e-01  -8.6526435e-01  -3.5869547e-01  -1.3863575e+00  -5.8353437e-01  -1.8288541e+00  -4.3994869e-01  -1.4615617e+00
   2.8000000e+00  -4.3503151e-03  -1.0738872e-02   2.0429591e-01   2.0095209e+00   3.2417053e-01   2.5985665e+00   2.9237624e-01   2.7247140e+00   1.8799844e-01   1.4147463e-02  -1.7069263e-03  -8.2990823e-02   1.4051575e-01   2.0521424e+00  -2.0378917e-01  -2.6197426e+00  -4.2386947e-01  -1.4546235e+00  -7.3584620e-01  -1.4442823e+00  -4.1280234e-01  -9.5896773e-01  -3.2241540e-01  -9.1037030e-01  -1.7054003e-01  -8.9214091e-01  -3.6459824e-01  -1.4549812e+00  -6.0316320e-01  -1.9362296e+00  -4.5759583e-01  -1.5477851e+00
   3.0000000e+00  -4.3503151e-03  -1.1608789e-02   2.1112752e-01   2.0590698e+00   2.7971305e-01   2.6820629e+00   1.1794575e-01   2.8063790e+00   1.5876974e+00  -5.1322688e-02   5.8254180e-03  -8.3122305e-02   9.9062506e-02   2.1257527e+00  -1.0565203e-01  -2.6911631e+00  -4.3533330e-01  -1.5548793e+00  -7.8000012e-01  -1.5692418e+00  -3.9169487e-01  -1.0203456e+00  -3.2674020e-01  -9.6139324e-01  -2.3630689e-01  -9.2185480e-01  -3.8556985e-01  -1.5253033e+00  -5.8943989e-01  -2.0487891e+00  -4.8235924e-01  -1.6356808e+00
   3.2000000e+00  -4.3503151e-03  -1.2478772e-02   2.2530916e-01   2.1050369e+00   2.7915845e-01   2.7549339e+00   9.7061119e-02   2.8689286e+00  -8.5208536e-01  -8.5842906e-04  -5.6771845e-03  -8.2974859e-02   6.2686721e-02   2.1767745e+00  -8.1813880e-02  -2.7438810e+00  -4.6314112e-01  -1.6487184e+00  -7.7361918e-01  -1.7064122e+00  -4.1461553e-01  -1.0902338e+00  -3.0492888e-01  -1.0187038e+00  -2.4120868e-01  -9.5681356e-01  -4.1157246e-01  -1.5978377e+00  -5.4754653e-01  -2.1643103e+00  -5.0373531e-01  -1.7264397e+00
   3.4000000e+00  -4.3503151e-03  -1.3348791e-02   2.0887177e-01   2.1500193e+00   1.3197992e-01   2.8201395e+00   6.2793332e-02   2.9128637e+00  -6.9806735e-01   4.9084374e-02  -1.9947893e-03  -8.2938840e-02   6.4030483e-02   2.2119107e+00  -1.0483349e-01  -2.7811645e+00  -5.1418947e-01  -1.7408813e+00  -7.7927042e-01  -1.8517618e+00  -4.8857290e-01  -1.1650719e+00  -3.1264715e-01  -1.0785588e+00  -2.2958410e-01  -9.9756627e-01  -4.3611002e-01  -1.6737282e+00  -4.7235043e-01  -2.2788213e+00  -5.3063795e-01  -1.8208366e+00
   3.6000000e+00  -4.3503151e-03  -1.4218830e-02   2.2046728e-01   2.1942222e+00   1.1184173e-01   2.8738150e+00   4.7283560e-02   2.9440345e+00  -3.4987046e-01   7.2432559e-03   5.9165252e-03  -8.3248708e-02   6.7718440e-02   2.2369172e+00  -1.0270839e-01  -2.8101507e+00  -5.6444237e-01  -1.8357864e+00  -7.8437815e-01  -2.0016213e+00  -5.2317127e-01  -1.2472264e+00  -3.5885166e-01  -1.1393069e+00  -2.2933850e-01  -1.0411213e+00  -4.6922939e-01  -1.7537342e+00  -3.9822041e-01  -2.3873456e+00  -5.4481003e-01  -1.9194331e+00
   3.8000000e+00  -4.3503151e-03  -1.5088880e-02   2.0951336e-01   2.2379046e+00   5.7023832e-02   2.9141834e+00   2.5334118e-02   2.9660385e+00   1.9281825e+00  -6.1439693e-02   2.2254571e-03  -8.3206340e-02   5.0276970e-02   2.2566019e+00  -9.1502949e-02  -2.8354132e+00  -5.9371480e-01  -1.9367633e+00  -7.7342368e-01  -2.1544389e+00  -5.5293871e-01  -1.3381176e+00  -3.6909370e-01  -1.2031506e+00  -2.3056147e-01  -1.0857298e+00  -5.0983817e-01  -1.8386389e+00  -3.2616449e-01  -2.4858516e+00  -5.3860426e-01  -2.0221305e+00
   4.0000000e+00  -4.3503151e-03  -1.5958936e-02   2.1222478e-01   2.2812290e+00   6.7049670e-02   2.9437112e+00   3.0278927e-02   2.9812924e+00  -1.1559644e+00  -1.7704928e-02  -5.9596266e-03  -8.2832286e-02   5.1245567e-02   2.2726507e+00  -9.5518566e-02  -2.8579898e+00  -6.4820688e-01  -2.0445667e+00  -7.1501538e-01  -2.3085440e+00  -5.8709753e-01  -1.4366861e+00  -3.8961025e-01  -1.2710787e+00  -2.7316536e-01  -1.1309671e+00  -5.4689543e-01  -1.9295921e+00  -2.6947312e-01  -2.5722731e+00  -5.1466786e-01  -2.1273466e+00
   4.2000000e+00  -4.3508192e-03  -1.6828995e-02   2.1555008e-01   2.3240465e+00   5.5640320e-02   2.9655595e+00   9.4513210e-03   2.9921954e+00  -6.4455217e-01   2.7306271e-02  -2.0115308e-03  -8.2832192e-02   4.1263242e-02   2.2860434e+00  -1.0392835e-01  -2.8788364e+00  -7.2534328e-01  -2.1600089e+00  -6.0338672e-01  -2.4600133e+00  -5.9886313e-01  -1.5423720e+00  -4.1786627e-01  -1.3426824e+00  -2.9505011e-01  -1.1787125e+00  -5.7460624e-01  -2.0273530e+00  -2.2666439e-01  -2.6463225e+00  -4.5843865e-01  -2.2325055e+00
   4.4000000e+00  -4.3542048e-03  -1.7699081e-02   2.3192242e-01   2.3668609e+00   3.3457377e-02   2.9830345e+00   1.8635138e-02   2.9998782e+00   1.7524500e+00  -2.6934565e-02   5.9155962e-03  -8.3174083e-02   4.0562031e-02   2.2975226e+00  -9.2891843e-02  -2.8993137e+00  -7.8019871e-01  -2.2856838e+00  -4.3520498e-01  -2.6021256e+00  -6.3463033e-01  -1.6539356e+00  -4.5239123e-01  -1.4185384e+00  -3.1069599e-01  -1.2306511e+00  -5.6996865e-01  -2.1317305e+00  -1.9430222e-01  -2.7091548e+00  -4.0025272e-01  -2.3338711e+00
   4.6000000e+00  -4.3595343e-03  -1.8569370e-02   2.3644200e-01   2.4106207e+00   2.6433247e-02   2.9965455e+00   1.2627299e-03   3.0054031e+00   7.5349638e-01   4.0351494e-03   2.2253963e-03  -8.3150016e-02   4.4311753e-02   2.3075112e+00  -1.0222503e-01  -2.9193827e+00  -7.7430618e-01  -2.4228300e+00  -3.2764967e-01  -2.7262242e+00  -6.5458570e-01  -1.7709771e+00  -4.6381670e-01  -1.4995889e+00  -3.3252861e-01  -1.2865563e+00  -5.3042845e-01  -2.2406352e+00  -1.6775950e-01  -2.7624862e+00  -3.4746729e-01  -2.4279840e+00
   4.8000000e+00  -4.3622072e-03  -1.9440172e-02   2.4726329e-01   2.4557890e+00   7.9110698e-03   3.0066311e+00   1.6005566e-03   3.0092550e+00   7.0433340e-01   1.2961672e-01  -6.1515076e-03  -8.2786046e-02   3.3327172e-02   2.3168393e+00  -1.0005202e-01  -2.9392422e+00  -6.8388223e-01  -2.5682085e+00  -1.9376122e-01  -2.8282677e+00  -6.7721632e-01  -1.8934684e+00  -4.8680669e-01  -1.5854599e+00  -3.6220987e-01  -1.3463572e+00  -4.5068305e-01  -2.3498746e+00  -1.4611408e-01  -2.8079719e+00  -2.9339102e-01  -2.5131337e+00
   5.0000000e+00  -4.3619100e-03  -2.0311605e-02   2.4616579e-01   2.5024506e+00  -2.1997470e-02   3.0136328e+00   5.8595186e-03   3.0114997e+00   9.9864663e-01   2.6409244e-01  -2.1070695e-03  -8.2801008e-02   3.5656125e-02   2.3254124e+00  -9.0793046e-02  -2.9592580e+00  -4.5878833e-01  -2.7133801e+00  -1.3894687e-01  -2.9071953e+00  -6.8153616e-01  -2.0208838e+00  -5.1332195e-01  -1.6755810e+00  -3.8912386e-01  -1.4106556e+00  -3.8187848e-01  -2.4537355e+00  -1.2626388e-01  -2.8469995e+00  -2.4999242e-01  -2.5885371e+00
   5.2000000e+00  -4.3596463e-03  -2.1183479e-02   2.5666270e-01   2.5503171e+00   3.4734881e-03   3.0167056e+00  -1.6868476e-03   3.0130873e+00   1.3259527e+00   4.1605076e-01   6.0060273e-03  -8.3163697e-02   3.2992348e-02   2.3332403e+00  -9.3988853e-02  -2.9788121e+00  -2.9023958e-01  -2.8435984e+00  -1.0591616e-01  -2.9652772e+00  -6.4983941e-01  -2.1521356e+00  -5.4346192e-01  -1.7702841e+00  -3.9724538e-01  -1.4799633e+00  -3.0138967e-01  -2.5479911e+00  -1.0978937e-01  -2.8806187e+00  -2.1714777e-01  -2.6542416e+00
   5.4000000e+00  -4.3599060e-03  -2.2055469e-02   2.8719371e-01   2.5993209e+00  -6.3266838e-04   3.0176705e+00  -5.2325442e-03   3.0141130e+00   1.3419304e+00   6.0579845e-01   2.2306720e-03  -8.3150441e-02   3.1023643e-02   2.3406217e+00  -8.9818343e-02  -2.9978951e+00  -1.6540058e-01  -2.9481030e+00  -6.6729110e-02  -3.0080531e+00  -5.8213446e-01  -2.2840961e+00  -5.7960408e-01  -1.8700742e+00  -4.2973157e-01  -1.5535166e+00  -2.5134663e-01  -2.6301870e+00  -1.0000474e-01  -2.9096458e+00  -1.9066579e-01  -2.7112304e+00
   5.6000000e+00  -4.3614414e-03  -2.2927445e-02   2.6625147e-01   2.6508898e+00   1.6755561e-03   3.0183098e+00   1.4969761e-03   3.0143479e+00   1.4268017e+00   8.3037764e-01  -6.1511868e-03  -8.2788468e-02   3.3836629e-02   2.3475522e+00  -8.0226851e-02  -3.0166425e+00  -1.0157284e-01  -3.0254544e+00  -5.6558162e-02  -3.0391428e+00  -4.8272850e-01  -2.4117991e+00  -6.0912046e-01  -1.9756738e+00  -4.5900651e-01  -1.6313415e+00  -2.0552930e-01  -2.7000114e+00  -8.6019894e-02  -2.9349980e+00  -1.7053424e-01  -2.7607879e+00
   5.8000000e+00  -4.3641178e-03  -2.3799500e-02   1.1611285e-01   2.7040683e+00  -7.4414303e-04   3.0187181e+00   4.2280006e-05   3.0143384e+00   1.6963939e+00   1.0789319e+00  -2.1070543e-03  -8.2804295e-02   2.8512590e-02   2.3542948e+00  -7.0400215e-02  -3.0345606e+00  -2.8729022e-02  -3.0796650e+00  -3.6951257e-02  -3.0617221e+00  -3.9291286e-01  -2.5294835e+00  -6.1714247e-01  -2.0873943e+00  -4.8480841e-01  -1.7142828e+00  -1.7967323e-01  -2.7587401e+00  -7.8254590e-02  -2.9572421e+00  -1.4660857e-01  -2.8041922e+00
   6.0000000e+00  -4.3661133e-03  -2.4671792e-02  -6.4187523e-02   2.7498318e+00   1.4167255e-03   3.0189733e+00   3.5678081e-04   3.0143961e+00   1.6397646e+00   1.3574655e+00   6.0060253e-03  -8.3167446e-02   2.9227321e-02   2.3607845e+00  -6.6435329e-02  -3.0511462e+00  -3.3957260e-02  -3.1149688e+00  -2.2516971e-02  -3.0782450e+00  -3.0960805e-01  -2.6331752e+00  -5.8487064e-01  -2.2040714e+00  -5.3204371e-01  -1.8025015e+00  -1.4548899e-01  -2.8082350e+00  -7.4010484e-02  -2.9768270e+00  -1.2794168e-01  -2.8422149e+00
   6.2000000e+00  -4.3675001e-03  -2.5544424e-02   4.1056567e-02   2.7764814e+00   9.0852789e-04   3.0191534e+00   2.8878674e-04   3.0144472e+00   1.4668622e+00   1.6605976e+00   2.2306721e-03  -8.3154442e-02   2.7826601e-02   2.3669544e+00  -6.2012674e-02  -3.0664047e+00  -5.6985850e-02  -3.1371957e+00  -1.6477941e-02  -3.0899314e+00  -2.3631120e-01  -2.7214057e+00  -5.1720497e-01  -2.3221938e+00  -5.6975915e-01  -1.8970080e+00  -1.2456642e-01  -2.8499160e+00  -6.5334777e-02  -2.9944263e+00  -1.1400464e-01  -2.8753858e+00
   6.4000000e+00  -4.3694196e-03  -2.6417390e-02   6.8573062e-02   2.7905355e+00   1.8683353e-03   3.0193549e+00   3.0348914e-04   3.0145041e+00   1.0801957e+00   1.9663519e+00  -6.1511899e-03  -8.2792608e-02   2.7459680e-02   2.3729085e+00  -6.2182159e-02  -3.0805543e+00   5.0134935e-02  -3.1536006e+00  -1.6473973e-02  -3.0980773e+00  -1.9178371e-01  -2.7941301e+00  -4.3121200e-01  -2.4364416e+00  -6.0513433e-01  -1.9987555e+00  -1.0949123e-01  -2.8848817e+00  -5.9177990e-02  -3.0103333e+00  -1.0208542e-01  -2.9044442e+00
   6.6000000e+00  -4.3716583e-03  -2.7290693e-02   5.6105676e-02   2.8033183e+00  -3.1909032e-03   3.0195951e+00   3.0030638e-04   3.0145620e+00   8.6825721e-01   2.2473395e+00  -2.1070557e-03  -8.2808512e-02   2.7082947e-02   2.3786690e+00  -5.8777848e-02  -3.0939241e+00   1.0667978e-03  -3.1624325e+00  -5.6560507e-03  -3.1040346e+00  -1.4669018e-01  -2.8531576e+00  -3.5353818e-01  -2.5415479e+00  -6.1236746e-01  -2.1077642e+00  -9.6420795e-02  -2.9145642e+00  -5.1162519e-02  -3.0246534e+00  -9.1350990e-02  -2.9300881e+00
   6.8000000e+00  -4.3731638e-03  -2.8164369e-02   2.0571584e-02   2.8159031e+00   2.3553262e-04   3.0196445e+00   3.0099734e-04   3.0146211e+00   6.7112764e-01   2.4885101e+00   6.0060272e-03  -8.3171704e-02   2.2055851e-02   2.3842896e+00  -5.5820803e-02  -3.1067039e+00   7.2893990e-03  -3.1651894e+00  -1.9417465e-03  -3.1082540e+00  -1.2039300e-01  -2.9006218e+00  -2.8515850e-01  -2.6342902e+00  -5.6579079e-01  -2.2225542e+00  -8.6308845e-02  -2.9400861e+00  -4.6952149e-02  -3.0374550e+00  -8.2352675e-02  -2.9528412e+00
   7.0000000e+00  -4.3733586e-03  -2.9038415e-02  -1.8236615e-02   2.8261099e+00  -5.7155198e-04   3.0195537e+00   3.0084626e-04   3.0146806e+00   3.4954485e-01   2.6894385e+00   2.2306756e-03  -8.3158724e-02   2.3969700e-02   2.3895688e+00  -5.4498355e-02  -3.1188749e+00   2.7429036e-03  -3.1662975e+00  -8.9747915e-03  -3.1108958e+00  -1.0716152e-01  -2.9386033e+00  -2.2154144e-01  -2.7136987e+00  -4.8717114e-01  -2.3385004e+00  -7.4270109e-02  -2.9622920e+00  -4.2866332e-02  -3.0488886e+00  -7.7080849e-02  -2.9731253e+00
   7.2000000e+00  -4.3726744e-03  -2.9912736e-02   2.6380049e-02   2.8316429e+00  -3.8139804e-04   3.0194851e+00   3.0088443e-04   3.0147405e+00   1.2372402e-01   2.8443196e+00  -6.1511832e-03  -8.2796902e-02   2.1894316e-02   2.3945513e+00  -5.4733702e-02  -3.1305260e+00   2.3177981e-03  -3.1664734e+00  -9.2309167e-03  -3.1128698e+00  -8.6951489e-02  -2.9696556e+00  -1.8631901e-01  -2.7798555e+00  -4.1837348e-01  -2.4492889e+00  -7.0567939e-02  -2.9816701e+00  -3.3925201e-02  -3.0591977e+00  -6.7936010e-02  -2.9914273e+00
   7.4000000e+00  -4.3715347e-03  -3.0787181e-02   1.1603965e-02   2.8352470e+00  -4.2619614e-04   3.0194053e+00   3.0087000e-04   3.0148005e+00   3.1273878e-02   2.9496606e+00  -1.9184465e-03  -8.2812812e-02   2.3317978e-02   2.3993458e+00   5.7379604e-02  -3.1418498e+00   6.0613847e-04  -3.1663435e+00  -8.0808808e-03  -3.1147756e+00  -7.3370592e-02  -2.9953650e+00  -1.4917395e-01  -2.8344073e+00  -3.1122024e-01  -2.5506395e+00  -6.1328941e-02  -2.9988233e+00  -3.4347152e-02  -3.0682800e+00  -6.1190120e-02  -3.0079736e+00
   7.6000000e+00  -4.3695587e-03  -3.1661610e-02   2.3276512e-02   2.8388725e+00   2.0653891e-03   3.0193248e+00   3.0087941e-04   3.0148605e+00   4.9805556e-02   3.0140517e+00   5.9207631e-03  -8.3166652e-02   1.8245063e-02   2.4040233e+00  -4.2638590e-02  -3.1474421e+00   4.5388922e-04  -3.1661480e+00  -6.2076704e-03  -3.1165975e+00  -6.1374705e-02  -3.0166473e+00  -1.2123940e-01  -2.8793164e+00  -2.6406328e-01  -2.6386997e+00  -5.4327711e-02  -3.0141467e+00  -2.8007188e-02  -3.0763468e+00  -5.4678182e-02  -3.0228502e+00
   7.8000000e+00  -4.3682114e-03  -3.2535886e-02   1.3464489e-02   2.8424883e+00   2.1450613e-03   3.0193658e+00   3.0087151e-04   3.0149207e+00  -1.3816528e-02   3.0531316e+00   2.2257005e-03  -8.3145104e-02   2.1891348e-02   2.4084430e+00  -2.9484955e-02  -3.1502948e+00   7.6402031e-05  -3.1659935e+00  -3.7220412e-03  -3.1182337e+00  -4.8918896e-02  -3.0343529e+00  -1.0268781e-01  -2.9160385e+00  -2.1028172e-01  -2.7127728e+00  -5.0291723e-02  -3.0277433e+00  -2.8404122e-02  -3.0835589e+00  -5.0697704e-02  -3.0362133e+00
   8.0000000e+00  -4.3673130e-03  -3.3409931e-02   2.0955034e-02   2.8460864e+00  -3.2562263e-03   3.0195786e+00   3.0087370e-04   3.0149808e+00  -3.5947733e-02   3.0759176e+00  -6.1514879e-03  -8.2782292e-02   1.8743212e-02   2.4126958e+00  -3.1211377e-02  -3.1550555e+00  -2.8969762e-04  -3.1658865e+00  -1.5332335e-03  -3.1195685e+00  -4.6084111e-02  -3.0489905e+00  -9.1625773e-02  -2.9462121e+00  -1.7952737e-01  -2.7745856e+00  -4.2196356e-02  -3.0399075e+00  -2.1670301e-02  -3.0900639e+00  -4.4823588e-02  -3.0482837e+00
   8.2000000e+00  -4.3676932e-03  -3.4283750e-02   2.0138703e-02   2.8496477e+00   2.5090390e-04   3.0196211e+00   3.0087354e-04   3.0150410e+00  -1.5981502e-02   3.0860782e+00  -2.1070859e-03  -8.2797876e-02   1.8070727e-02   2.4168490e+00  -1.5437253e-02  -3.1604145e+00   2.6126422e-04  -3.1658391e+00  -3.0704191e-04  -3.1205284e+00  -3.2701801e-02  -3.0612975e+00  -7.9249418e-02  -2.9714894e+00  -1.4448537e-01  -2.8259590e+00  -3.9595007e-02  -3.0507200e+00  -2.2424901e-02  -3.0958631e+00  -3.7523466e-02  -3.0591915e+00
   8.4000000e+00  -4.3704421e-03  -3.5157426e-02   6.6862129e-03   2.8534526e+00  -5.7517235e-04   3.0195245e+00   3.0087410e-04   3.0151011e+00  -1.7087394e-02   3.0894010e+00   6.0060234e-03  -8.3160906e-02   1.8595203e-02   2.4207864e+00  -2.4939411e-03  -3.1653896e+00   1.7378278e-04  -3.1658118e+00   1.6576213e-03  -3.1211327e+00  -2.8701851e-02  -3.0715464e+00  -6.7583469e-02  -2.9930160e+00  -1.2113360e-01  -2.8686153e+00  -3.3891789e-02  -3.0603327e+00  -1.8527131e-02  -3.1010386e+00  -3.6166455e-02  -3.0688605e+00
   8.6000000e+00  -4.3736429e-03  -3.6031177e-02   2.0223113e-02   2.8566907e+00  -3.8054494e-04   3.0194531e+00   3.0087216e-04   3.0151613e+00  -3.0292640e-03   3.0897276e+00   2.2306760e-03  -8.3147838e-02   1.8114455e-02   2.4246039e+00  -1.4451673e-02  -3.1688710e+00   1.8767257e-04  -3.1657776e+00   7.8792017e-04  -3.1213946e+00  -2.6894211e-02  -3.0799236e+00  -5.9710175e-02  -3.0114027e+00  -1.0029206e-01  -2.9039052e+00  -3.1796011e-02  -3.0688983e+00  -1.1221028e-02  -3.1057092e+00  -3.0630197e-02  -3.0774857e+00
   8.8000000e+00  -4.3760727e-03  -3.6905239e-02   2.3540033e-02   2.8597427e+00   4.0112714e-03   3.0193717e+00  -1.0290187e-03   3.0152215e+00   2.5629292e-03   3.0890623e+00  -6.1511894e-03  -8.2785968e-02   1.5665913e-02   2.4283532e+00  -1.4185587e-02  -3.1715998e+00   1.8546678e-04  -3.1657425e+00   1.5264365e-04  -3.1214319e+00  -2.1502384e-02  -3.0870215e+00  -4.8776807e-02  -3.0272015e+00  -9.1003212e-02  -2.9331697e+00  -2.4447446e-02  -3.0765535e+00  -1.2240865e-02  -3.1095820e+00  -2.8149190e-02  -3.0852083e+00
   9.0000000e+00  -4.3776211e-03  -3.7779723e-02   2.4625656e-02   2.8634070e+00  -3.6968363e-03   3.0195106e+00  -2.0621047e-05   3.0152157e+00   1.2290158e-03   3.0887012e+00  -2.1070556e-03  -8.2801852e-02   1.6394132e-02   2.4319239e+00  -1.1692002e-02  -3.1743883e+00   1.8581914e-04  -3.1657064e+00   2.0945492e-04  -3.1214128e+00  -1.7853624e-02  -3.0930763e+00  -4.2853869e-02  -3.0407179e+00  -7.8640006e-02  -2.9578198e+00  -2.5513290e-02  -3.0832595e+00  -1.4916342e-02  -3.1127705e+00  -2.3620150e-02  -3.0920874e+00
   9.2000000e+00  -4.3785442e-03  -3.8654613e-02   3.2497756e-02   2.8675961e+00   3.5463884e-04   3.0195664e+00   1.0910243e-03   3.0151697e+00  -2.3177648e-04   3.0886681e+00   6.0060242e-03  -8.3165034e-02   1.6113983e-02   2.4353334e+00  -1.3008867e-03  -3.1770750e+00   1.8576221e-04  -3.1656698e+00   2.0437455e-04  -3.1213857e+00  -1.7648305e-02  -3.0981585e+00  -3.7239227e-02  -3.0522435e+00  -7.4760425e-02  -2.9789467e+00  -2.0494433e-02  -3.0891988e+00  -1.4178275e-02  -3.1157577e+00  -2.3087358e-02  -3.0981782e+00
   9.4000000e+00  -4.3790530e-03  -3.9529834e-02   3.8348954e-02   2.8725078e+00  -5.9961494e-04   3.0194644e+00  -1.1998993e-03   3.0151977e+00  -2.8385496e-05   3.0886884e+00   2.2306750e-03  -8.3152048e-02   1.6037796e-02   2.4386700e+00   1.5358848e-03  -3.1790892e+00  -7.2131345e-04  -3.1656330e+00  -5.3598692e-04  -3.1213522e+00  -1.1983112e-02  -3.1025486e+00  -3.4913032e-02  -3.0621574e+00  -6.0322737e-02  -2.9974452e+00  -1.8516453e-02  -3.0945116e+00  -1.1947366e-02  -3.1187066e+00  -1.4871114e-02  -3.1036260e+00
   9.6000000e+00  -4.3793337e-03  -4.0405301e-02   4.0757366e-02   2.8784262e+00  -3.7478685e-04   3.0193931e+00   1.6325035e-05   3.0151979e+00  -5.6697198e-05   3.0886887e+00  -6.1511886e-03  -8.2790223e-02   1.5734669e-02   2.4419515e+00  -2.3724650e-03  -3.1801712e+00  -1.1807689e-04  -3.1656410e+00  -9.3320465e-05  -3.1213521e+00  -6.9391513e-03  -3.1062695e+00  -2.5524429e-02  -3.0708433e+00  -5.1727511e-02  -3.0136275e+00  -1.6232984e-02  -3.0991786e+00  -7.2455769e-03  -3.1214937e+00  -9.3289646e-03  -3.1082915e+00
   9.8000000e+00  -4.3790924e-03  -4.1280937e-02   2.5804605e-02   2.8852542e+00   2.0533037e-03   3.0193110e+00   1.0830381e-03   3.0151500e+00  -5.2759345e-05   3.0886849e+00  -2.1070517e-03  -8.2806131e-02   1.6463574e-02   2.4451846e+00  -2.1448157e-03  -3.1808203e+00   6.9294956e-04  -3.1656806e+00   6.0761860e-04  -3.1213784e+00  -6.7747841e-03  -3.1091427e+00  -2.3932238e-02  -3.0782950e+00  -4.8550576e-02  -3.0275255e+00  -1.2769470e-02  -3.1032976e+00  -2.1043444e-03  -3.1238681e+00  -1.6872482e-02  -3.1119191e+00
   1.0000000e+01  -4.3790178e-03  -4.2156665e-02   4.9690653e-02   2.8919376e+00   2.1479067e-03   3.0193526e+00   1.3176846e-04   3.0151782e+00  -5.3305148e-05   3.0886779e+00   6.0060254e-03  -8.3169326e-02   1.6038607e-02   2.4484150e+00  -3.1115612e-03  -3.1813794e+00   1.0523895e-04  -3.1656727e+00  -5.7207919e-04  -3.1213665e+00  -9.8681289e-03  -3.1113375e+00  -2.2026476e-02  -3.0846088e+00  -4.1483811e-02  -3.0396631e+00  -8.8326550e-03  -3.1068511e+00  -3.2626650e-03  -3.1255701e+00  -1.7282897e-02  -3.1151259e+00
   1.0200000e+01  -4.3789009e-03  -4.3032430e-02   4.0815427e-02   2.8991190e+00  -3.2568868e-03   3.0195654e+00  -9.9245213e-04   3.0152442e+00  -5.3232242e-05   3.0886693e+00   2.2306755e-03  -8.3156347e-02   1.5744154e-02   2.4516524e+00  -7.6951414e-04  -3.1819277e+00  -7.0852095e-04  -3.1656350e+00  -9.0091877e-05  -3.1213637e+00  -9.2143103e-03  -3.1133069e+00  -1.7137942e-02  -3.0901390e+00  -3.6885265e-02  -3.0503549e+00  -1.0270222e-02  -3.1097583e+00  -5.3340526e-03  -3.1267514e+00  -1.5634552e-02  -3.1184287e+00
   1.0400000e+01  -4.3799762e-03  -4.3908207e-02   6.7917367e-02   2.9071039e+00   2.5107085e-04   3.0196079e+00  -2.8526734e-05   3.0152365e+00  -5.3266069e-05   3.0886597e+00  -6.1511928e-03  -8.2794526e-02   1.4294755e-02   2.4548618e+00  -1.7295062e-03  -3.1823932e+00  -1.2010906e-04  -3.1656452e+00   6.0733069e-04  -3.1213898e+00  -8.3165264e-03  -3.1152457e+00  -1.7603677e-02  -3.0949192e+00  -3.1960003e-02  -3.0597380e+00  -1.2220256e-02  -3.1122222e+00  -5.2389833e-03  -3.1277970e+00  -8.9429482e-03  -3.1217192e+00
   1.0600000e+01  -4.3818443e-03  -4.4784039e-02   6.9696222e-02   2.9165136e+00  -5.7521789e-04   3.0195113e+00   1.0927336e-03   3.0151905e+00  -5.3236233e-05   3.0886497e+00  -1.9184551e-03  -8.2810437e-02   1.3906678e-02   2.4579720e+00   5.2871992e-04  -3.1827657e+00   6.9327211e-04  -3.1656856e+00   1.6879386e-04  -3.1213777e+00  -8.0626913e-03  -3.1170967e+00  -1.4167523e-02  -3.0991121e+00  -2.9596614e-02  -3.0679716e+00  -1.1546209e-02  -3.1145979e+00  -5.2433469e-03  -3.1288474e+00  -8.5254749e-04  -3.1246039e+00
   1.0800000e+01  -4.3834662e-03  -4.5660037e-02   8.1506401e-02   2.9278947e+00  -3.8053547e-04   3.0194400e+00  -1.2002687e-03   3.0152184e+00  -5.3236090e-05   3.0886394e+00   5.9207614e-03  -8.3164278e-02   1.2950194e-02   2.4609496e+00  -9.6496380e-04  -3.1830142e+00   1.0518476e-04  -3.1656782e+00  -5.3280196e-04  -3.1213380e+00  -5.7824091e-03  -3.1188505e+00  -1.1020302e-02  -3.1028314e+00  -2.2570913e-02  -3.0752571e+00  -1.0398116e-02  -3.1169710e+00  -5.2431471e-03  -3.1298968e+00  -6.8767125e-03  -3.1265928e+00
   1.1000000e+01  -4.3840264e-03  -4.6536283e-02   1.0057118e-01   2.9410158e+00   4.0112699e-03   3.0193586e+00   1.6407654e-05   3.0152185e+00  -5.3236097e-05   3.0886289e+00   2.2257028e-03  -8.3142732e-02   1.3377415e-02   2.4637912e+00  -8.9350053e-04  -3.1831770e+00  -7.0851264e-04  -3.1656408e+00  -9.3604146e-05  -3.1213358e+00  -3.8280828e-03  -3.1204274e+00  -6.5197954e-03  -3.1059949e+00  -2.4766895e-02  -3.0815777e+00  -8.0014327e-03  -3.1192583e+00  -5.2431558e-03  -3.1309459e+00  -7.1745187e-03  -3.1280600e+00
   1.1200000e+01  -4.3864453e-03  -4.7412758e-02   6.9711007e-02   2.9565174e+00  -3.6968315e-03   3.0194974e+00   1.0830210e-03   3.0151706e+00  -5.3255625e-05   3.0886184e+00  -6.1514895e-03  -8.2779920e-02   1.3047655e-02   2.4665405e+00  -1.1147239e-03  -3.1833499e+00  -1.2011015e-04  -3.1656511e+00  -1.3289746e-04  -3.1213609e+00  -1.7581694e-03  -3.1217176e+00  -5.6968963e-03  -3.1085022e+00  -2.0463441e-02  -3.0871922e+00  -4.7987092e-03  -3.1213331e+00  -5.2431554e-03  -3.1319948e+00  -7.1605610e-03  -3.1295006e+00
   1.1400000e+01  -4.3871836e-03  -4.8289502e-02   1.0545919e-01   2.9725695e+00   3.5465922e-04   3.0195533e+00  -1.1981685e-03   3.0151987e+00  -5.3237586e-05   3.0886078e+00  -2.1070851e-03  -8.2795504e-02   1.3155131e-02   2.4692401e+00  -1.0320955e-04  -3.1835363e+00   6.9327335e-04  -3.1656915e+00   6.1115699e-04  -3.1213851e+00  -5.6789985e-04  -3.1226685e+00  -8.2094543e-03  -3.1104258e+00  -1.7363385e-02  -3.0922950e+00  -1.9891218e-03  -3.1230349e+00  -5.2431554e-03  -3.1330436e+00  -7.1612146e-03  -3.1309379e+00
   1.1600000e+01  -4.3874139e-03  -4.9166529e-02   8.0674961e-02   2.9894428e+00  -5.9963127e-04   3.0194513e+00   1.5953672e-05   3.0151987e+00  -5.3235854e-05   3.0885972e+00   6.0060245e-03  -8.3158535e-02   1.2202315e-02   2.4719044e+00  -4.6629178e-04  -3.1836891e+00   1.0518481e-04  -3.1656842e+00   1.6845176e-04  -3.1213734e+00   1.6276144e-04  -3.1232900e+00  -8.4217143e-03  -3.1121202e+00  -1.6515816e-02  -3.0967882e+00  -5.5000508e-04  -3.1242625e+00  -5.2431549e-03  -3.1340923e+00  -7.1611839e-03  -3.1323729e+00
   1.1800000e+01  -4.3880422e-03  -5.0043752e-02   9.3845088e-02   3.0069901e+00  -3.7478099e-04   3.0193800e+00   1.0831153e-03   3.0151508e+00  -5.3239470e-05   3.0885865e+00   2.2306750e-03  -8.3145467e-02   1.1739296e-02   2.4745064e+00   8.2736028e-04  -3.1838002e+00  -7.0851284e-04  -3.1656468e+00  -5.3277118e-04  -3.1213338e+00   5.5112097e-04  -3.1236461e+00  -7.9292088e-03  -3.1138014e+00  -1.3221431e-02  -3.1007789e+00  -1.0593455e-03  -3.1250443e+00  -5.2431554e-03  -3.1351410e+00  -7.1611857e-03  -3.1338067e+00
   1.2000000e+01  -4.3896065e-03  -5.0921124e-02   4.6871991e-02   3.0245535e+00   2.0532915e-03   3.0192979e+00   1.3175573e-04   3.0151789e+00  -5.3239037e-05   3.0885759e+00  -6.1511884e-03  -8.2783597e-02   1.1580985e-02   2.4770126e+00  -4.5546989e-04  -3.1838391e+00  -1.2010951e-04  -3.1656571e+00  -7.2678807e-04  -3.1213317e+00   4.8844999e-04  -3.1238075e+00  -7.3417854e-03  -3.1154596e+00  -8.1868600e-03  -3.1042960e+00  -2.1601543e-03  -3.1255483e+00  -5.2431554e-03  -3.1361896e+00  -7.1611860e-03  -3.1352397e+00
   1.2200000e+01  -4.3921500e-03  -5.1798680e-02   5.7356607e-02   3.0403307e+00   2.1479127e-03   3.0193394e+00  -9.9244588e-04   3.0152449e+00  -5.3240214e-05   3.0885652e+00  -2.1070555e-03  -8.2799481e-02   1.1641682e-02   2.4794395e+00  -2.7705520e-04  -3.1838495e+00   6.9327217e-04  -3.1656975e+00   1.0009992e-03  -3.1213882e+00   1.1236354e-05  -3.1238495e+00  -6.5198424e-03  -3.1170561e+00  -4.5044688e-03  -3.1071696e+00  -2.1109574e-03  -3.1259751e+00  -5.2431555e-03  -3.1372382e+00  -7.1611852e-03  -3.1366724e+00
   1.2400000e+01  -4.3952275e-03  -5.2676527e-02  -2.4918988e-03   3.0537392e+00  -3.2568983e-03   3.0195522e+00  -2.8528427e-05   3.0152372e+00  -5.3238746e-05   3.0885546e+00   6.0060264e-03  -8.3162662e-02   1.1068296e-02   2.4818194e+00  -3.0186843e-04  -3.1838874e+00   1.0518476e-04  -3.1656902e+00   1.3358753e-04  -3.1213991e+00   3.9647353e-05  -3.1238522e+00  -5.0427500e-03  -3.1185539e+00  -7.5215069e-03  -3.1093027e+00  -2.1131570e-03  -3.1264018e+00  -5.2431554e-03  -3.1382869e+00  -7.1611842e-03  -3.1381049e+00
   1.2600000e+01  -4.3984089e-03  -5.3554789e-02   1.4744621e-02   3.0633049e+00   2.5106560e-04   3.0195947e+00  -2.3694872e-04   3.0151913e+00  -5.3235723e-05   3.0885440e+00   2.2306730e-03  -8.3149676e-02   1.1201767e-02   2.4841477e+00  -2.9841774e-04  -3.1839344e+00  -7.0851170e-04  -3.1656528e+00  -5.2965092e-04  -3.1213578e+00   3.7953361e-05  -3.1238512e+00  -3.7242296e-03  -3.1198910e+00  -8.2884917e-03  -3.1110296e+00  -2.1130591e-03  -3.1268266e+00  -5.2431554e-03  -3.1393355e+00  -7.1611851e-03  -3.1395373e+00
   1.2800000e+01  -4.4014158e-03  -5.4433563e-02   2.3893971e-02   3.0691849e+00  -5.7522137e-04   3.0194982e+00   1.1377852e-03   3.0151531e+00  -5.3236130e-05   3.0885333e+00  -6.1511904e-03  -8.2787851e-02   1.0218249e-02   2.4864308e+00  -2.9889750e-04  -3.1839873e+00   7.8667449e-04  -3.1656631e+00  -9.3886852e-05  -3.1213559e+00   3.8053900e-05  -3.1238472e+00  -2.2951297e-03  -3.1210145e+00  -8.3752631e-03  -3.1126940e+00  -2.1130645e-03  -3.1272504e+00  -5.2431552e-03  -3.1403842e+00  -7.1611854e-03  -3.1409696e+00
   1.3000000e+01  -4.4035472e-03  -5.5312896e-02  -2.0688375e-03   3.0741962e+00  -3.8053157e-04   3.0194269e+00   1.1993771e-04   3.0151790e+00  -5.3258336e-05   3.0885227e+00  -2.1070565e-03  -8.2803760e-02   1.0555897e-02   2.4886459e+00   6.5968576e-04  -3.1840433e+00  -8.1677892e-04  -3.1656586e+00   6.0766999e-04  -3.1213811e+00   3.8047296e-05  -3.1238415e+00  -7.5534501e-04  -3.1218962e+00  -8.3834022e-03  -3.1143597e+00  -2.1130630e-03  -3.1276737e+00  -5.2431554e-03  -3.1414328e+00   1.6494726e-02  -3.1424019e+00
   1.3200000e+01  -4.4047732e-03  -5.6192763e-02  -2.4572385e-02   3.0778147e+00   4.0112654e-03   3.0193455e+00  -9.8988964e-04   3.0152454e+00   1.6407675e-03   3.0885120e+00   6.0060254e-03  -8.3166955e-02   1.0334537e-02   2.4908003e+00  -1.5564921e-04  -3.1840534e+00   8.0386159e-04  -3.1656646e+00  -5.7208352e-04  -3.1213686e+00   3.8048450e-05  -3.1238350e+00  -5.9652113e-04  -3.1225109e+00  -8.1471000e-03  -3.1160301e+00  -2.1130632e-03  -3.1280966e+00   1.6581078e-02  -3.1424814e+00   2.6038313e-03  -3.1426607e+00
   1.3400000e+01  -4.4056535e-03  -5.7073071e-02   1.2180882e-02   3.0784977e+00  -3.6968349e-03   3.0194843e+00  -2.9082586e-05   3.0152376e+00  -1.2235435e-03   3.0885854e+00   2.2306751e-03  -8.3153976e-02   9.8535099e-03   2.4929243e+00  -4.2198417e-05  -3.1840399e+00  -8.1950570e-04  -3.1656613e+00  -9.0089755e-05  -3.1213654e+00   3.8049165e-05  -3.1238280e+00  -2.9137355e-04  -3.1229085e+00  -7.2181623e-03  -3.1176916e+00  -2.1130631e-03  -3.1285194e+00   3.6865319e-03  -3.1424475e+00   3.2650330e-03  -3.1420034e+00
   1.3600000e+01  -4.4069038e-03  -5.7953714e-02   7.6747170e-03   3.0784783e+00   3.5465648e-04   3.0195401e+00  -2.3683200e-04   3.0151917e+00   1.0971454e-04   3.0886316e+00  -6.1511892e-03  -8.2792156e-02   1.0148042e-02   2.4949987e+00  -5.7984459e-05  -3.1840409e+00   8.0429532e-04  -3.1656674e+00   6.0733097e-04  -3.1213914e+00   3.8050941e-05  -3.1238207e+00   6.2192377e-04  -3.1231654e+00  -5.7459274e-03  -3.1192925e+00  -2.1130625e-03  -3.1289422e+00  -1.7084403e-02  -3.1415722e+00  -1.9939716e-02  -3.1413748e+00
   1.3800000e+01  -4.4086771e-03  -5.8834640e-02   6.7837972e-03   3.0793432e+00  -5.9961891e-04   3.0194381e+00   1.1377600e-03   3.0151535e+00  -7.5946883e-05   3.0886127e+00  -2.1070566e-03  -8.2808067e-02   9.9369935e-03   2.4970409e+00  -5.5787697e-05  -3.1840461e+00   8.7553466e-05  -3.1656642e+00   1.6879340e-04  -3.1213792e+00   3.8048164e-05  -3.1238133e+00  -2.9681594e-04  -3.1232874e+00  -3.8205821e-03  -3.1207494e+00  -2.1130631e-03  -3.1293648e+00   1.7143886e-02  -3.1417896e+00   1.7115891e-02  -3.1418863e+00
   1.4000000e+01  -4.4104654e-03  -5.9715858e-02  -1.8807828e-03   3.0804663e+00   4.0626841e-03   3.0193668e+00   1.1994418e-04   3.0151794e+00  -5.0073878e-05   3.0886031e+00   6.0060252e-03  -8.3171263e-02   9.2798219e-03   2.4990669e+00  -5.6093623e-05  -3.1840540e+00  -7.0570996e-04  -3.1656254e+00  -5.3280176e-04  -3.1213394e+00   3.8047713e-05  -3.1238057e+00   3.5508974e-05  -3.1233438e+00  -1.7206620e-03  -3.1219720e+00  -2.1130625e-03  -3.1297875e+00   3.6603582e-03  -3.1417526e+00   2.5742752e-03  -3.1421282e+00
   1.4200000e+01  -4.4115037e-03  -6.0597399e-02   5.8099778e-03   3.0812650e+00  -3.7089650e-03   3.0195048e+00  -9.8989024e-04   3.0152458e+00  -5.3676384e-05   3.0885922e+00   2.2306763e-03  -8.3158285e-02   9.3615754e-03   2.5010429e+00  -5.6051046e-05  -3.1840634e+00  -1.2055568e-04  -3.1656355e+00  -9.3604296e-05  -3.1213372e+00   3.8048340e-05  -3.1237982e+00   4.2071927e-04  -3.1233850e+00  -4.9766592e-04  -3.1228836e+00  -2.1130633e-03  -3.1302101e+00  -1.7083219e-02  -3.1408542e+00  -1.9907857e-02  -3.1414378e+00
   1.4400000e+01  -4.4127773e-03  -6.1479240e-02   3.4916837e-03   3.0819151e+00   3.5751453e-04   3.0195617e+00  -2.9080331e-05   3.0152380e+00  -5.3174769e-05   3.0885815e+00  -6.1511905e-03  -8.2796464e-02   9.3575637e-03   2.5029688e+00  -5.6056889e-05  -3.1840736e+00   6.9334218e-04  -3.1656758e+00  -1.3289715e-04  -3.1213622e+00   3.8049380e-05  -3.1237906e+00   1.0643014e-04  -3.1233854e+00   3.0879223e-04  -3.1234784e+00  -2.1130635e-03  -3.1306327e+00  -4.6995816e-03  -3.1410597e+00   1.7114347e-02  -3.1419418e+00
   1.4600000e+01  -4.4142720e-03  -6.2361352e-02  -8.3574246e-03   3.0826812e+00  -6.0030396e-04   3.0194599e+00  -2.3683316e-04   3.0151920e+00  -5.3263230e-05   3.0885708e+00  -1.9184393e-03  -8.2812375e-02   9.3430778e-03   2.5048703e+00  -5.6056126e-05  -3.1840843e+00   1.0517372e-04  -3.1656683e+00   6.1115706e-04  -3.1213864e+00   3.8049232e-05  -3.1237830e+00   1.2270552e-04  -3.1233632e+00   7.1732119e-04  -3.1238098e+00  -2.1130631e-03  -3.1310554e+00   1.6555249e-02  -3.1420998e+00   2.5743487e-03  -3.1421784e+00
   1.4800000e+01  -4.4152431e-03  -6.3243738e-02   3.0843573e-03   3.0828290e+00  -3.7463539e-04   3.0193888e+00   1.1377596e-03   3.0151539e+00  -5.3235538e-05   3.0885602e+00   5.9207623e-03  -8.3166216e-02   8.9629304e-03   2.5067576e+00  -5.6056153e-05  -3.1840952e+00  -7.0851074e-04  -3.1656309e+00   1.6845152e-04  -3.1213747e+00   3.8049236e-05  -3.1237754e+00  -4.3470058e-04  -3.1233406e+00   6.1633385e-04  -3.1239435e+00  -2.1130631e-03  -3.1314780e+00   3.6877346e-03  -3.1420404e+00  -1.9907864e-02  -3.1414851e+00
   1.5000000e+01  -4.4152163e-03  -6.4126384e-02  -1.5678296e-03   3.0827234e+00   2.0532701e-03   3.0193068e+00   1.1994088e-04   3.0151798e+00  -5.3238167e-05   3.0885495e+00   2.2257026e-03  -8.3144668e-02   8.5221631e-03   2.5086176e+00  -5.6056702e-05  -3.1841063e+00  -1.2011021e-04  -3.1656412e+00  -5.3277108e-04  -3.1213351e+00   3.8048108e-05  -3.1237678e+00  -1.1144988e-04  -3.1233447e+00   1.2712677e-04  -3.1239572e+00  -2.1130631e-03  -3.1319006e+00  -1.7084460e-02  -3.1411522e+00   1.7114345e-02  -3.1419876e+00
   1.5200000e+01  -4.4168111e-03  -6.5009210e-02   1.9092024e-04   3.0827131e+00   2.1479158e-03   3.0193484e+00  -9.8989153e-04   3.0152462e+00  -5.3238438e-05   3.0885389e+00  -6.1514912e-03  -8.2781856e-02   8.6053981e-03   2.5104253e+00  -5.6055958e-05  -3.1841174e+00   6.9327506e-04  -3.1656816e+00  -9.3606842e-05  -3.1213330e+00   3.8049549e-05  -3.1237602e+00   4.2832429e-04  -3.1233702e+00  -2.7519019e-04  -3.1239334e+00  -2.1130642e-03  -3.1323232e+00  -4.6995244e-03  -3.1413623e+00   2.5743477e-03  -3.1422233e+00
   1.5400000e+01  -4.4181600e-03  -6.5892213e-02  -3.4959040e-05   3.0826532e+00  -3.2568968e-03   3.0195613e+00  -2.9080553e-05   3.0152384e+00  -5.3243056e-05   3.0885282e+00  -2.1070736e-03  -8.2797440e-02   8.4736243e-03   2.5121906e+00  -5.6056243e-05  -3.1841285e+00   1.0518482e-04  -3.1656743e+00  -1.3289700e-04  -3.1213581e+00   3.8048729e-05  -3.1237526e+00   1.0603113e-04  -3.1233675e+00  -3.0942900e-05  -3.1239288e+00  -2.1130632e-03  -3.1327458e+00   1.6555246e-02  -3.1424049e+00  -1.9907860e-02  -3.1415295e+00
   1.5600000e+01  -4.4194052e-03  -6.6775445e-02  -5.9304808e-06   3.0826263e+00   2.5107194e-04   3.0196038e+00  -2.3683202e-04   3.0151924e+00  -5.3249219e-05   3.0885176e+00   6.0060244e-03  -8.3160469e-02   8.1199913e-03   2.5139294e+00   2.3143619e-05  -3.1841397e+00  -7.0851336e-04  -3.1656369e+00   6.1115716e-04  -3.1213823e+00  -5.3424815e-04  -3.1237450e+00  -4.3382721e-04  -3.1233433e+00  -4.2599044e-05  -3.1239390e+00  -2.1130631e-03  -3.1331684e+00   3.6877336e-03  -3.1423469e+00   1.7114342e-02  -3.1420317e+00
   1.5800000e+01  -4.4208799e-03  -6.7658919e-02  -9.6769789e-06   3.0826099e+00  -5.7522378e-04   3.0195072e+00   1.1377646e-03   3.0151543e+00   1.6407621e-03   3.0885069e+00   2.2306751e-03  -8.3147401e-02   8.1401243e-03   2.5156307e+00   7.9630875e-05  -3.1841470e+00  -1.2010808e-04  -3.1656472e+00  -5.7239556e-04  -3.1213706e+00   3.7182090e-04  -3.1237658e+00  -1.1149804e-04  -3.1233473e+00   3.8365563e-04  -3.1239479e+00  -2.1130632e-03  -3.1335910e+00  -1.7084459e-02  -3.1414594e+00   2.5743491e-03  -3.1422673e+00
   1.6000000e+01  -4.4225371e-03  -6.8542650e-02  -9.1825308e-06   3.0826001e+00  -3.8054450e-04   3.0194359e+00   1.1994247e-04   3.0151802e+00  -1.2235434e-03   3.0885803e+00  -6.1511853e-03  -8.2785531e-02   7.8997772e-03   2.5172982e+00   7.1771871e-05  -3.1841461e+00   6.9327400e-04  -3.1656876e+00  -9.0064180e-05  -3.1213678e+00   1.8178808e-05  -3.1237804e+00   4.2833157e-04  -3.1233726e+00  -2.8743588e-04  -3.1239356e+00  -2.1130631e-03  -3.1340136e+00   1.7143895e-02  -3.1416700e+00  -1.9907862e-02  -3.1415735e+00
   1.6200000e+01  -4.4244800e-03  -6.9426664e-02  -9.2485413e-06   3.0825939e+00   4.0112726e-03   3.0193545e+00  -9.8989051e-04   3.0152465e+00   1.0971518e-04   3.0886266e+00  -2.1070560e-03  -8.2801414e-02   8.1078324e-03   2.5189359e+00   7.2865485e-05  -3.1841388e+00   1.0518681e-04  -3.1656803e+00   6.0732833e-04  -3.1213940e+00   3.9231170e-05  -3.1237725e+00   1.0602823e-04  -3.1233698e+00  -3.0355362e-05  -3.1239274e+00  -2.1130634e-03  -3.1344363e+00   3.6603597e-03  -3.1416293e+00   1.7114343e-02  -3.1420756e+00
   1.6400000e+01  -4.4272763e-03  -7.0310997e-02  -9.2439288e-06   3.0825897e+00  -3.6968268e-03   3.0194934e+00  -2.9082435e-05   3.0152387e+00  -7.5950491e-05   3.0886077e+00   6.0060259e-03  -8.3164595e-02   8.1806298e-03   2.5205579e+00  -6.4889302e-06  -3.1841283e+00  -7.0851257e-04  -3.1656429e+00   1.6879416e-04  -3.1213819e+00   3.7978054e-05  -3.1237654e+00  -4.3383810e-04  -3.1233456e+00  -4.2624297e-05  -3.1239362e+00  -2.1130630e-03  -3.1348589e+00  -1.7083217e-02  -3.1407288e+00   2.5743492e-03  -3.1423112e+00
   1.6600000e+01  -4.4290977e-03  -7.1195723e-02  -9.2409360e-06   3.0825865e+00   3.5466019e-04   3.0195492e+00  -2.3683201e-04   3.0151928e+00  -5.0096106e-05   3.0885980e+00   2.2306754e-03  -8.3151609e-02   6.4048652e-03   2.5221833e+00  -6.2953147e-05  -3.1841199e+00  -1.2010728e-04  -3.1656532e+00  -5.3280193e-04  -3.1213422e+00   3.8050753e-05  -3.1237581e+00  -1.1149409e-04  -3.1233495e+00   3.8365340e-04  -3.1239443e+00  -2.1130624e-03  -3.1352815e+00  -4.6995822e-03  -3.1409333e+00   3.2664369e-03  -3.1416173e+00
   1.6800000e+01  -4.4304655e-03  -7.2080868e-02  -9.2380494e-06   3.0825840e+00  -5.9961950e-04   3.0194472e+00   1.1377600e-03   3.0151547e+00  -5.3676139e-05   3.0885871e+00  -6.1511906e-03  -8.2789784e-02   7.2458853e-03   2.5237255e+00  -5.5096287e-05  -3.1841186e+00   6.9327447e-04  -3.1656936e+00  -9.3604323e-05  -3.1213400e+00  -5.3424833e-04  -3.1237506e+00   4.2832967e-04  -3.1233748e+00  -2.8743558e-04  -3.1239315e+00  -2.1130644e-03  -3.1357041e+00   1.6555250e-02  -3.1419728e+00  -1.9939785e-02  -3.1409699e+00
   1.7000000e+01  -4.4307582e-03  -7.2966386e-02  -9.2422025e-06   3.0825817e+00  -3.7478432e-04   3.0193759e+00   1.1994333e-04   3.0151805e+00  -5.3174804e-05   3.0885764e+00  -2.1070559e-03  -8.2805692e-02   6.9969184e-03   2.5251915e+00  -5.6189587e-05  -3.1841232e+00   1.0518744e-04  -3.1656863e+00  -1.3289724e-04  -3.1213650e+00   3.7181997e-04  -3.1237715e+00   1.0603834e-04  -3.1233720e+00  -3.0357727e-05  -3.1239231e+00  -2.1130630e-03  -3.1361267e+00   3.6877339e-03  -3.1419130e+00  -6.5620849e-03  -3.1414710e+00
   1.7200000e+01  -4.4302282e-03  -7.3852177e-02  -9.2404396e-06   3.0825797e+00   2.0533076e-03   3.0192938e+00  -9.8989107e-04   3.0152469e+00  -5.3248444e-05   3.0885658e+00   6.0060271e-03  -8.3168888e-02   6.8789686e-03   2.5266376e+00  -5.6037275e-05  -3.1841308e+00  -7.0851193e-04  -3.1656489e+00   6.1115707e-04  -3.1213892e+00   1.8179422e-05  -3.1237862e+00  -4.3383549e-04  -3.1233478e+00  -4.2621924e-05  -3.1239317e+00  -2.1130634e-03  -3.1365493e+00  -1.7084454e-02  -3.1410246e+00   1.6465615e-02  -3.1428817e+00
   1.7400000e+01  -4.4288190e-03  -7.4738105e-02  -9.2472804e-06   3.0825777e+00   1.8835416e-04   3.0193354e+00  -2.9082533e-05   3.0152391e+00  -5.3234639e-05   3.0885551e+00   2.2306754e-03  -8.3155909e-02   6.6145924e-03   2.5280567e+00   2.3140880e-05  -3.1841400e+00  -1.2010847e-04  -3.1656593e+00   1.6845188e-04  -3.1213776e+00   3.9230440e-05  -3.1237782e+00  -1.1150100e-04  -3.1233517e+00  -4.2041038e-05  -3.1239397e+00  -2.1130630e-03  -3.1369719e+00  -4.6995245e-03  -3.1412346e+00   2.6052155e-03  -3.1431058e+00
   1.7600000e+01  -4.4284560e-03  -7.5624016e-02  -9.2495598e-06   3.0825758e+00  -1.8567227e-03   3.0194510e+00  -2.3682535e-04   3.0151932e+00  -5.3236272e-05   3.0885444e+00  -6.1511893e-03  -8.2794088e-02   6.5655640e-03   2.5294432e+00   7.9631379e-05  -3.1841462e+00   6.9327393e-04  -3.1656997e+00  -5.3277131e-04  -3.1213380e+00   3.7978026e-05  -3.1237712e+00   4.2833170e-04  -3.1233770e+00   3.8362774e-04  -3.1239480e+00  -2.1130636e-03  -3.1373946e+00   1.6555247e-02  -3.1422772e+00   3.2649671e-03  -3.1424305e+00
   1.7800000e+01  -4.4279282e-03  -7.6509843e-02  -9.2377136e-06   3.0825739e+00  -7.8669258e-05   3.0194300e+00   1.1377612e-03   3.0151550e+00  -5.3239763e-05   3.0885338e+00  -2.1070595e-03  -8.2809998e-02   6.4114497e-03   2.5307986e+00   7.1771852e-05  -3.1841447e+00   1.0518481e-04  -3.1656924e+00  -9.3606825e-05  -3.1213358e+00   3.8051914e-05  -3.1237639e+00   1.0603171e-04  -3.1233742e+00  -2.8743294e-04  -3.1239352e+00  -2.1130633e-03  -3.1378172e+00   3.6877333e-03  -3.1422191e+00   3.2335521e-03  -3.1417920e+00
   1.8000000e+01  -4.4279039e-03  -7.7395582e-02  -9.2488271e-06   3.0825720e+00   3.9404249e-03   3.0193391e+00   1.1994301e-04   3.0151809e+00  -5.3257338e-05   3.0885231e+00   6.0060251e-03  -8.3173195e-02   6.2090654e-03   2.5321273e+00   7.2865326e-05  -3.1841371e+00  -7.0851114e-04  -3.1656549e+00  -1.3289662e-04  -3.1213609e+00   3.8047791e-05  -3.1237564e+00  -4.3383401e-04  -3.1233500e+00  -3.0352883e-05  -3.1239268e+00  -2.1130636e-03  -3.1382398e+00  -1.7084455e-02  -3.1413316e+00  -1.9938265e-02  -3.1411486e+00
   1.8200000e+01  -4.4281859e-03  -7.8281251e-02  -9.2443724e-06   3.0825702e+00  -3.6800941e-03   3.0194815e+00  -9.8989006e-04   3.0152473e+00   1.6407453e-03   3.0885125e+00   2.2306763e-03  -8.3160217e-02   5.4052867e-03   2.5334249e+00  -6.4889890e-06  -3.1841264e+00   7.8667093e-04  -3.1656653e+00   6.1115756e-04  -3.1213851e+00  -5.3424989e-04  -3.1237489e+00  -1.1149331e-04  -3.1233539e+00  -4.2620177e-05  -3.1239354e+00  -2.1130633e-03  -3.1386624e+00  -4.6995266e-03  -3.1415422e+00   1.7115827e-02  -3.1416531e+00
   1.8400000e+01  -4.4288448e-03  -7.9166894e-02  -9.2416351e-06   3.0825683e+00   3.5070371e-04   3.0195372e+00  -2.9082613e-05   3.0152395e+00  -1.2235231e-03   3.0885859e+00  -6.1511920e-03  -8.2798397e-02   6.0853367e-03   2.5346576e+00  -6.2953220e-05  -3.1841178e+00  -8.1677703e-04  -3.1656607e+00   1.6845162e-04  -3.1213735e+00   3.7182086e-04  -3.1237697e+00   4.2833121e-04  -3.1233792e+00   3.8365460e-04  -3.1239435e+00  -2.1130630e-03  -3.1390850e+00   1.6555248e-02  -3.1425851e+00   2.5742774e-03  -3.1418911e+00
   1.8600000e+01  -4.4298536e-03  -8.0052567e-02  -9.2434678e-06   3.0825665e+00  -5.9868715e-04   3.0194356e+00  -2.3683187e-04   3.0151936e+00   1.0973384e-04   3.0886321e+00  -1.9184434e-03  -8.2814308e-02   5.8118563e-03   2.5358555e+00  -5.5096441e-05  -3.1841166e+00   8.0385898e-04  -3.1656668e+00  -5.3277104e-04  -3.1213339e+00   1.8179339e-05  -3.1237844e+00   1.0602930e-04  -3.1233764e+00  -2.8743592e-04  -3.1239306e+00  -2.1130631e-03  -3.1395076e+00   3.6877349e-03  -3.1425272e+00  -1.9907858e-02  -3.1411986e+00
   1.8800000e+01  -4.4316288e-03  -8.0938333e-02  -9.2417479e-06   3.0825646e+00   4.0624655e-03   3.0193644e+00   1.1377648e-03   3.0151554e+00  -7.5949305e-05   3.0886132e+00   5.9207630e-03  -8.3168148e-02   5.7145876e-03   2.5370485e+00  -5.6189674e-05  -3.1841211e+00   8.7624400e-05  -3.1656634e+00  -9.3607246e-05  -3.1213317e+00   3.9230834e-05  -3.1237764e+00  -4.3383362e-04  -3.1233522e+00  -3.0355741e-05  -3.1239222e+00  -2.1130627e-03  -3.1399302e+00   4.2863315e-03  -3.1416397e+00   1.7114344e-02  -3.1417014e+00
   1.9000000e+01  -4.4322961e-03  -8.1824280e-02  -9.2456329e-06   3.0825628e+00  -3.7089263e-03   3.0195026e+00   1.1994231e-04   3.0151813e+00  -5.0077225e-05   3.0886036e+00   2.2257051e-03  -8.3146601e-02   5.5551839e-03   2.5382229e+00  -5.6037863e-05  -3.1841287e+00  -7.0572283e-04  -3.1656246e+00  -1.3289716e-04  -3.1213569e+00   3.7977990e-05  -3.1237694e+00  -1.1149678e-04  -3.1233561e+00  -4.2624522e-05  -3.1239308e+00  -2.1130632e-03  -3.1403528e+00  -1.7111515e-02  -3.1407903e+00   2.5743476e-03  -3.1419374e+00
   1.9200000e+01  -4.4338382e-03  -8.2710431e-02  -9.2404655e-06   3.0825609e+00   3.5750376e-04   3.0195594e+00  -9.8989175e-04   3.0152477e+00  -5.3675919e-05   3.0885927e+00  -6.1514894e-03  -8.2783789e-02   5.6074990e-03   2.5393752e+00   2.3141338e-05  -3.1841379e+00  -1.2055312e-04  -3.1656347e+00   6.1115715e-04  -3.1213810e+00   3.8050903e-05  -3.1237620e+00   4.2832904e-04  -3.1233814e+00  -4.2039413e-05  -3.1239389e+00  -2.1130622e-03  -3.1407755e+00  -4.6982821e-03  -3.1409987e+00  -1.9907865e-02  -3.1412437e+00
   1.9400000e+01  -4.4346548e-03  -8.3596797e-02  -9.2393475e-06   3.0825591e+00  -6.0028872e-04   3.0194577e+00  -2.9081955e-05   3.0152399e+00  -5.3198344e-05   3.0885820e+00  -2.1070745e-03  -8.2799372e-02   5.5157349e-03   2.5405114e+00   7.9631248e-05  -3.1841441e+00   6.9334589e-04  -3.1656749e+00  -5.7239556e-04  -3.1213694e+00   3.8047389e-05  -3.1237546e+00   1.0603603e-04  -3.1233786e+00   3.8362754e-04  -3.1239471e+00  -2.1130573e-03  -3.1411981e+00   1.6555187e-02  -3.1420414e+00   1.7114343e-02  -3.1417460e+00
   1.9600000e+01  -4.4348982e-03  -8.4483385e-02  -9.2432356e-06   3.0825572e+00  -3.7463698e-04   3.0193866e+00  -2.3683628e-04   3.0151939e+00  -5.3244028e-05   3.0885713e+00   6.0060237e-03  -8.3162402e-02   5.6042562e-03   2.5416365e+00   7.1771851e-05  -3.1841426e+00   1.0517135e-04  -3.1656675e+00  -9.0063011e-05  -3.1213666e+00  -5.3424716e-04  -3.1237471e+00  -4.3382578e-04  -3.1233544e+00  -2.8743553e-04  -3.1239343e+00   1.9026412e-02  -3.1416207e+00   3.6877361e-03  -3.1419834e+00   2.5743474e-03  -3.1419816e+00
   1.9800000e+01  -4.4355025e-03  -8.5370140e-02  -9.2463936e-06   3.0825554e+00   2.0532697e-03   3.0193046e+00   1.1377617e-03   3.0151558e+00  -5.3237084e-05   3.0885607e+00   2.2306746e-03  -8.3149333e-02   5.0155334e-03   2.5427561e+00   7.2865421e-05  -3.1841349e+00  -7.0851050e-04  -3.1656300e+00   6.0732787e-04  -3.1213927e+00   3.7182018e-04  -3.1237679e+00  -1.1150224e-04  -3.1233583e+00  -3.0355974e-05  -3.1239259e+00  -1.4225828e-02  -3.1409947e+00  -1.7084454e-02  -3.1410959e+00  -1.9907863e-02  -3.1412878e+00


==> data/control_308_normal.dat <==
   0.0000000e+00  -7.0861205e-03   0.0000000e+00  -7.9467151e-01   0.0000000e+00  -1.6480709e+00   0.0000000e+00  -1.5677345e+00   0.0000000e+00  -1.8783010e+00   0.0000000e+00  -1.5404164e+00   0.0000000e+00  -1.5967926e+00   0.0000000e+00  -1.4015361e+00   0.0000000e+00  -1.4171552e+00   0.0000000e+00  -1.3431676e+00   0.0000000e+00  -3.8339900e-02   0.0000000e+00  -3.6067754e-02   0.0000000e+00  -3.4334504e-02   0.0000000e+00  -4.3687719e-02   0.0000000e+00  -3.4758704e-02   0.0000000e+00  -1.2126164e+00   0.0000000e+00
   2.0000000e-01  -7.0463115e-03  -3.5149906e-04  -1.1216092e+00  -3.9418789e-02  -1.4875318e+00  -8.1750709e-02  -1.5920772e+00  -7.7765713e-02  -1.8239004e+00  -9.3171016e-02  -1.5718367e+00  -7.6410631e-02  -1.5617255e+00  -7.9207109e-02  -1.4819320e+00  -6.9521626e-02  -1.5510573e+00  -7.0296395e-02  -1.5394144e+00  -6.6626324e-02  -3.8167643e-02  -1.9018077e-03  -3.6164365e-02  -1.7891005e-03  -3.4391303e-02  -1.7031246e-03  -4.3781702e-02  -2.1670803e-03  -3.4606628e-02  -1.7241665e-03  -1.4584281e+00  -6.0150477e-02
   4.0000000e-01  -7.0314431e-03  -1.1818662e-03  -1.2725233e+00  -1.4897896e-01  -9.6551506e-01  -2.6737117e-01  -1.4088344e+00  -2.6312065e-01  -1.7788068e+00  -3.1109939e-01  -1.3960952e+00  -2.5890784e-01  -1.3251337e+00  -2.6502828e-01  -1.3336836e+00  -2.3813521e-01  -1.4026965e+00  -2.4339873e-01  -1.3758360e+00  -2.3413055e-01  -3.8107211e-02  -6.3967007e-03  -3.5915711e-02  -6.0304421e-03  -3.3921562e-02  -5.7389024e-03  -4.3638448e-02  -7.3033392e-03  -3.4575921e-02  -5.7994102e-03  -1.2689745e+00  -2.1477865e-01
   6.0000000e-01  -7.0314482e-03  -2.2726865e-03  -9.6439198e-01  -3.1780419e-01  -5.9798244e-01  -4.7757920e-01  -1.2901097e+00  -4.9942138e-01  -1.5384997e+00  -5.9304872e-01  -1.1587271e+00  -4.9218585e-01  -1.1162924e+00  -4.9619970e-01  -1.0881144e+00  -4.5704471e-01  -1.2928165e+00  -4.7100383e-01  -1.0802883e+00  -4.5685786e-01  -3.8107177e-02  -1.2304712e-02  -3.5914869e-02  -1.1609194e-02  -3.3920166e-02  -1.1033874e-02  -4.3637926e-02  -1.4065831e-02  -3.4575876e-02  -1.1157250e-02  -8.9054990e-01  -4.2184792e-01
   8.0000000e-01  -7.0314482e-03  -3.5058428e-03  -8.5946774e-01  -5.1000247e-01  -1.8233652e-01  -6.6183859e-01  -1.2327122e+00  -7.5034670e-01  -1.4368409e+00  -8.9638102e-01  -1.2172485e+00  -7.3441754e-01  -1.1594854e+00  -7.3228692e-01  -1.1285646e+00  -6.8535210e-01  -1.1854215e+00  -7.1704175e-01  -1.1486661e+00  -6.8858513e-01  -3.8087330e-02  -1.8985801e-02  -3.6045192e-02  -1.7911786e-02  -3.3923910e-02  -1.7000750e-02  -4.4493788e-02  -2.1714971e-02  -3.4576784e-02  -1.7217743e-02  -7.3623215e-01  -6.3122792e-01
   1.0000000e+00  -7.0314482e-03  -4.8171148e-03  -4.8027767e-01  -6.9730296e-01  -1.6231609e-01  -7.9630519e-01  -1.1682144e+00  -1.0016268e+00  -1.4381238e+00  -1.1966413e+00  -1.2028902e+00  -9.7482084e-01  -1.1797613e+00  -9.6472849e-01  -1.1212089e+00  -9.1084526e-01  -1.1832554e+00  -9.6340377e-01  -1.1322054e+00  -9.1663427e-01  -3.8119802e-02  -2.6090180e-02  -3.6747505e-02  -2.4618061e-02  -3.4390539e-02  -2.3336504e-02  -4.4585355e-02  -2.9893147e-02  -3.4971689e-02  -2.3663903e-02  -9.8539083e-01  -8.1884449e-01
   1.2000000e+00  -7.0314482e-03  -6.1712576e-03  -3.6256040e-01  -8.5884272e-01   1.5195938e-02  -8.8556255e-01  -1.1103589e+00  -1.2475700e+00  -1.3432581e+00  -1.4911484e+00  -1.2043215e+00  -1.2158864e+00  -1.1929687e+00  -1.1979302e+00  -1.1564458e+00  -1.1360727e+00  -1.1896202e+00  -1.2054723e+00  -1.1400810e+00  -1.1446267e+00  -3.7955494e-02  -3.3427668e-02  -3.6113628e-02  -3.1586014e-02  -3.3934723e-02  -2.9898000e-02  -4.5107564e-02  -3.8400983e-02  -3.4656866e-02  -3.0341349e-02  -1.0156880e+00  -1.0006058e+00
   1.4000000e+00  -7.0314482e-03  -7.5489285e-03  -2.8015801e-01  -9.8499753e-01  -9.4419210e-02  -9.4038977e-01  -1.2870996e+00  -1.4850935e+00  -1.0331905e+00  -1.7778446e+00  -1.0364304e+00  -1.4568030e+00  -1.0453104e+00  -1.4330280e+00  -1.0935411e+00  -1.3626033e+00  -1.0463968e+00  -1.4454123e+00  -1.0418506e+00  -1.3723099e+00  -3.8923185e-02  -4.0886259e-02  -3.6899777e-02  -3.8694674e-02  -3.4082665e-02  -3.6579738e-02  -4.5683699e-02  -4.7119365e-02  -3.4778662e-02  -3.7146156e-02  -1.0506014e+00  -1.1907807e+00
   1.6000000e+00  -7.0314482e-03  -8.9395119e-03  -2.8084896e-01  -1.0828619e+00  -1.1120918e-01  -9.7454568e-01  -1.0742832e+00  -1.7244125e+00  -7.4103608e-01  -2.0410187e+00  -8.9511551e-01  -1.6893680e+00  -8.7340544e-01  -1.6623787e+00  -8.9067739e-01  -1.5881606e+00  -8.7562737e-01  -1.6773383e+00  -8.7769846e-01  -1.5952707e+00  -3.8489904e-02  -4.8452637e-02  -3.7136653e-02  -4.5893796e-02  -3.4286792e-02  -4.3316282e-02  -4.6080598e-02  -5.6003094e-02  -3.5167754e-02  -4.4014110e-02  -9.9744910e-01  -1.3885361e+00
   1.8000000e+00  -7.0314482e-03  -1.0337182e-02  -2.0566761e-01  -1.1618861e+00  -1.9614404e-01  -1.0026439e+00  -8.6849738e-01  -1.9613418e+00  -6.6505150e-01  -2.2641925e+00  -7.4028800e-01  -1.9035176e+00  -6.9890391e-01  -1.8740483e+00  -7.5973589e-01  -1.8005648e+00  -7.8104840e-01  -1.8905755e+00  -7.8636454e-01  -1.8035058e+00  -3.8847411e-02  -5.6095998e-02  -3.6986486e-02  -5.3186257e-02  -3.4253801e-02  -5.0099042e-02  -4.6711787e-02  -6.5020667e-02  -3.5131073e-02  -5.0940969e-02  -8.5002358e-01  -1.5892338e+00
   2.0000000e+00  -7.0314482e-03  -1.1738741e-02  -1.7832738e-01  -1.2268693e+00  -1.4767720e-01  -1.0323128e+00  -7.9984960e-01  -2.1781045e+00  -6.0786777e-01  -2.4497730e+00  -7.1057661e-01  -2.0941385e+00  -6.6736202e-01  -2.0603731e+00  -7.0548349e-01  -1.9910122e+00  -7.6924705e-01  -2.0819257e+00  -7.7091801e-01  -1.9924586e+00  -3.9058961e-02  -6.3781737e-02  -3.7317927e-02  -6.0532121e-02  -3.4511308e-02  -5.6913823e-02  -4.7613220e-02  -7.4159131e-02  -3.5518984e-02  -5.7914146e-02  -7.6005854e-01  -1.7820736e+00
   2.2000000e+00  -7.0314482e-03  -1.3142434e-02  -1.6763124e-01  -1.2797357e+00  -4.5842162e-02  -1.0638909e+00  -7.7077972e-01  -2.3720323e+00  -4.5451545e-01  -2.6087980e+00  -7.3388137e-01  -2.2640816e+00  -6.8931536e-01  -2.2241333e+00  -7.1148096e-01  -2.1613976e+00  -7.2846785e-01  -2.2568355e+00  -7.5665924e-01  -2.1663515e+00  -3.9791797e-02  -7.1515754e-02  -3.7380084e-02  -6.7917632e-02  -3.4644883e-02  -6.3757611e-02  -4.8226762e-02  -8.3434304e-02  -3.5946141e-02  -6.4930495e-02  -7.2651571e-01  -1.9601479e+00
   2.4000000e+00  -7.0314483e-03  -1.4547299e-02  -1.2811716e-01  -1.3243106e+00  -1.0561559e-01  -1.0894960e+00  -6.9785136e-01  -2.5491968e+00  -2.9066114e-01  -2.7433184e+00  -6.7473472e-01  -2.4226251e+00  -6.6574077e-01  -2.3753169e+00  -6.9212223e-01  -2.3188658e+00  -5.8074468e-01  -2.4202203e+00  -6.3583408e-01  -2.3306446e+00  -4.0517487e-02  -7.9321213e-02  -3.8044220e-02  -7.5341452e-02  -3.5125221e-02  -7.0634407e-02  -4.9178831e-02  -9.2851567e-02  -3.6357394e-02  -7.2007488e-02  -6.8638493e-01  -2.1247992e+00
   2.6000000e+00  -7.0314482e-03  -1.5952807e-02  -1.1777419e-01  -1.3619405e+00  -6.3000506e-02  -1.1106500e+00  -3.5253077e-01  -2.7123625e+00  -1.9263155e-01  -2.8500314e+00  -4.4358822e-01  -2.5729254e+00  -5.3992344e-01  -2.5193210e+00  -5.2745784e-01  -2.4685283e+00  -3.2987339e-01  -2.5682954e+00  -3.8518958e-01  -2.4830963e+00  -4.1111740e-02  -8.7231657e-02  -3.8245106e-02  -8.2821767e-02  -3.5635066e-02  -7.7558573e-02  -5.1018080e-02  -1.0241897e-01  -3.6737602e-02  -7.9155520e-02  -5.2932047e-01  -2.2787302e+00
   2.8000000e+00  -7.0372401e-03  -1.7358667e-02  -1.2413754e-01  -1.3936401e+00  -2.4452817e-01  -1.1296763e+00  -5.2615110e-02  -2.8477530e+00  -1.2529320e-01  -2.9299627e+00  -2.9362852e-01  -2.7048328e+00  -3.4679313e-01  -2.6521860e+00  -3.7636657e-01  -2.6049523e+00  -2.4315825e-01  -2.6895216e+00  -2.7798182e-01  -2.6117068e+00  -4.2414659e-02  -9.5258681e-02  -3.9167710e-02  -9.0370037e-02  -3.5993510e-02  -8.4553545e-02  -5.2325715e-02  -1.1219869e-01  -3.7524210e-02  -8.6378110e-02  -3.5280064e-01  -2.4173561e+00
   3.0000000e+00  -7.0749199e-03  -1.8765009e-02  -1.1709619e-01  -1.4219806e+00   9.2431414e-03  -1.1548076e+00  -3.1806560e-02  -2.9389915e+00  -9.1724199e-02  -2.9878723e+00  -2.1384628e-01  -2.8098148e+00  -2.3437142e-01  -2.7642453e+00  -2.5187765e-01  -2.7199252e+00  -1.8746993e-01  -2.7815175e+00  -2.0957904e-01  -2.7117305e+00  -4.3326943e-02  -1.0343846e-01  -3.9757100e-02  -9.8009530e-02  -3.6509850e-02  -9.1625872e-02  -5.5164802e-02  -1.2223453e-01  -3.8012918e-02  -9.3696086e-02  -2.3238737e-01  -2.5324442e+00
   3.2000000e+00  -7.0870025e-03  -2.0173718e-02  -1.0558337e-01  -1.4483867e+00  -3.2744524e-02  -1.1780775e+00   1.8872896e-02  -2.9927799e+00  -8.0944761e-02  -3.0292948e+00  -1.3316758e-01  -2.8899690e+00  -1.7018748e-01  -2.8514620e+00  -2.0391580e-01  -2.8108110e+00  -1.5241776e-01  -2.8511856e+00  -1.6480298e-01  -2.7883160e+00  -4.5549972e-02  -1.1180028e-01  -4.0914187e-02  -1.0576581e-01  -3.7195262e-02  -9.8780831e-02  -5.8874350e-02  -1.3260489e-01  -3.8904264e-02  -1.0112262e-01  -1.7933731e-01  -2.6214688e+00
   3.4000000e+00  -7.0897706e-03  -2.1585858e-02  -1.0450642e-01  -1.4728742e+00  -5.0747315e-02  -1.1920970e+00   4.2040809e-03  -3.0226558e+00  -6.6960774e-02  -3.0597702e+00  -1.1584374e-01  -2.9492536e+00  -1.3083317e-01  -2.9172929e+00  -1.4782248e-01  -2.8810400e+00  -1.2809077e-01  -2.9045984e+00  -1.4286711e-01  -2.8470379e+00  -4.7558023e-02  -1.2040933e-01  -4.2235046e-02  -1.1366753e-01  -3.8830428e-02  -1.0603612e-01  -6.3342051e-02  -1.4345822e-01  -4.0303091e-02  -1.0867279e-01  -1.4633041e-01  -2.6886652e+00
   3.6000000e+00  -7.0936976e-03  -2.3000509e-02  -9.7504116e-02  -1.4957873e+00   1.7174649e-01  -1.2036389e+00  -1.6559618e-02  -3.0380767e+00  -5.4317561e-02  -3.0831060e+00  -8.9022872e-02  -2.9929471e+00  -9.6456247e-02  -2.9668269e+00  -1.3062465e-01  -2.9352009e+00  -1.1003981e-01  -2.9464591e+00  -1.2282046e-01  -2.8930485e+00  -4.9994986e-02  -1.2934401e-01  -4.4007698e-02  -1.2176161e-01  -3.9805480e-02  -1.1345543e-01  -6.7528299e-02  -1.5494895e-01  -4.1362441e-02  -1.1639643e-01  -1.2532935e-01  -2.7400890e+00
   3.8000000e+00  -7.0886493e-03  -2.4416845e-02  -9.4846658e-02  -1.5174454e+00  -6.5382104e-02  -1.2035160e+00   1.5538828e-03  -3.0471904e+00  -4.5628401e-02  -3.1013283e+00  -7.7386021e-02  -3.0260496e+00  -8.0347612e-02  -3.0041126e+00  -1.0381689e-01  -2.9774111e+00  -9.9650594e-02  -2.9800960e+00  -1.0774068e-01  -2.9301972e+00  -5.2876157e-02  -1.3865987e-01  -4.6440130e-02  -1.3010286e-01  -4.1277453e-02  -1.2107957e-01  -7.3289407e-02  -1.6717869e-01  -4.2979254e-02  -1.2432466e-01  -1.1074429e-01  -2.7804738e+00
   4.0000000e+00  -7.0839608e-03  -2.5834015e-02  -9.0879192e-02  -1.5379983e+00   2.2652197e-02  -1.1997130e+00  -2.6014480e-03  -3.0527879e+00  -3.3036062e-02  -3.1157993e+00  -7.0850796e-02  -3.0516727e+00  -6.9482245e-02  -3.0324803e+00  -9.0049736e-02  -3.0110340e+00  -8.6238082e-02  -3.0079707e+00  -9.6230248e-02  -2.9609199e+00  -5.5336835e-02  -1.4842687e-01  -4.8245089e-02  -1.3877244e-01  -4.3251683e-02  -1.2892875e-01  -7.4429347e-02  -1.8026989e-01  -4.5210263e-02  -1.3248842e-01  -9.8831135e-02  -2.8132234e+00
   4.2000000e+00  -7.0884718e-03  -2.7251205e-02  -8.9273288e-02  -1.5576400e+00   1.5018404e-02  -1.1991590e+00  -2.9311907e-03  -3.0559258e+00  -3.1180993e-02  -3.1272340e+00  -5.5927232e-02  -3.0723939e+00  -5.8396067e-02  -3.0547603e+00  -8.1159758e-02  -3.0381720e+00  -8.0497448e-02  -3.0315955e+00  -8.7302713e-02  -2.9869322e+00  -6.0428575e-02  -1.5868060e-01  -5.1573715e-02  -1.4781059e-01  -4.4856900e-02  -1.3705919e-01  -7.8696146e-02  -1.9412450e-01  -4.7799679e-02  -1.4095780e-01  -8.9530547e-02  -2.8405991e+00
   4.4000000e+00  -7.0895344e-03  -2.8668439e-02  -5.8011620e-02  -1.5765406e+00  -1.7113058e-02  -1.1971895e+00   1.1151097e-03  -3.0578991e+00  -4.2766306e-02  -3.1363985e+00  -5.0253305e-02  -3.0894190e+00  -5.0984206e-02  -3.0727078e+00  -7.1812237e-02  -3.0607505e+00  -7.1819093e-02  -3.0520583e+00  -7.9753987e-02  -3.0094488e+00  -6.3842868e-02  -1.6955400e-01  -5.6088348e-02  -1.5728947e-01  -4.8837543e-02  -1.4550382e-01  -9.1992894e-02  -2.0865605e-01  -5.0591305e-02  -1.4981401e-01  -8.2773061e-02  -2.8640802e+00
   4.6000000e+00  -7.0822533e-03  -3.0085934e-02  -6.8113771e-02  -1.5934186e+00   2.4834128e-02  -1.1963472e+00  -3.3583474e-03  -3.0590458e+00   7.3741978e-03  -3.1448165e+00  -2.8247675e-02  -3.1035279e+00  -4.2169838e-02  -3.0874594e+00  -6.5917550e-02  -3.0800019e+00  -6.5775604e-02  -3.0701219e+00  -7.5294681e-02  -3.0293097e+00  -6.5185986e-02  -1.8114375e-01  -6.0295199e-02  -1.6736943e-01  -5.0676177e-02  -1.5438357e-01  -9.8512941e-02  -2.2439206e-01  -5.4954854e-02  -1.5912620e-01  -7.7973270e-02  -2.8847107e+00
   4.8000000e+00  -7.0769633e-03  -3.1503253e-02  -6.8212002e-02  -1.6084174e+00  -1.1537401e-01  -1.1953485e+00  -9.1038002e-04  -3.0597964e+00  -2.3582489e-02  -3.1508083e+00  -3.9484088e-02  -3.1147142e+00  -3.7055574e-02  -3.0997188e+00  -5.3074191e-02  -3.0967550e+00  -6.0097061e-02  -3.0862165e+00  -6.8637129e-02  -3.0471852e+00  -7.6474398e-02  -1.9333199e-01  -6.0486968e-02  -1.7817138e-01  -5.1944890e-02  -1.6375507e-01  -1.2069417e-01  -2.4165281e-01  -5.8161255e-02  -1.6901854e-01  -7.2295073e-02  -2.9032641e+00
   5.0000000e+00  -7.0734156e-03  -3.2919918e-02  -6.7460388e-02  -1.6228002e+00   1.0350431e-01  -1.1995143e+00   9.2087082e-04  -3.0603899e+00  -2.1462406e-02  -3.1549669e+00  -1.3704397e-02  -3.1239598e+00  -1.8803452e-02  -3.1099985e+00  -4.5631154e-02  -3.1112605e+00  -5.3188590e-02  -3.1007031e+00  -6.3982423e-02  -3.0634597e+00  -8.6831405e-02  -2.0646322e-01  -6.6660503e-02  -1.8955003e-01  -5.6985577e-02  -1.7353409e-01  -1.5730960e-01  -2.6111557e-01  -5.9527643e-02  -1.7956561e-01  -6.8580327e-02  -2.9202009e+00
   5.2000000e+00  -7.0777341e-03  -3.4335833e-02  -6.6710476e-02  -1.6368116e+00  -9.5424009e-03  -1.2013544e+00  -1.5821847e-04  -3.0607070e+00  -1.8435884e-02  -3.1592720e+00  -3.2972875e-02  -3.1313180e+00  -2.5721794e-02  -3.1180785e+00  -3.5672348e-02  -3.1236413e+00  -4.3552665e-02  -3.1137339e+00  -5.9997329e-02  -3.0783540e+00  -1.0318865e-01  -2.2108441e-01  -7.2860666e-02  -2.0155920e-01  -5.6147908e-02  -1.8383836e-01  -1.9344356e-01  -2.8450438e-01  -6.7000979e-02  -1.9067008e-01  -6.4995820e-02  -2.9358355e+00
   5.4000000e+00  -7.0997614e-03  -3.5751407e-02  -6.5580588e-02  -1.6505515e+00   4.0004914e-05  -1.1986318e+00  -4.9976039e-04  -3.0608514e+00  -6.9710473e-03  -3.1634213e+00  -3.2387966e-02  -3.1375488e+00  -1.0462983e-02  -3.1245529e+00  -4.4582288e-02  -3.1340598e+00  -3.4892059e-02  -3.1252069e+00  -5.2451031e-02  -3.0921042e+00  -1.1915787e-01  -2.3775554e-01  -8.7294833e-02  -2.1447281e-01  -6.1072973e-02  -1.9459415e-01  -1.5928156e+00  -3.1332807e-01  -6.9512253e-02  -2.0250669e-01  -5.9532056e-02  -2.9504267e+00
   5.6000000e+00  -7.1239157e-03  -3.7168061e-02  -6.4025751e-02  -1.6640559e+00  -1.1416673e-03  -1.1975234e+00  -4.0468067e-04  -3.0609619e+00  -9.9036746e-03  -3.1667934e+00   3.0935745e-03  -3.1439147e+00  -2.1953847e-02  -3.1296703e+00  -1.2987410e-02  -3.1434385e+00  -4.6547969e-02  -3.1350040e+00  -5.1328924e-02  -3.1046901e+00  -1.5703642e-01  -2.5700848e-01  -8.8524410e-02  -2.2885072e-01  -7.1185975e-02  -2.0580802e-01  -1.0637991e+00  -4.1601703e-01  -8.2254590e-02  -2.1517334e-01  -5.8481129e-02  -2.9640285e+00
   5.8000000e+00  -7.1327911e-03  -3.8587401e-02  -6.3240968e-02  -1.6773080e+00   1.1182572e-02  -1.1969701e+00  -4.3114841e-04  -3.0610630e+00  -1.0603600e-02  -3.1694186e+00  -2.0418329e-02  -3.1485709e+00  -2.2052993e-02  -3.1339929e+00  -3.4574575e-02  -3.1510414e+00  -2.2606895e-02  -3.1441075e+00  -4.1780336e-02  -3.1162748e+00  -2.1919399e-01  -2.8020618e-01  -1.0001517e-01  -2.4467976e-01  -7.8770021e-02  -2.1797504e-01  -8.0115806e-01  -5.8986462e-01  -8.5234036e-02  -2.2902964e-01  -5.4819760e-02  -2.9768133e+00
   6.0000000e+00  -7.1268067e-03  -4.0009637e-02  -6.0799714e-02  -1.6903195e+00  -1.0259812e-01  -1.1961581e+00   3.9958100e-03  -3.0611562e+00  -1.0069418e-02  -3.1717877e+00  -1.8620656e-02  -3.1520135e+00  -2.2045161e-02  -3.1383512e+00  -3.3227618e-02  -3.1574567e+00  -3.7127250e-02  -3.1521164e+00  -3.7406825e-02  -3.1267908e+00  -1.6385493e+00  -3.1019120e-01  -1.4503949e-01  -2.6192514e-01  -9.0848370e-02  -2.3145230e-01  -7.1390169e-01  -7.6824095e-01  -9.7536518e-02  -2.4420439e-01  -5.2234055e-02  -2.9889253e+00
   6.2000000e+00  -7.1203825e-03  -4.1433527e-02  -5.9883310e-02  -1.7030460e+00   8.9701325e-02  -1.2003474e+00  -3.9057591e-03  -3.0610267e+00  -9.5442989e-03  -3.1740182e+00  -1.8758252e-02  -3.1556561e+00   1.8386052e-02  -3.1427327e+00  -1.5816758e-02  -3.1640306e+00  -3.4513508e-02  -3.1592720e+00  -4.5150202e-02  -3.1361153e+00  -1.1863211e+00  -4.1683241e-01  -1.6883905e-01  -2.8264812e-01  -1.1424207e-01  -2.4655594e-01  -9.9368150e-01  -9.3410234e-01  -1.3337498e-01  -2.6083404e-01  -5.0047827e-02  -3.0003911e+00
   6.4000000e+00  -7.1227090e-03  -4.2857762e-02  -5.8410266e-02  -1.7154714e+00   1.0189235e-02  -1.2023659e+00   5.4354230e-04  -3.0609870e+00  -7.8255386e-03  -3.1761250e+00  -1.8500649e-02  -3.1593423e+00  -8.0210494e-03  -3.1451211e+00  -1.7433584e-02  -3.1697732e+00  -1.9908748e-02  -3.1664197e+00  -2.3487859e-02  -3.1449923e+00  -9.3665840e-01  -6.0078496e-01  -2.3101644e-01  -3.0828972e-01  -1.3892209e-01  -2.6420335e-01  -1.0404567e+00  -1.1034280e+00  -1.5059572e-01  -2.8053978e-01  -4.6857992e-02  -3.0112886e+00
   6.6000000e+00  -7.1290196e-03  -4.4282041e-02  -5.6858889e-02  -1.7276213e+00   5.8426475e-03  -1.1993234e+00  -6.9511496e-04  -3.0610970e+00  -4.3315568e-03  -3.1780572e+00  -1.3256530e-02  -3.1630453e+00  -5.9014618e-03  -3.1460827e+00  -1.7854298e-02  -3.1744323e+00  -2.3729608e-02  -3.1727325e+00  -3.6749618e-02  -3.1528639e+00  -1.0885290e+00  -7.9640687e-01  -1.5483663e+00  -3.4068200e-01  -1.6230131e-01  -2.8542162e-01  -1.0415987e+00  -1.2883436e+00  -2.2805797e-01  -3.0424419e-01  -4.5140994e-02  -3.0216273e+00
   6.8000000e+00  -7.1322852e-03  -4.5706751e-02  -5.6200214e-02  -1.7394831e+00  -4.0357034e-03  -1.1969497e+00   4.0692780e-03  -3.0611697e+00  -3.3642237e-03  -3.1796504e+00  -6.9976168e-03  -3.1664868e+00  -6.0717689e-03  -3.1472290e+00  -1.0336291e-02  -3.1785833e+00  -1.8288553e-02  -3.1781830e+00  -3.2329223e-02  -3.1599612e+00  -1.0929181e+00  -9.9582170e-01  -1.1169795e+00  -4.4465131e-01  -2.2531249e-01  -3.1076216e-01  -9.4475309e-01  -1.4837725e+00  -1.5186449e+00  -3.3468527e-01  -4.3264730e-02  -3.0314445e+00
   7.0000000e+00  -7.1282301e-03  -4.7132117e-02  -5.4755456e-02  -1.7510912e+00  -1.0354011e-01  -1.1956098e+00  -3.9262056e-03  -3.0610360e+00  -2.3331917e-03  -3.1808677e+00  -5.3249077e-03  -3.1692614e+00  -6.0580865e-03  -3.1483992e+00  -8.3171347e-03  -3.1820996e+00  -1.3893996e-02  -3.1830457e+00  -2.3624274e-02  -3.1669532e+00  -1.0981659e+00  -1.2037069e+00  -8.2590377e-01  -6.2003340e-01  -1.5334025e+00  -3.4244063e-01  -8.0380799e-01  -1.6802137e+00  -1.0306463e+00  -4.3598924e-01  -4.1083903e-02  -3.0408126e+00
   7.2000000e+00  -7.1208646e-03  -4.8557774e-02  -5.4354510e-02  -1.7624615e+00   7.0920686e-02  -1.2001745e+00   5.4923485e-04  -3.0609921e+00  -2.0543890e-03  -3.1817882e+00  -2.7507167e-03  -3.1713326e+00  -6.0591850e-03  -3.1495886e+00  -6.1026703e-03  -3.1848619e+00  -1.1365306e-02  -3.1871468e+00  -2.5542437e-02  -3.1732760e+00  -1.0036959e+00  -1.4166794e+00  -7.5550842e-01  -8.0264027e-01  -1.0717437e+00  -4.4504416e-01  -7.3978702e-01  -1.8662838e+00  -7.8661982e-01  -6.0441839e-01  -3.9791295e-02  -3.0497499e+00
   7.4000000e+00  -7.1111412e-03  -4.9983061e-02  -5.4264253e-02  -1.7736228e+00   1.1072233e-02  -1.2033689e+00  -6.9669872e-04  -3.0611002e+00  -2.0064639e-03  -3.1824901e+00  -3.9943890e-03  -3.1728221e+00  -6.0590974e-03  -3.1507880e+00  -6.6948220e-03  -3.1870186e+00  -1.1411322e-02  -3.1905258e+00  -1.9593611e-02  -3.1789730e+00  -8.4449557e-01  -1.6279711e+00  -7.5961808e-01  -9.7389280e-01  -8.1715571e-01  -6.1682478e-01  -7.1943920e-01  -2.0377593e+00  -7.2587213e-01  -7.7775273e-01  -3.7860960e-02  -3.0582980e+00
   7.6000000e+00  -7.1118616e-03  -5.1407363e-02  -5.3208817e-02  -1.7846486e+00   1.7921423e-02  -1.2016910e+00   4.0697172e-03  -3.0611718e+00  -1.6530913e-03  -3.1830583e+00  -2.9830737e-03  -3.1739494e+00  -6.0591032e-03  -3.1519931e+00  -5.3536017e-03  -3.1887823e+00  -1.2211771e-02  -3.1934081e+00  -1.6346553e-02  -3.1841093e+00  -7.6149924e-01  -1.8266046e+00  -1.0724847e+00  -1.1362574e+00  -7.4308192e-01  -7.9518309e-01  -6.6314427e-01  -2.1976144e+00  -1.0007301e+00  -9.4085005e-01  -3.6569246e-02  -3.0664842e+00
   7.8000000e+00  -7.1251282e-03  -5.2830765e-02  -5.1398656e-02  -1.7955440e+00  -6.6206108e-03  -1.1994313e+00  -3.9263265e-03  -3.0610376e+00  -1.1353217e-03  -3.1835337e+00  -1.8628147e-03  -3.1748784e+00  -6.0591036e-03  -3.1532012e+00  -5.4942796e-03  -3.1902878e+00  -8.7407011e-03  -3.1960594e+00  -1.4915377e-02  -3.1885353e+00  -7.5012870e-01  -2.0077054e+00  -1.0436783e+00  -1.3094305e+00  -1.0297261e+00  -9.6313208e-01  -4.9579272e-01  -2.3474728e+00  -1.0502221e+00  -1.1094948e+00  -3.4626892e-02  -3.0743293e+00
   8.0000000e+00  -7.1423360e-03  -5.4254360e-02  -5.1287976e-02  -1.8062352e+00   2.2648073e-02  -1.1977913e+00   5.4926814e-04  -3.0609933e+00  -9.3659717e-04  -3.1839181e+00  -2.2061235e-03  -3.1756019e+00  -6.0591045e-03  -3.1544110e+00  -4.4770059e-03  -3.1916042e+00  -7.4823294e-03  -3.1984443e+00  -1.5813119e-02  -3.1923683e+00  -7.3601667e-01  -2.1752475e+00  -9.3338413e-01  -1.4998195e+00  -1.0666468e+00  -1.1365771e+00  -2.9907243e-01  -2.4812561e+00  -1.0431749e+00  -1.2948075e+00  -3.4130808e-02  -3.0818383e+00
   8.2000000e+00  -7.1554846e-03  -5.5679454e-02  -5.0270908e-02  -1.8167352e+00  -1.1391054e-01  -1.1960369e+00  -6.9670843e-04  -3.0611013e+00  -2.6334339e-04  -3.1842216e+00  -1.7198860e-03  -3.1761840e+00  -6.0591031e-03  -3.1556217e+00  -3.3508701e-03  -3.1927719e+00  -6.5328365e-03  -3.2004794e+00  -1.3393556e-02  -3.1958624e+00  -5.9875478e-01  -2.3341864e+00  -7.9942477e-01  -1.6930153e+00  -1.0256298e+00  -1.3265172e+00  -2.1919471e-01  -2.5896590e+00  -9.4094808e-01  -1.4909294e+00  -3.1375901e-02  -3.0890594e+00
   8.4000000e+00  -7.1583337e-03  -5.7106723e-02  -5.0082192e-02  -1.8270754e+00   9.2880686e-02  -1.1998041e+00   4.0697243e-03  -3.0611728e+00  -1.0065549e-03  -3.1844393e+00  -2.3299325e-03  -3.1766785e+00  -6.0591035e-03  -3.1568329e+00  -2.8008824e-03  -3.1937609e+00  -5.6174864e-03  -3.2022244e+00  -1.1638831e-02  -3.1990870e+00  -3.5857417e-01  -2.4810217e+00  -7.4272037e-01  -1.8766249e+00  -9.0989599e-01  -1.5249757e+00  -1.7568352e-01  -2.6721772e+00  -7.9541201e-01  -1.6876261e+00  -3.0530912e-02  -3.0959657e+00
   8.6000000e+00  -7.1537357e-03  -5.8535860e-02  -4.9133646e-02  -1.8372772e+00  -1.4606327e-02  -1.2018930e+00  -3.9263279e-03  -3.0610385e+00  -7.5687227e-04  -3.1846194e+00  -1.0822168e-03  -3.1771353e+00  -6.0591043e-03  -3.1580444e+00  -3.2871059e-03  -3.1945788e+00  -5.0441266e-03  -3.2037262e+00  -1.0647542e-02  -3.2019782e+00  -2.4917197e-01  -2.6037229e+00  -7.4464752e-01  -2.0467175e+00  -7.8361896e-01  -1.7207016e+00  -1.4160998e-01  -2.7350854e+00  -7.3644586e-01  -1.8732654e+00  -2.9288376e-02  -3.1025453e+00
   8.8000000e+00  -7.1464069e-03  -5.9965910e-02  -4.9041410e-02  -1.8473484e+00  -9.7252355e-03  -1.1999899e+00   5.4926902e-04  -3.0609941e+00  -2.4173564e-04  -3.1847967e+00  -1.6166473e-03  -3.1775344e+00  -2.2998864e-03  -3.1592560e+00  -1.0412589e-03  -3.1953045e+00  -3.7516129e-03  -3.2050288e+00  -9.1599403e-03  -3.2045660e+00  -1.9192627e-01  -2.6979929e+00  -7.0951061e-01  -2.2071832e+00  -7.3607676e-01  -1.9039614e+00  -1.2464224e-01  -2.7837733e+00  -7.1214713e-01  -2.0439976e+00  -2.6529713e-02  -3.1088497e+00
   9.0000000e+00  -7.1438377e-03  -6.1395911e-02  -4.8378244e-02  -1.8573046e+00   1.6198350e-02  -1.2000213e+00  -6.9670894e-04  -3.0611021e+00  -4.1547657e-04  -3.1849368e+00  -7.1251676e-04  -3.1778776e+00   2.3015849e-03  -3.1602813e+00  -2.3434168e-03  -3.1958880e+00  -3.7549695e-03  -3.2061348e+00  -7.6491723e-03  -3.2068732e+00  -1.4947756e-01  -2.7693745e+00  -5.2827581e-01  -2.3607010e+00  -7.1969505e-01  -2.0728901e+00  -1.0789878e-01  -2.8224306e+00  -6.4586311e-01  -2.2029472e+00  -2.5854585e-02  -3.1148156e+00
   9.2000000e+00  -7.1421333e-03  -6.2825460e-02  -4.8114267e-02  -1.8671612e+00   2.0286672e-02  -1.1996303e+00   4.0697174e-03  -3.0611736e+00  -5.3780598e-04  -3.1850441e+00  -1.2680835e-03  -3.1781669e+00   1.7178981e-04  -3.1608232e+00  -2.0025906e-03  -3.1963668e+00  -2.7648896e-03  -3.2070805e+00  -7.5151373e-03  -3.2088911e+00  -1.2865662e-01  -2.8237628e+00  -3.2369886e-01  -2.4999880e+00  -6.4230791e-01  -2.2312094e+00  -9.8574641e-02  -2.8540631e+00  -4.5797397e-01  -2.3511552e+00  -2.4043307e-02  -3.1204503e+00
   9.4000000e+00  -7.1415284e-03  -6.4254572e-02  -4.6809118e-02  -1.8769231e+00   8.6189850e-03  -1.1977511e+00  -3.9263212e-03  -3.0610393e+00  -3.2933303e-04  -3.1851465e+00  -1.1114601e-03  -3.1784176e+00   2.0143461e-04  -3.1610186e+00  -1.9370580e-03  -3.1968241e+00  -3.1258998e-03  -3.2078892e+00  -6.4226472e-03  -3.2106821e+00  -1.1233801e-01  -2.8660675e+00  -2.3396587e-01  -2.6139529e+00  -4.4749325e-01  -2.3792018e+00  -9.1690783e-02  -2.8806974e+00  -2.8997718e-01  -2.4814546e+00  -2.0686677e-02  -3.1257859e+00
   9.6000000e+00  -7.1471234e-03  -6.5683345e-02  -4.6815928e-02  -1.8865575e+00  -1.1516249e-01  -1.1954680e+00   5.4926184e-04  -3.0609949e+00  -4.5872228e-04  -3.1852409e+00  -1.6587265e-04  -3.1786618e+00  -6.5080525e-04  -3.1611089e+00   2.4786451e-04  -3.1972526e+00  -2.0015210e-03  -3.2086005e+00  -4.8945804e-03  -3.2122890e+00  -1.0017899e-01  -2.9000851e+00  -1.8665639e-01  -2.7012569e+00  -2.8518492e-01  -2.5087186e+00  -8.3675328e-02  -2.9038683e+00  -2.0597329e-01  -2.5859577e+00  -2.3901989e-02  -3.1307173e+00
   9.8000000e+00  -7.1485867e-03  -6.7112184e-02  -4.6262939e-02  -1.8960693e+00   1.0345492e-01  -1.1995773e+00  -6.9670724e-04  -3.0611029e+00  -8.6766359e-05  -3.1853289e+00  -8.9117643e-04  -3.1788493e+00   8.7700660e-04  -3.1611825e+00  -1.8364075e-03  -3.1975541e+00  -1.5784516e-03  -3.2092171e+00  -4.8381962e-03  -3.2136747e+00  -9.2345107e-02  -2.9282882e+00  -1.4425041e-01  -2.7679361e+00  -2.0004282e-01  -2.6121285e+00  -7.8994876e-02  -2.9244611e+00  -1.6406362e-01  -2.6653101e+00  -2.3825670e-02  -3.1354499e+00
   1.0000000e+01  -7.1517987e-03  -6.8541361e-02  -4.5716070e-02  -1.9054866e+00  -9.5301349e-03  -1.2013802e+00   4.0697172e-03  -3.0611744e+00   3.1099121e-04  -3.1854001e+00  -6.2022552e-04  -3.1790031e+00   1.7731395e-06  -3.1612058e+00  -3.9250739e-04  -3.1978006e+00  -1.4005163e-03  -3.2097151e+00  -3.6303613e-03  -3.2148740e+00  -8.0662692e-02  -2.9524178e+00  -1.2603003e-01  -2.8192704e+00  -1.6621514e-01  -2.6903921e+00  -7.3216672e-02  -2.9430812e+00  -1.3607836e-01  -2.7253673e+00  -2.3827482e-02  -3.1402003e+00
   1.0200000e+01  -7.1545357e-03  -6.9970940e-02  -4.5162188e-02  -1.9148024e+00   3.6939687e-05  -1.1986386e+00  -3.9263272e-03  -3.0610401e+00  -7.6730415e-05  -3.1854272e+00  -5.4968075e-04  -3.1791545e+00   7.2677400e-05  -3.1611829e+00  -6.3112499e-04  -3.1980300e+00  -1.2274144e-03  -3.2101221e+00  -2.7666319e-03  -3.2159089e+00  -7.5493232e-02  -2.9734139e+00  -1.0923582e-01  -2.8595563e+00  -1.3267810e-01  -2.7497175e+00  -6.8433974e-02  -2.9601418e+00  -1.2060821e-01  -2.7717440e+00  -1.1658715e-02  -3.1449574e+00
   1.0400000e+01  -7.1540361e-03  -7.1401008e-02  -4.4711550e-02  -1.9240129e+00  -1.1409313e-03  -1.1975194e+00   5.4926912e-04  -3.0609958e+00  -5.1376389e-05  -3.1854333e+00  -7.0823339e-04  -3.1792900e+00   6.6934413e-05  -3.1611667e+00  -8.3554980e-04  -3.1982031e+00  -1.5011293e-03  -3.2104632e+00  -3.1021610e-03  -3.2167616e+00  -6.8941779e-02  -2.9919592e+00  -1.0037933e-01  -2.8922052e+00  -1.2083679e-01  -2.7956113e+00  -6.5128193e-02  -2.9758745e+00  -1.0684924e-01  -2.8087080e+00  -1.9047941e-02  -3.1491147e+00
   1.0600000e+01  -7.1509266e-03  -7.2831429e-02  -4.4422855e-02  -1.9331207e+00   1.1182384e-02  -1.1969603e+00  -6.9670918e-04  -3.0611037e+00  -5.3034601e-05  -3.1854423e+00   3.7436098e-04  -3.1794219e+00   6.7398577e-05  -3.1611515e+00   1.6494364e-04  -3.1983652e+00  -1.7719133e-03  -3.2107748e+00  -1.3837962e-03  -3.2174959e+00  -6.5395796e-02  -3.0086244e+00  -9.0104210e-02  -2.9195412e+00  -1.0109027e-01  -2.8321835e+00  -6.0853944e-02  -2.9905202e+00  -9.5248846e-02  -2.8391952e+00  -1.8858764e-02  -3.1528148e+00
   1.0800000e+01  -7.1465278e-03  -7.4261870e-02  -4.3885849e-02  -1.9421395e+00  -1.0259807e-01  -1.1961451e+00   4.0697227e-03  -3.0611752e+00  -5.2927428e-05  -3.1854520e+00  -3.1475789e-04  -3.1795044e+00  -1.2614829e-03  -3.1611371e+00  -6.8686644e-04  -3.1984800e+00   7.6396172e-04  -3.2110946e+00  -2.4656937e-03  -3.2180936e+00  -6.0801071e-02  -3.0238158e+00  -8.2761815e-02  -2.9430919e+00  -9.2432374e-02  -2.8621793e+00  -5.7971459e-02  -3.0042229e+00  -8.8745899e-02  -2.8649934e+00  -1.8863616e-02  -3.1565550e+00
   1.1000000e+01  -7.1381917e-03  -7.5691978e-02  -4.3297399e-02  -1.9510711e+00   8.9701309e-02  -1.2003326e+00  -3.9263160e-03  -3.0610409e+00  -5.2934334e-05  -3.1854621e+00  -2.6021897e-04  -3.1795502e+00   9.2653712e-04  -3.1611890e+00  -4.9705213e-04  -3.1985703e+00  -1.1484560e-03  -3.2113043e+00  -1.3589894e-03  -3.2186001e+00  -5.7358664e-02  -3.0378262e+00  -7.5712390e-02  -2.9637833e+00  -8.5284085e-02  -2.8873340e+00  -5.4755252e-02  -3.0170914e+00  -8.1953429e-02  -2.8874241e+00  -1.5759010e-02  -3.1603096e+00
   1.1200000e+01  -7.1368695e-03  -7.7121310e-02  -4.2828103e-02  -1.9599038e+00   1.0189199e-02  -1.2023502e+00   5.4926915e-04  -3.0609966e+00  -5.2932870e-05  -3.1854724e+00  -2.6452869e-04  -3.1796010e+00  -2.2393531e-06  -3.1612228e+00  -8.7529174e-04  -3.1986725e+00  -7.8803064e-04  -3.2114453e+00  -6.9731769e-04  -3.2190457e+00  -5.4548612e-02  -3.0508311e+00  -7.0024319e-02  -2.9822576e+00  -8.0930734e-02  -2.9091255e+00  -5.2868876e-02  -3.0292255e+00  -7.8031797e-02  -2.9074057e+00  -1.3086386e-02  -3.1639184e+00
   1.1400000e+01  -7.1363615e-03  -7.8549813e-02  -4.2299158e-02  -1.9686351e+00   5.8426563e-03  -1.1993071e+00  -6.9670932e-04  -3.0611045e+00  -5.2931628e-05  -3.1854828e+00  -2.6419419e-04  -3.1796525e+00   7.3002609e-05  -3.1612038e+00  -6.4406747e-04  -3.1987921e+00  -8.1216144e-04  -3.2116084e+00  -1.6640878e-03  -3.2193801e+00  -5.1470755e-02  -3.0630048e+00  -6.5693386e-02  -2.9989464e+00  -7.2693863e-02  -2.9285648e+00  -4.9501301e-02  -3.0407322e+00  -7.1813798e-02  -2.9255726e+00  -1.2744039e-02  -3.1671884e+00
   1.1600000e+01  -7.1351052e-03  -7.9977781e-02  -4.1995830e-02  -1.9772654e+00  -4.0356945e-03  -1.1969332e+00   4.0697183e-03  -3.0611760e+00  -5.2933503e-05  -3.1854933e+00  -3.0274166e-04  -3.1797047e+00   6.6906586e-05  -3.1611899e+00   7.7551535e-04  -3.1989253e+00  -4.3349316e-04  -3.2117702e+00  -7.2013760e-04  -3.2196745e+00  -4.8319410e-02  -3.0744556e+00  -6.0016915e-02  -3.0142094e+00  -6.6512250e-02  -2.9461278e+00  -4.7669155e-02  -3.0516510e+00  -6.7393446e-02  -2.9422757e+00  -1.2623793e-02  -3.1701470e+00
   1.1800000e+01  -7.1371480e-03  -8.1405372e-02  -4.1742242e-02  -1.9858038e+00  -1.0354017e-01  -1.1955932e+00  -3.9263225e-03  -3.0610417e+00  -5.2932474e-05  -3.1855039e+00  -2.7722273e-04  -3.1797591e+00   6.7400614e-05  -3.1611759e+00   8.9167430e-04  -3.1989861e+00   2.6478616e-04  -3.2119136e+00  -7.1047192e-04  -3.2199394e+00  -4.6431255e-02  -3.0852282e+00  -5.8054479e-02  -3.0282324e+00  -6.3543750e-02  -2.9620196e+00  -4.5933970e-02  -3.0620193e+00  -6.3820713e-02  -2.9577037e+00  -1.1956559e-02  -3.1729147e+00
   1.2000000e+01  -7.1397555e-03  -8.2832808e-02  -4.1092631e-02  -1.9942667e+00   7.0920691e-02  -1.2001577e+00   5.4926692e-04  -3.0609974e+00  -5.2930278e-05  -3.1855144e+00  -5.2379525e-05  -3.1798149e+00   6.7360558e-05  -3.1611622e+00   3.1179035e-04  -3.1989438e+00  -5.3267778e-04  -3.2119967e+00  -1.0874104e-03  -3.2201492e+00  -4.2729453e-02  -3.0954069e+00  -5.3797168e-02  -3.0412468e+00  -5.9995066e-02  -2.9765959e+00  -4.3390154e-02  -3.0719251e+00  -6.0570621e-02  -2.9720749e+00  -1.1400644e-02  -3.1755397e+00
   1.2200000e+01  -7.1406098e-03  -8.4260370e-02  -4.0758060e-02  -2.0026458e+00   1.1072250e-02  -1.2033521e+00  -6.9670794e-04  -3.0611053e+00  -5.2932975e-05  -3.1855250e+00  -2.0087842e-04  -3.1798595e+00   6.7363207e-05  -3.1611486e+00  -1.4584267e-03  -3.1988688e+00   4.3399089e-05  -3.2120580e+00  -1.2029074e-03  -3.2203472e+00  -4.0826917e-02  -3.1049993e+00  -5.1423239e-02  -3.0534168e+00  -5.5647390e-02  -2.9901536e+00  -4.2174296e-02  -3.0813802e+00  -5.7209414e-02  -2.9855598e+00  -9.6782499e-03  -3.1780317e+00
   1.2400000e+01  -7.1398600e-03  -8.5688150e-02  -4.0458641e-02  -2.0109359e+00   1.7921416e-02  -1.2016742e+00   4.0697216e-03  -3.0611768e+00  -5.2932843e-05  -3.1855356e+00  -5.9107836e-06  -3.1798960e+00  -1.2614801e-03  -3.1611351e+00  -3.2312606e-04  -3.1988873e+00  -2.0194194e-04  -3.2121111e+00  -1.0863620e-03  -3.2205598e+00  -3.6421144e-02  -3.1140251e+00  -4.8727202e-02  -3.0648326e+00  -5.3244816e-02  -3.0027923e+00  -3.8461905e-02  -3.0904245e+00  -5.4653851e-02  -2.9982595e+00  -8.4870096e-03  -3.1803426e+00
   1.2600000e+01  -7.1375295e-03  -8.7116047e-02  -4.0231360e-02  -2.0191486e+00  -6.6206090e-03  -1.1994144e+00  -3.9263364e-03  -3.0610425e+00  -5.2933091e-05  -3.1855462e+00  -1.2623086e-04  -3.1799245e+00   9.2653761e-04  -3.1611875e+00   1.4166964e-03  -3.1989728e+00  -1.8708234e-04  -3.2121485e+00  -1.0928430e-03  -3.2207792e+00  -3.4494256e-02  -3.1224442e+00  -4.5512195e-02  -3.0756043e+00  -4.9963933e-02  -3.0146309e+00  -3.8398173e-02  -3.0990096e+00  -5.1182726e-02  -3.0102649e+00  -8.0823083e-03  -3.1824252e+00
   1.2800000e+01  -7.1340231e-03  -8.8543863e-02  -4.0074340e-02  -2.0272955e+00   2.2648017e-02  -1.1977745e+00   5.4927147e-04  -3.0609982e+00  -5.2932539e-05  -3.1855568e+00  -1.1670580e-04  -3.1799467e+00  -2.2396088e-06  -3.1612215e+00   2.7491740e-04  -3.1989626e+00  -1.8798250e-04  -3.2121866e+00   1.1663727e-03  -3.2209979e+00  -3.3468371e-02  -3.1302557e+00  -4.3880720e-02  -3.0857535e+00  -4.8140916e-02  -3.0257700e+00  -3.4400631e-02  -3.1071888e+00  -4.9382453e-02  -3.0216133e+00  -7.1660019e-03  -3.1843139e+00
   1.3000000e+01  -7.1290867e-03  -8.9971364e-02  -3.9729187e-02  -2.0353891e+00  -1.1391053e-01  -1.1960200e+00  -6.9670970e-04  -3.0611061e+00  -5.2930525e-05  -3.1855673e+00  -1.1745752e-04  -3.1799698e+00   7.3002111e-05  -3.1612027e+00  -1.4558537e-03  -3.1988858e+00  -1.8792791e-04  -3.2122243e+00  -1.9548210e-04  -3.2211045e+00  -3.6145519e-02  -3.1376045e+00  -4.0153867e-02  -3.0953495e+00  -4.5929950e-02  -3.0363015e+00  -3.3055181e-02  -3.1149443e+00  -4.7162441e-02  -3.0323707e+00  -6.7273813e-03  -3.1860343e+00
   1.3200000e+01  -7.1239764e-03  -9.1398307e-02  -3.9579032e-02  -2.0434301e+00   9.2880687e-02  -1.1997873e+00   4.0697185e-03  -3.0611776e+00  -5.2930361e-05  -3.1855779e+00  -1.1740222e-04  -3.1799930e+00   6.6908607e-05  -3.1611888e+00  -3.2330320e-04  -3.1989046e+00  -1.8793114e-04  -3.2122620e+00  -3.1757907e-04  -3.2211253e+00  -2.1396908e-02  -3.1447905e+00  -3.8283276e-02  -3.1043907e+00  -4.3322920e-02  -3.0463158e+00  -3.0713749e-02  -3.1222381e+00  -4.4787959e-02  -3.0426206e+00  -6.5032123e-03  -3.1876033e+00
   1.3400000e+01  -7.1209242e-03  -9.2824488e-02  -3.9443617e-02  -2.0514208e+00   1.6636375e-02  -1.2018762e+00  -3.9263225e-03  -3.0610433e+00  -5.2933553e-05  -3.1855885e+00  -1.1740575e-04  -3.1800163e+00   6.7400296e-05  -3.1611749e+00   1.4167083e-03  -3.1989902e+00  -3.8412415e-04  -3.2122997e+00  -2.0169079e-04  -3.2211605e+00  -3.0226620e-02  -3.1512644e+00  -3.4916038e-02  -3.1128832e+00  -4.1411503e-02  -3.0558270e+00  -2.9182090e-02  -3.1291077e+00  -4.3284980e-02  -3.0523839e+00  -5.9774734e-03  -3.1890604e+00
   1.3600000e+01  -7.1215737e-03  -9.4249893e-02  -3.9279971e-02  -2.0593709e+00  -1.6484354e-02  -1.1984233e+00   5.4926674e-04  -3.0609990e+00  -5.2932991e-05  -3.1855991e+00  -1.1740725e-04  -3.1800397e+00   6.7360467e-05  -3.1611612e+00   2.7491816e-04  -3.1989800e+00   6.8567866e-04  -3.2123470e+00  -2.0818624e-04  -3.2212026e+00  -2.9965733e-02  -3.1571861e+00  -3.2247119e-02  -3.1208316e+00  -4.0103185e-02  -3.0648614e+00  -3.1782795e-02  -3.1355734e+00  -4.1482920e-02  -3.0617091e+00  -5.6067777e-03  -3.1904208e+00
   1.3800000e+01  -7.1192800e-03  -9.5674779e-02  -3.9162915e-02  -2.0672852e+00  -1.5392600e-02  -1.1966700e+00  -6.9670827e-04  -3.0611070e+00  -5.2932864e-05  -3.1856097e+00  -1.1740759e-04  -3.1800632e+00   6.7364237e-05  -3.1611476e+00  -1.4558542e-03  -3.1989032e+00   1.0273236e-04  -3.2123546e+00  -3.1323636e-04  -3.2212443e+00  -2.2547190e-02  -3.1631507e+00  -2.9621168e-02  -3.1282121e+00  -3.7492571e-02  -3.0734916e+00  -1.8585943e-02  -3.1418841e+00  -3.9356462e-02  -3.0706434e+00  -6.0985660e-03  -3.1916884e+00
   1.4000000e+01  -7.1168398e-03  -9.7099294e-02  -3.9071007e-02  -2.0751674e+00   1.2965225e-02  -1.1971411e+00   4.0697364e-03  -3.0611785e+00  -5.2929975e-05  -3.1856203e+00  -1.1740599e-04  -3.1800866e+00  -1.2614802e-03  -3.1611341e+00   4.7166777e-04  -3.1989221e+00  -8.0805587e-04  -3.2123258e+00  -2.4775680e-04  -3.2212912e+00  -2.2348213e-02  -3.1687601e+00  -3.3357225e-02  -3.1350422e+00  -3.6852702e-02  -3.0817172e+00  -2.6569560e-02  -3.1475609e+00  -3.8361963e-02  -3.0791845e+00  -4.9423455e-03  -3.1929144e+00
   1.4200000e+01  -7.1176443e-03  -9.8523390e-02  -3.8999530e-02  -2.0830227e+00   1.7044332e-03  -1.1973820e+00  -3.9263280e-03  -3.0610441e+00  -5.2932253e-05  -3.1856309e+00  -1.1740658e-04  -3.1801101e+00   9.2653753e-04  -3.1611865e+00   9.1306350e-04  -3.1989683e+00   7.1150146e-04  -3.2123459e+00  -2.5142554e-04  -3.2213419e+00  -2.2129854e-02  -3.1738634e+00  -1.7719393e-02  -3.1416490e+00  -3.3861623e-02  -3.0895831e+00  -2.6351807e-02  -3.1527496e+00  -3.5939279e-02  -3.0873741e+00  -4.8475232e-03  -3.1940803e+00
   1.4400000e+01  -7.1218948e-03  -9.9947198e-02  -3.8930925e-02  -2.0908559e+00  -6.5002323e-03  -1.1969028e+00   5.4927048e-04  -3.0609998e+00  -5.2933536e-05  -3.1856414e+00  -1.5199441e-04  -3.1801336e+00  -2.2397014e-06  -3.1612206e+00  -7.0945110e-04  -3.1989291e+00   1.0116491e-04  -3.2123545e+00  -2.5121991e-04  -3.2213923e+00  -1.8495017e-02  -3.1786700e+00  -2.7193845e-02  -3.1475092e+00  -3.3489275e-02  -3.0970771e+00  -2.6357755e-02  -3.1579840e+00  -3.4371981e-02  -3.0952101e+00  -4.2068074e-03  -3.1951614e+00
   1.4600000e+01  -7.1259407e-03  -1.0137109e-01  -3.8868928e-02  -2.0986706e+00   1.8602817e-04  -1.1968930e+00  -6.9670994e-04  -3.0611078e+00  -5.2932692e-05  -3.1856520e+00  -1.2905410e-04  -3.1801588e+00   7.3002501e-05  -3.1612017e+00  -8.1970145e-04  -3.1989057e+00  -8.0795981e-04  -3.2123253e+00  -1.3912845e-04  -3.2214426e+00  -1.6232289e-02  -3.1831245e+00  -2.6899496e-02  -3.1527943e+00  -3.1636462e-02  -3.1042270e+00  -1.8677030e-02  -3.1632349e+00  -3.3279192e-02  -3.1026760e+00  -3.5173223e-03  -3.1961603e+00
   1.4800000e+01  -7.1294610e-03  -1.0279540e-01  -3.8822930e-02  -2.1064694e+00   4.8308843e-03  -1.1971425e+00   4.0697259e-03  -3.0611793e+00  -5.2933553e-05  -3.1856626e+00   6.6370346e-04  -3.1801852e+00   6.6908717e-05  -3.1611879e+00   1.4517196e-03  -3.1989624e+00   7.1149520e-04  -3.2123452e+00  -2.0210251e-04  -3.2214874e+00  -1.5291050e-02  -3.1871259e+00  -2.6908653e-02  -3.1581341e+00  -2.7556698e-02  -3.1110810e+00  -1.8935477e-02  -3.1681141e+00  -2.9618355e-02  -3.1098207e+00  -3.5342151e-03  -3.1970540e+00
   1.5000000e+01  -7.1372144e-03  -1.0422029e-01  -3.8759358e-02  -2.1142547e+00   1.1309079e-02  -1.1970323e+00  -3.9263313e-03  -3.0610449e+00  -5.2933327e-05  -3.1856732e+00  -6.4985074e-04  -3.1801720e+00   6.7400612e-05  -3.1611740e+00   2.7246186e-04  -3.1989548e+00   1.0116559e-04  -3.2123537e+00  -1.9857207e-04  -3.2215276e+00  -1.4302379e-02  -3.1907400e+00  -1.8762924e-02  -3.1634925e+00  -2.7784888e-02  -3.1174951e+00  -1.8786375e-02  -3.1724901e+00  -2.8891038e-02  -3.1165633e+00  -3.6337123e-03  -3.1978627e+00
   1.5200000e+01  -7.1422749e-03  -1.0564601e-01  -3.8717571e-02  -2.1220274e+00  -1.0263016e-01  -1.1962145e+00   5.4926847e-04  -3.0610006e+00  -5.2932711e-05  -3.1856838e+00  -8.9635180e-05  -3.1801700e+00   6.7360462e-05  -3.1611603e+00  -1.4556829e-03  -3.1988781e+00  -8.0795939e-04  -3.2123244e+00  -1.9876998e-04  -3.2215677e+00  -1.4113354e-02  -3.1940543e+00  -1.9059304e-02  -3.1684573e+00  -2.4995755e-02  -3.1235131e+00  -1.7632286e-02  -3.1765930e+00  -2.6485915e-02  -3.1229003e+00  -2.6961224e-03  -3.1986303e+00
   1.5400000e+01  -7.1463554e-03  -1.0707276e-01  -3.8765493e-02  -2.1297887e+00   8.9708879e-02  -1.2003970e+00  -6.9670965e-04  -3.0611086e+00  -5.2933435e-05  -3.1856944e+00   6.6057542e-04  -3.1801998e+00   6.7364052e-05  -3.1611467e+00  -3.2332134e-04  -3.1988971e+00   7.1149528e-04  -3.2123443e+00  -1.9875897e-04  -3.2216077e+00  -1.1873657e-02  -3.1971544e+00  -1.8588352e-02  -3.1728899e+00  -2.5072951e-02  -3.1291848e+00  -1.4431741e-02  -3.1804827e+00  -2.5622482e-02  -3.1288659e+00  -2.7904309e-03  -3.1993330e+00
   1.5600000e+01  -7.1474891e-03  -1.0850048e-01  -3.8722836e-02  -2.1375443e+00  -3.0641075e-03  -1.2024128e+00   4.0697183e-03  -3.0611801e+00   1.4237833e-04  -3.1857050e+00   1.4389815e-04  -3.1801870e+00  -1.2614801e-03  -3.1611331e+00   1.4167103e-03  -3.1989828e+00   1.0116496e-04  -3.2123528e+00  -1.9875874e-04  -3.2216475e+00  -1.1172655e-02  -3.2000182e+00  -1.6321822e-02  -3.1770191e+00  -2.6577777e-02  -3.1345568e+00  -1.3319076e-02  -3.1840497e+00  -2.7669074e-02  -3.1344871e+00  -1.9406768e-03  -3.1999667e+00
   1.5800000e+01  -7.1484922e-03  -1.0992896e-01  -3.8746350e-02  -2.1452967e+00  -2.8461594e-03  -1.2000258e+00  -3.9263255e-03  -3.0610457e+00   1.6798242e-05  -3.1857059e+00  -6.0873723e-04  -3.1801460e+00   9.2653728e-04  -3.1611855e+00   2.7491555e-04  -3.1989726e+00  -8.0795944e-04  -3.2123235e+00  -1.9875967e-04  -3.2216874e+00  -9.9419052e-03  -3.2026266e+00  -1.3652829e-02  -3.1808502e+00  -2.6540849e-02  -3.1398423e+00  -1.2265401e-02  -3.1872545e+00  -2.7619091e-02  -3.1399857e+00  -2.3440122e-03  -3.2005240e+00
   1.6000000e+01  -7.1466139e-03  -1.1135794e-01  -3.8796016e-02  -2.1530467e+00   2.5246193e-02  -1.1989815e+00   5.4926856e-04  -3.0610014e+00  -1.7033366e-04  -3.1856997e+00  -9.2890750e-05  -3.1801479e+00  -2.2396798e-06  -3.1612196e+00  -1.4558541e-03  -3.1988959e+00   7.1149544e-04  -3.2123434e+00  -1.9875920e-04  -3.2217271e+00  -8.9979827e-03  -3.2050053e+00  -1.2492597e-02  -3.1842932e+00  -1.3742012e-02  -3.1451395e+00  -1.1942666e-02  -3.1901629e+00  -1.5097879e-02  -3.1454977e+00  -1.9099095e-03  -3.2010251e+00
   1.6200000e+01  -7.1418378e-03  -1.1278716e-01  -3.8817146e-02  -2.1607988e+00  -1.9672725e-02  -1.1972717e+00  -6.9671028e-04  -3.0611094e+00   1.5005505e-04  -3.1857041e+00  -1.3372966e-04  -3.1801782e+00   7.3002561e-05  -3.1612008e+00   4.7166718e-04  -3.1989148e+00   1.0116538e-04  -3.2123518e+00   3.3091199e-04  -3.2217669e+00  -8.2935794e-03  -3.2071610e+00  -1.1805812e-02  -3.1873572e+00  -2.1515236e-02  -3.1498067e+00  -1.1407857e-02  -3.1928498e+00  -2.2698593e-02  -3.1503940e+00  -2.1371255e-03  -3.2014900e+00
   1.6400000e+01  -7.1366513e-03  -1.1421619e-01  -3.8889021e-02  -2.1685552e+00   2.5463815e-02  -1.1962834e+00   4.0697154e-03  -3.0611809e+00   1.6292597e-05  -3.1857060e+00   6.6407176e-04  -3.1802053e+00   6.6907064e-05  -3.1611869e+00   9.1306354e-04  -3.1989609e+00  -8.0795954e-04  -3.2123225e+00   1.3103412e-05  -3.2217804e+00  -7.4815637e-03  -3.2091212e+00  -1.1322223e-02  -3.1901320e+00  -2.1312084e-02  -3.1539938e+00  -1.0142744e-02  -3.1953756e+00  -2.2498584e-02  -3.1548205e+00  -1.9276080e-03  -3.2019288e+00
   1.6600000e+01  -7.1325066e-03  -1.1564466e-01  -3.8915000e-02  -2.1763183e+00  -1.1852318e-01  -1.1952772e+00  -3.9263246e-03  -3.0610465e+00  -1.7030112e-04  -3.1857002e+00   1.4362048e-04  -3.1801926e+00   6.7401362e-05  -3.1611730e+00  -7.0945081e-04  -3.1989218e+00   7.1149518e-04  -3.2123424e+00   3.0957200e-05  -3.2217737e+00  -5.9804887e-03  -3.2109050e+00  -1.1366341e-02  -3.1926961e+00  -2.1317401e-02  -3.1582231e+00  -9.3273541e-03  -3.1977285e+00  -2.0942354e-02  -3.1592882e+00  -1.0432938e-03  -3.2023521e+00
   1.6800000e+01  -7.1286456e-03  -1.1707241e-01  -3.9021780e-02  -2.1840894e+00   1.0551054e-01  -1.1995696e+00   5.4926823e-04  -3.0610022e+00   1.5005334e-04  -3.1857047e+00  -6.0871505e-04  -3.1801516e+00   6.7360517e-05  -3.1611593e+00  -8.1969687e-04  -3.1988984e+00   1.0116597e-04  -3.2123509e+00   2.9953805e-05  -3.2217680e+00  -5.8247658e-03  -3.2124847e+00  -9.6469562e-03  -3.1951273e+00  -1.4913715e-02  -3.1624677e+00  -8.0524898e-03  -3.1998945e+00  -1.5558736e-02  -3.1636931e+00  -1.3679241e-03  -3.2027145e+00
   1.7000000e+01  -7.1212793e-03  -1.1849940e-01  -3.9147521e-02  -2.1918711e+00  -1.0040587e-02  -1.2015076e+00  -6.9670886e-04  -3.0611102e+00   1.6293570e-05  -3.1857067e+00  -9.2892149e-05  -3.1801534e+00   6.7363763e-05  -3.1611457e+00   1.4517225e-03  -3.1989551e+00  -8.0795935e-04  -3.2123216e+00   3.0010425e-05  -3.2217621e+00  -5.6647362e-03  -3.2138835e+00  -8.7937426e-03  -3.1974019e+00  -1.5089745e-02  -3.1664031e+00  -7.8640859e-03  -3.2018617e+00  -1.5705381e-02  -3.1677333e+00  -1.4064771e-03  -3.2030236e+00
   1.7200000e+01  -7.1163127e-03  -1.1992546e-01  -3.9176485e-02  -2.1996693e+00   1.5091947e-03  -1.1987819e+00   4.0697362e-03  -3.0611817e+00  -1.7030052e-04  -3.1857009e+00   6.6083375e-04  -3.1801838e+00  -1.2614789e-03  -3.1611322e+00   2.7245745e-04  -3.1989475e+00   7.1149399e-04  -3.2123415e+00   3.0007243e-05  -3.2217561e+00  -4.3108242e-03  -3.2151689e+00  -7.9299537e-03  -3.1994784e+00  -1.5407903e-02  -3.1699174e+00  -6.8251530e-03  -3.2036587e+00  -1.5611672e-02  -3.1713619e+00  -9.7227524e-04  -3.2033186e+00
   1.7400000e+01  -7.1129663e-03  -1.2135046e-01  -3.9277968e-02  -2.2074830e+00  -1.4233221e-02  -1.1976192e+00  -3.9263372e-03  -3.0610474e+00   1.5005159e-04  -3.1857055e+00  -6.4961819e-04  -3.1801714e+00   9.2653748e-04  -3.1611846e+00  -1.4556826e-03  -3.1988708e+00   1.0116533e-04  -3.2123500e+00   3.0007486e-05  -3.2217502e+00  -4.1924870e-03  -3.2163184e+00  -7.1399551e-03  -3.2013687e+00  -1.5028264e-02  -3.1732235e+00  -5.9759044e-03  -3.2053029e+00  -1.5426610e-02  -3.1747659e+00  -1.1582885e-03  -3.2035859e+00
   1.7600000e+01  -7.1082873e-03  -1.2277451e-01  -3.9454804e-02  -2.2153115e+00   1.0128931e-03  -1.1976258e+00   5.4927498e-04  -3.0610030e+00   1.6291976e-05  -3.1857075e+00  -8.9655330e-05  -3.1801700e+00  -2.2393732e-06  -3.1612186e+00  -3.2332137e-04  -3.1988898e+00  -8.0795866e-04  -3.2123207e+00   3.0007305e-05  -3.2217442e+00  -3.4331748e-03  -3.2173323e+00  -6.4251033e-03  -3.2030825e+00  -1.3743706e-02  -3.1764095e+00  -5.2207544e-03  -3.2067791e+00  -1.2957322e-02  -3.1780336e+00  -1.0633038e-03  -3.2038295e+00
   1.7800000e+01  -7.1030510e-03  -1.2419767e-01  -3.9452317e-02  -2.2231610e+00   2.0000789e-02  -1.1981575e+00  -6.9671526e-04  -3.0611110e+00  -1.7030013e-04  -3.1857017e+00   6.6057622e-04  -3.1802001e+00   7.3002545e-05  -3.1611998e+00   1.4167102e-03  -3.1989755e+00   7.1149538e-04  -3.2123406e+00  -4.9820436e-04  -3.2217382e+00  -4.0113520e-03  -3.2182295e+00  -5.2628013e-03  -3.2046319e+00  -1.1178417e-02  -3.1794504e+00  -5.2718006e-03  -3.2080910e+00  -1.1412806e-02  -3.1810966e+00  -1.0065222e-03  -3.2040630e+00
   1.8000000e+01  -7.1015632e-03  -1.2561990e-01  -3.9620891e-02  -2.2310291e+00  -7.1872202e-03  -1.1974160e+00   4.0697199e-03  -3.0611825e+00   1.5005305e-04  -3.1857063e+00   1.4389924e-04  -3.1801874e+00   6.6905895e-05  -3.1611859e+00   2.7491828e-04  -3.1989653e+00   1.0116458e-04  -3.2123490e+00   3.4777830e-04  -3.2217584e+00  -2.2696899e-03  -3.2190603e+00  -5.4077987e-03  -3.2060044e+00  -1.0144279e-02  -3.1822323e+00  -4.6706181e-03  -3.2092847e+00  -1.0485146e-02  -3.1838702e+00  -3.3012965e-04  -3.2042843e+00
   1.8200000e+01  -7.0968971e-03  -1.2704132e-01  -3.9691359e-02  -2.2389157e+00  -1.3219560e-02  -1.1965529e+00  -3.9263257e-03  -3.0610482e+00   1.6294176e-05  -3.1857083e+00  -6.0873772e-04  -3.1801465e+00   6.7400211e-05  -3.1611720e+00  -1.4558544e-03  -3.1988886e+00  -8.0795891e-04  -3.2123197e+00   1.2157174e-05  -3.2217725e+00  -2.8119313e-03  -3.2197919e+00  -3.9516343e-03  -3.2072397e+00  -9.6898553e-03  -3.1847164e+00  -4.2787304e-03  -3.2103856e+00  -9.9755179e-03  -3.1863762e+00  -3.7067921e-04  -3.2044631e+00
   1.8400000e+01  -7.0959791e-03  -1.2846201e-01  -4.0137746e-02  -2.2468227e+00   2.2977929e-02  -1.1970270e+00   5.4926806e-04  -3.0610038e+00  -1.7030074e-04  -3.1857025e+00  -9.2889827e-05  -3.1801484e+00   6.7360735e-05  -3.1611583e+00  -3.2330713e-04  -3.1989075e+00   7.1149512e-04  -3.2123396e+00   3.1010019e-05  -3.2217655e+00  -2.8867754e-03  -3.2204251e+00  -4.8510874e-03  -3.2083334e+00  -8.6993899e-03  -3.1869726e+00  -4.1559557e-03  -3.2113919e+00  -9.0360658e-03  -3.1886724e+00  -5.7651412e-04  -3.2045929e+00
   1.8600000e+01  -7.0979593e-03  -1.2988206e-01  -3.9924600e-02  -2.2547659e+00  -2.4612462e-02  -1.1966845e+00  -6.9671425e-04  -3.0611118e+00   1.5005239e-04  -3.1857071e+00   6.6083346e-04  -3.1801788e+00   6.7363782e-05  -3.1611447e+00   1.4167082e-03  -3.1989931e+00   1.0116331e-04  -3.2123481e+00   2.9950852e-05  -3.2217596e+00  -1.5706568e-03  -3.2210300e+00  -3.3498671e-03  -3.2093349e+00  -8.1638718e-03  -3.1890360e+00  -2.8988609e-03  -3.2123242e+00  -8.6100089e-03  -3.1907862e+00  -5.6932100e-04  -3.2047079e+00
   1.8800000e+01  -7.0968772e-03  -1.3130182e-01  -4.0115829e-02  -2.2627367e+00  -1.0102042e-02  -1.1967838e+00   4.0697182e-03  -3.0611833e+00   1.6292612e-05  -3.1857091e+00  -6.4961541e-04  -3.1801665e+00  -1.2614817e-03  -3.1611312e+00   2.7491677e-04  -3.1989829e+00  -8.0795901e-04  -3.2123188e+00   3.0010650e-05  -3.2217536e+00  -2.4253347e-03  -3.2215572e+00  -3.1745765e-03  -3.2102478e+00  -7.7892319e-03  -3.1909269e+00  -2.8872205e-03  -3.2131485e+00  -8.4773822e-03  -3.1927405e+00  -4.3307039e-04  -3.2048226e+00
   1.9000000e+01  -7.0957434e-03  -1.3272146e-01  -4.0222577e-02  -2.2707233e+00   4.6819188e-02  -1.1983395e+00  -3.9263269e-03  -3.0610490e+00  -1.7030068e-04  -3.1857033e+00  -8.9654426e-05  -3.1801651e+00   9.2653764e-04  -3.1611836e+00  -1.4558547e-03  -3.1989061e+00   7.1149598e-04  -3.2123387e+00   3.0007728e-05  -3.2217476e+00  -2.0131382e-03  -3.2220307e+00  -3.2105163e-03  -3.2110423e+00  -7.6837353e-03  -3.1926828e+00  -3.3742547e-03  -3.2138618e+00  -7.4335590e-03  -3.1945834e+00  -3.6816020e-04  -3.2049302e+00
   1.9200000e+01  -7.0942344e-03  -1.3414092e-01  -4.0392100e-02  -2.2787317e+00  -2.5311530e-02  -1.1972813e+00   5.4926815e-04  -3.0610047e+00   1.5005337e-04  -3.1857079e+00   6.6057782e-04  -3.1801952e+00  -2.2389352e-06  -3.1612177e+00   4.7166690e-04  -3.1989250e+00   1.0116536e-04  -3.2123471e+00  -4.9820385e-04  -3.2217416e+00  -1.1926825e-03  -3.2224890e+00  -3.0050002e-03  -3.2117667e+00  -6.7728297e-03  -3.1943441e+00  -2.3008294e-03  -3.2145381e+00  -6.6792104e-03  -3.1963080e+00  -4.4656475e-04  -3.2050251e+00
   1.9400000e+01  -7.0920911e-03  -1.3556016e-01  -4.0477942e-02  -2.2867648e+00  -8.7664480e-02  -1.1960537e+00  -6.9671241e-04  -3.0611126e+00   1.6293119e-05  -3.1857099e+00   1.4389604e-04  -3.1801826e+00   7.3002166e-05  -3.1611988e+00   9.1306357e-04  -3.1989711e+00  -8.0795932e-04  -3.2123178e+00   3.4777753e-04  -3.2217619e+00  -8.7692777e-04  -3.2228814e+00  -1.3802296e-03  -3.2124437e+00  -6.0309416e-03  -3.1959040e+00  -1.5007731e-03  -3.2151604e+00  -6.4314278e-03  -3.1978879e+00  -4.4381888e-04  -3.2051143e+00
   1.9600000e+01  -7.0884321e-03  -1.3697912e-01  -4.0783928e-02  -2.2948226e+00   8.6169301e-02  -1.2007570e+00   4.0697194e-03  -3.0611841e+00  -1.7029839e-04  -3.1857041e+00  -6.0874031e-04  -3.1801417e+00   6.6908641e-05  -3.1611849e+00  -7.0945114e-04  -3.1989320e+00  -2.3832252e-04  -3.2123377e+00   1.2156446e-05  -3.2217759e+00  -1.5462218e-03  -3.2231888e+00  -1.7913569e-03  -3.2130058e+00  -5.5647764e-03  -3.1973345e+00  -1.7973369e-03  -3.2156699e+00  -5.4830836e-03  -3.1993453e+00  -3.4901237e-04  -3.2052034e+00
   1.9800000e+01  -7.0857032e-03  -1.3839765e-01  -4.0614756e-02  -2.3029126e+00  -1.0623741e-02  -1.2026260e+00  -3.9263282e-03  -3.0610498e+00   1.5005260e-04  -3.1857087e+00  -9.2890520e-05  -3.1801436e+00   6.7400358e-05  -3.1611710e+00  -2.6475773e-05  -3.1989086e+00   1.0802328e-03  -3.2123933e+00   3.1009691e-05  -3.2217689e+00  -8.0275271e-04  -3.2234698e+00  -1.8877199e-03  -3.2134593e+00  -5.2385391e-03  -3.1986406e+00  -1.6852455e-03  -3.2160997e+00  -5.1440307e-03  -3.2006785e+00  -4.0251327e-04  -3.2052877e+00


==> data/control_309_normal.dat <==
   0.0000000e+00  -1.3117330e-02   0.0000000e+00  -1.9430197e-02   0.0000000e+00   3.0295097e-01   0.0000000e+00   1.7438806e+00   0.0000000e+00  -6.2556403e-01   0.0000000e+00  -4.8935193e-01   0.0000000e+00  -2.6290902e+00   0.0000000e+00  -2.1922550e+00   0.0000000e+00  -2.8914551e+00   0.0000000e+00  -2.3261980e+00   0.0000000e+00  -1.9888535e+00   0.0000000e+00  -1.6305769e+00   0.0000000e+00  -2.0167370e+00   0.0000000e+00  -6.4777420e+00   0.0000000e+00  -2.0085087e+00   0.0000000e+00  -1.9258543e+00   0.0000000e+00
   2.0000000e-01  -1.2988374e-02  -6.5067044e-04   1.0211795e-02  -9.6381315e-04   2.5805330e-01   1.5027543e-02   1.9106875e+00   8.6503240e-02  -6.9117062e-01  -3.1030402e-02  -4.7216211e-01  -2.4273754e-02  -1.7653949e+00  -1.3041307e-01  -1.0210785e+00  -1.0874435e-01  -1.0997735e+00  -1.4342739e-01  -9.8950856e-01  -1.1538844e-01  -1.6504032e+00  -9.8654846e-02  -1.6732523e+00  -8.0882938e-02  -1.5233945e+00  -1.0003798e-01  -1.3159155e+00  -3.2132113e-01  -1.5540611e+00  -9.9629821e-02  -1.5110892e+00  -9.5529844e-02
   4.0000000e-01  -1.2937166e-02  -2.1850466e-03   2.4355515e-03  -1.7757430e-03   3.6296598e-01   4.8385326e-02   1.6480975e+00   2.9961522e-01  -6.1687441e-01  -1.0776403e-01  -4.3378195e-01  -8.0900770e-02  -1.4836391e+00  -3.9638562e-01  -5.9148585e-01  -3.0815361e-01  -6.4723619e-01  -3.9418583e-01  -1.4443760e+00  -3.2232067e-01  -1.3205277e+00  -3.1547884e-01  -1.3605540e+00  -2.7452877e-01  -1.3160294e+00  -3.1245393e-01  -1.4084216e+00  -8.2615564e-01  -1.3233503e+00  -3.1300861e-01  -1.3093392e+00  -3.0116839e-01
   6.0000000e-01  -1.2937206e-02  -4.1966306e-03   2.6442744e-03  -1.6855828e-03   4.1387799e-01   9.5182670e-02   1.7349746e+00   5.7596407e-01  -5.4446506e-01  -2.0856059e-01  -4.1260208e-01  -1.5268134e-01  -1.5762868e+00  -6.8768340e-01  -4.6751679e-01  -4.8842202e-01  -4.7617553e-01  -6.0859838e-01  -1.3887482e+00  -5.4774163e-01  -1.3181644e+00  -5.6703981e-01  -1.3480332e+00  -5.1628320e-01  -1.3321039e+00  -5.5621175e-01  -1.3443016e+00  -1.2265485e+00  -1.3219057e+00  -5.5890407e-01  -1.3271371e+00  -5.4037481e-01
   8.0000000e-01  -1.2937206e-02  -6.4680330e-03   2.6386568e-03  -1.4059699e-03   4.1239334e-01   1.5614424e-01   1.5637756e+00   8.8065745e-01  -5.3342374e-01  -3.1595244e-01  -3.8225812e-01  -2.3016822e-01  -1.6586045e+00  -9.8602683e-01  -3.9997880e-01  -6.3458038e-01  -3.9586061e-01  -7.7619030e-01  -1.4762120e+00  -7.9903304e-01  -1.4382697e+00  -8.2414351e-01  -1.4523200e+00  -7.7111299e-01  -1.4423793e+00  -8.0954166e-01  -1.0031581e+00  -1.5702009e+00  -1.4235509e+00  -8.1319876e-01  -1.4191895e+00  -7.9068864e-01
   1.0000000e+00  -1.2937206e-02  -8.8820285e-03   2.6388165e-03  -1.0141805e-03   3.6012600e-01   2.2687439e-01   1.8557219e+00   1.1959447e+00  -4.6190141e-01  -4.2347390e-01  -3.6492518e-01  -3.0842100e-01  -1.5615803e+00  -1.2960849e+00  -3.6993424e-01  -7.5363127e-01  -3.6141368e-01  -9.0715173e-01  -1.6034948e+00  -1.0666006e+00  -1.5583870e+00  -1.0901508e+00  -1.5820113e+00  -1.0377829e+00  -1.5384805e+00  -1.0742481e+00  -7.7355249e-01  -1.8631859e+00  -1.5114069e+00  -1.0770863e+00  -1.5097153e+00  -1.0523877e+00
   1.2000000e+00  -1.2937206e-02  -1.1374281e-02   2.6388047e-03  -5.6104780e-04   3.5016636e-01   3.0031268e-01   2.0994952e+00   1.5245711e+00  -3.8304347e-01  -5.2707007e-01  -3.6122363e-01  -3.8500133e-01  -1.1726856e+00  -1.6111042e+00  -3.3670653e-01  -8.5357061e-01  -3.4354566e-01  -1.0130377e+00  -1.4642849e+00  -1.3529685e+00  -1.3785729e+00  -1.3718831e+00  -1.4360884e+00  -1.3216217e+00  -1.3635857e+00  -1.3544460e+00  -7.2577637e-01  -2.1031128e+00  -1.3325410e+00  -1.3547268e+00  -1.3581437e+00  -1.3285660e+00
   1.4000000e+00  -1.2937206e-02  -1.3909481e-02   2.6388099e-03  -7.4243215e-05   4.2753226e-01   3.7261936e-01   8.8708733e-01   1.8844732e+00  -4.4122591e-01  -6.2169409e-01  -3.4176940e-01  -4.5977590e-01  -8.3438488e-01  -1.9056132e+00  -3.2153960e-01  -9.4015227e-01  -3.3413617e-01  -1.1028760e+00  -9.4605736e-01  -1.6479208e+00  -9.5685701e-01  -1.6582068e+00  -9.8567471e-01  -1.6129144e+00  -9.4831473e-01  -1.6383753e+00  -7.1230106e-01  -2.3022212e+00  -9.4437562e-01  -1.6346126e+00  -9.6156137e-01  -1.6088505e+00
   1.6000000e+00  -1.2937206e-02  -1.6468252e-02  -1.9141085e-02   4.3104066e-04   5.9882987e-01   4.4773796e-01   9.1165677e-01   2.2113051e+00  -4.0511528e-01  -7.1107589e-01  -2.9861006e-01  -5.3244403e-01  -8.0123591e-01  -2.1562825e+00  -3.1302039e-01  -1.0173006e+00  -3.3282717e-01  -1.1827143e+00  -7.4476006e-01  -1.9162216e+00  -7.4633256e-01  -1.9188250e+00  -7.7452900e-01  -1.8800262e+00  -7.5927690e-01  -1.8966468e+00  -4.9439302e-01  -2.4763181e+00  -7.7877764e-01  -1.8892080e+00  -7.8011485e-01  -1.8655576e+00
   1.8000000e+00  -1.2957246e-02  -1.9039958e-02   8.4008634e-03  -1.3390086e-04   6.8943849e-01   5.3604046e-01   2.9413003e-01   2.4719417e+00  -3.9395774e-01  -7.9815363e-01  -2.9745449e-01  -6.0102475e-01  -7.2656051e-01  -2.3675014e+00  -3.0829216e-01  -1.0882328e+00  -3.4368847e-01  -1.2566172e+00  -7.3848249e-01  -2.1388531e+00  -7.1217616e-01  -2.1377571e+00  -7.4032572e-01  -2.1050916e+00  -7.1885447e-01  -2.1145859e+00  -3.2028423e-01  -2.6253319e+00  -7.3622358e-01  -2.1059369e+00  -7.4443807e-01  -2.0842100e+00
   2.0000000e+00  -1.2964125e-02  -2.1619758e-02   2.4840596e-03  -8.0500682e-04   6.8632111e-01   6.4303345e-01   2.2774435e-01   2.6666162e+00  -3.8225022e-01  -8.8194611e-01  -2.9581635e-01  -6.6555120e-01  -4.3466952e-01  -2.5520183e+00  -3.0893388e-01  -1.1551730e+00  -3.4521922e-01  -1.3277483e+00  -6.8923415e-01  -2.3279299e+00  -6.4425818e-01  -2.3235625e+00  -7.2235864e-01  -2.2968052e+00  -7.0654892e-01  -2.3007037e+00  -1.9565490e-01  -2.7430887e+00  -7.2004120e-01  -2.2930445e+00  -7.3577704e-01  -2.2728351e+00
   2.2000000e+00  -1.2978486e-02  -2.4205155e-02   2.6429733e-03  -7.0873964e-04   7.4468415e-01   7.6381114e-01   1.7712633e-02   2.7967044e+00  -3.6128571e-01  -9.6290149e-01  -2.8092588e-01  -7.2772441e-01  -2.9227249e-01  -2.7043675e+00  -3.1879190e-01  -1.2197619e+00  -1.9157602e+00  -1.3978755e+00  -4.8730296e-01  -2.4958935e+00  -4.8105384e-01  -2.4864309e+00  -5.2369339e-01  -2.4679339e+00  -5.1061954e-01  -2.4671046e+00  -1.7515684e-01  -2.8304347e+00  -5.3605044e-01  -2.4613637e+00  -5.5824502e-01  -2.4431015e+00
   2.4000000e+00  -1.2997050e-02  -2.6794616e-02   2.6386973e-03  -4.2386860e-04   8.0423351e-01   8.9492239e-01   4.5577397e-02   2.8782311e+00  -3.5419164e-01  -1.0407842e+00  -2.7183954e-01  -7.8780094e-01  -2.0676735e-01  -2.8201386e+00  -3.3594704e-01  -1.2835756e+00  -1.6006165e+00  -1.5454188e+00  -2.9670730e-01  -2.6402522e+00  -3.1836714e-01  -2.6258557e+00  -3.1858163e-01  -2.6171807e+00  -3.3919437e-01  -2.6124659e+00  -1.3985562e-01  -2.8950098e+00  -3.3205483e-01  -2.6095874e+00  -3.6451722e-01  -2.5941342e+00
   2.6000000e+00  -1.3010847e-02  -2.9387811e-02   2.6387925e-03  -2.9244403e-05   8.4728670e-01   1.0370302e+00   1.9926321e-02   2.9259544e+00  -3.4689353e-01  -1.1157768e+00  -2.7161898e-01  -8.4567103e-01  -1.8315618e-01  -2.9058077e+00  -3.4693823e-01  -1.3482152e+00  -7.4623306e-01  -1.7836337e+00  -2.2232951e-01  -2.7539967e+00  -2.3070901e-01  -2.7377130e+00  -2.1890404e-01  -2.7361716e+00  -2.2990282e-01  -2.7298156e+00  -1.1914681e-01  -2.9445041e+00  -2.2525279e-01  -2.7291873e+00  -2.3188703e-01  -2.7177877e+00
   2.8000000e+00  -1.3020626e-02  -3.1984495e-02  -1.9141078e-02   4.2544457e-04   1.1724431e+00   1.1897284e+00   8.0022010e-03   2.9549859e+00  -3.4364642e-01  -1.1885331e+00  -2.6450275e-01  -9.0195003e-01  -1.5946929e-01  -2.9703110e+00  -1.9780191e+00  -1.4145505e+00  -7.5035290e-01  -2.0164239e+00  -1.7586516e-01  -2.8395058e+00  -1.7444372e-01  -2.8234821e+00  -1.7315710e-01  -2.8252789e+00  -1.7410350e-01  -2.8194053e+00  -9.9176879e-02  -2.9832601e+00  -1.7320561e-01  -2.8194911e+00  -1.7749215e-01  -2.8119645e+00
   3.0000000e+00  -1.3021357e-02  -3.4584139e-02   8.4008901e-03  -1.6726439e-04   1.3944262e+00   1.3661172e+00   1.0408080e-02   2.9721254e+00  -3.7943951e-01  -1.2596043e+00  -2.6439344e-01  -9.5699387e-01  -1.3068163e-01  -3.0210637e+00  -1.5801510e+00  -1.5631709e+00  -7.5458647e-01  -2.2117246e+00  -1.4700936e-01  -2.9041918e+00  -1.5829380e-01  -2.8885808e+00  -1.4745983e-01  -2.8916662e+00  -1.4747752e-01  -2.8865512e+00  -8.7265070e-02  -3.0142908e+00  -1.4721551e-01  -2.8867955e+00  -1.4145722e-01  -2.8818765e+00
   3.2000000e+00  -1.3042320e-02  -3.7185841e-02   2.4840599e-03  -8.5360786e-04   6.5212203e-01   1.5797311e+00   4.7132485e-03   2.9823732e+00  -2.1914936e+00  -1.3313944e+00  -2.6949741e-01  -1.0110653e+00  -1.1562997e-01  -3.0618796e+00  -7.7627066e-01  -1.8034916e+00  -6.9097617e-01  -2.3868280e+00  -1.3433398e-01  -2.9541306e+00  -1.3515997e-01  -2.9392480e+00  -1.1917343e-01  -2.9424509e+00  -1.2372094e-01  -2.9377916e+00  -7.8458250e-02  -3.0396794e+00  -1.2247814e-01  -2.9380734e+00  -1.1698311e-01  -2.9344741e+00
   3.4000000e+00  -1.3038123e-02  -3.9789742e-02   2.6429643e-03  -7.6570210e-04   8.6510995e-01   1.7859736e+00   5.9527157e-03   2.9886540e+00  -2.1569687e+00  -1.4949183e+00  -2.8540103e-01  -1.0648517e+00  -9.9638573e-02  -3.0953256e+00  -7.7511605e-01  -2.0380959e+00  -4.1106229e-01  -2.5478636e+00  -1.1806064e-01  -2.9941746e+00  -1.1959619e-01  -2.9801913e+00  -1.1016620e-01  -2.9822255e+00  -1.0295504e-01  -2.9780426e+00  -6.9746164e-02  -3.0610507e+00  -1.0159207e-01  -2.9782726e+00  -1.0138769e-01  -2.9748910e+00
   3.6000000e+00  -1.3056683e-02  -4.2395494e-02   2.6386946e-03  -4.8542033e-04   2.8907178e-01   1.9685728e+00   3.3062726e-03   2.9925877e+00  -9.8936245e-01  -1.7807048e+00  -2.8638160e-01  -1.1194780e+00  -6.7748943e-02  -3.1233221e+00  -7.9514206e-01  -2.2368411e+00  -2.6422184e-01  -2.6847091e+00  -1.0743945e-01  -3.0274660e+00  -1.0938809e-01  -3.0140860e+00  -9.6179156e-02  -3.0143613e+00  -9.1408174e-02  -3.0102670e+00  -6.0287615e-02  -3.0794273e+00  -9.0620231e-02  -3.0103505e+00  -8.7778168e-02  -3.0068549e+00
   3.8000000e+00  -1.3079437e-02  -4.5003011e-02   2.6388049e-03  -9.3315280e-05   1.8935616e-01   2.1182772e+00   4.1673659e-03   2.9951525e+00  -7.9344782e-01  -2.0742698e+00  -3.0826604e-01  -1.1752601e+00  -3.7386191e-02  -3.1460962e+00  -6.3422124e-01  -2.4168528e+00  -2.0126143e-01  -2.7896209e+00  -9.5529612e-02  -3.0558633e+00  -9.9703753e-02  -3.0429735e+00  -8.7717512e-02  -3.0412452e+00  -8.2271455e-02  -3.0366697e+00  -5.2978045e-02  -3.0953371e+00  -7.8401872e-02  -3.0365784e+00  -7.3714884e-02  -3.0328710e+00
   4.0000000e+00  -1.3094355e-02  -4.7613381e-02  -1.9141075e-02   3.5999166e-04   2.5489150e-01   2.2215756e+00   3.2672297e-03   2.9969012e+00  -8.8960609e-01  -2.3149413e+00  -3.3154607e-01  -1.2328020e+00  -7.0226057e-02  -3.1632023e+00  -3.8200803e-01  -2.5794148e+00  -1.6896472e-01  -2.8679175e+00  -8.7537029e-02  -3.0805524e+00  -9.1707249e-02  -3.0682179e+00  -8.0070496e-02  -3.0642587e+00  -7.0603106e-02  -3.0589551e+00  -4.4528210e-02  -3.1091463e+00  -6.6798773e-02  -3.0585439e+00  -6.3783916e-02  -3.0543723e+00
   4.2000000e+00  -1.3100938e-02  -5.0226980e-02   8.4008752e-03  -2.3347513e-04  -5.3772293e-01   2.2986048e+00   2.8139681e-03   2.9981923e+00  -5.5170505e-01  -2.5233933e+00  -3.5576481e-01  -1.2933536e+00  -3.0516339e-02  -3.1775929e+00  -2.5865283e-01  -2.7133506e+00  -1.4609675e-01  -2.9274468e+00  -8.0105944e-02  -3.1023260e+00  -8.0275827e-02  -3.0906726e+00  -6.9813237e-02  -3.0844248e+00  -6.2996225e-02  -3.0780308e+00  -4.2244247e-02  -3.1210863e+00  -6.1457052e-02  -3.0770980e+00  -5.9249476e-02  -3.0723316e+00
   4.4000000e+00  -1.3123521e-02  -5.2843284e-02   2.4840499e-03  -9.2023513e-04  -2.8394187e-01   2.3245634e+00   2.5302064e-03   2.9991732e+00  -2.9789798e-01  -2.7013090e+00  -2.1673130e+00  -1.3577043e+00  -5.1601799e-02  -3.1898580e+00  -2.0244470e-01  -2.8152087e+00  -1.2912530e-01  -2.9742299e+00  -6.7333543e-02  -3.1218061e+00  -7.6971254e-02  -3.1107045e+00  -6.6217811e-02  -3.1022088e+00  -5.3756213e-02  -3.0944935e+00  -3.9891261e-02  -3.1315440e+00  -4.8855471e-02  -3.0930435e+00  -4.9301007e-02  -3.0877187e+00
   4.6000000e+00  -1.3158998e-02  -5.5462460e-02   2.6429700e-03  -8.3255906e-04   8.9999650e-02   2.3028754e+00   1.9759759e-03   2.9999514e+00  -1.9246512e-01  -2.8361460e+00  -1.6660539e+00  -1.5149840e+00  -2.1942360e-02  -3.2003888e+00  -1.7406143e-01  -2.8916618e+00  -1.1933794e-01  -3.0122465e+00  -7.5537808e-02  -3.1390921e+00  -6.8386576e-02  -3.1287782e+00  -5.6772328e-02  -3.1180903e+00  -4.7880108e-02  -3.1087547e+00  -4.5082525e-02  -3.1409786e+00  -4.6561465e-02  -3.1067153e+00  -4.8908935e-02  -3.1010164e+00
   4.8000000e+00  -1.3168672e-02  -5.8085891e-02   2.6386879e-03  -5.5240348e-04   1.3463520e-01   2.2838995e+00   2.2266253e-03   3.0005793e+00  -1.4436629e-01  -2.9317978e+00  -9.1647070e-01  -1.7720097e+00  -1.4762352e-02  -3.2093534e+00  -1.5667801e-01  -2.9504803e+00  -1.0834117e-01  -3.0442770e+00  -4.3329481e-02  -3.1550618e+00  -5.0885296e-02  -3.1452171e+00  -5.6302482e-02  -3.1323130e+00  -4.3676634e-02  -3.1211408e+00  -1.2724953e-02  -3.1500136e+00  -3.9756502e-02  -3.1185133e+00  -3.3578315e-02  -3.1127437e+00
   5.0000000e+00  -1.3163873e-02  -6.0713577e-02   2.6387935e-03  -1.6036779e-04   1.0798655e-01   2.2838208e+00   1.0003326e-03   3.0011146e+00  -1.1032053e-01  -2.9992744e+00  -8.8949913e-01  -2.0262271e+00  -1.0474842e-02  -3.2158972e+00  -1.4037734e-01  -2.9976052e+00  -9.7044962e-02  -3.0720790e+00  -3.8294982e-02  -3.1690448e+00  -6.4945225e-02  -3.1595419e+00  -3.2595300e-02  -3.1452184e+00  -4.3566507e-02  -3.1320505e+00  -3.1782081e-02  -3.1574353e+00  -3.5152057e-02  -3.1288523e+00  -3.4685078e-02  -3.1228327e+00
   5.2000000e+00  -1.3161713e-02  -6.3343754e-02  -1.9141074e-02   2.9290026e-04   1.6892404e-02   2.2946048e+00   1.1256936e-03   3.0015485e+00  -1.0163993e-01  -3.0476448e+00  -8.9921255e-01  -2.2471068e+00  -7.8882367e-03  -3.2206080e+00  -1.3061336e-01  -3.0367976e+00  -8.9854386e-02  -3.0965532e+00  -3.9604135e-02  -3.1803791e+00  -4.3424094e-02  -3.1726927e+00  -4.9952696e-02  -3.1562056e+00  -1.4384847e-02  -3.1419737e+00  -1.6296265e-02  -3.1636019e+00  -4.2408265e-02  -3.1378855e+00  -3.2601040e-02  -3.1314546e+00
   5.4000000e+00  -1.3163454e-02  -6.5974996e-02   8.4008779e-03  -3.0058830e-04  -4.6381809e-02   2.3057491e+00   1.3032478e-03   3.0018831e+00  -9.1811870e-02  -3.0837155e+00  -7.5438344e-01  -2.4490763e+00  -4.7275482e-03  -3.2240102e+00  -1.1437225e-01  -3.0704898e+00  -7.6862576e-02  -3.1183853e+00  -2.6235049e-02  -3.1901201e+00  -4.7250456e-02  -3.1847030e+00  -3.0795026e-02  -3.1660378e+00  -3.3824001e-02  -3.1499034e+00  -1.6381847e-02  -3.1690860e+00  -1.0451387e-02  -3.1463751e+00  -3.7111167e-02  -3.1392130e+00
   5.6000000e+00  -1.3163337e-02  -6.8606821e-02   2.4840627e-03  -9.8736007e-04  -6.1006951e-02   2.3102509e+00   7.4054241e-04   3.0021771e+00  -6.9235255e-02  -3.1121958e+00  -3.5878310e-01  -2.6338783e+00  -2.2360308e-03  -3.2264324e+00  -1.0492945e-01  -3.0999611e+00  -8.4424288e-02  -3.1378308e+00  -2.1069487e-02  -3.1983767e+00  -3.5104621e-02  -3.1954027e+00  -3.5378336e-02  -3.1749912e+00  -3.2703154e-02  -3.1565177e+00  -1.8592962e-02  -3.1735705e+00  -2.9141127e-02  -3.1532759e+00  -4.7739217e-03  -3.1466364e+00
   5.8000000e+00  -1.3166078e-02  -7.1239031e-02   2.6429656e-03  -8.9968972e-04   1.1131542e-02   2.3078107e+00   1.1129074e-03   3.0024282e+00  -7.0643398e-02  -3.1349911e+00  -2.1563571e-01  -2.7837503e+00  -1.3097439e-03  -3.2280648e+00  -8.9748179e-02  -3.1259876e+00  -5.1399102e-02  -3.1558138e+00  -1.8512980e-02  -3.2050192e+00  -2.9724436e-02  -3.2049361e+00  -2.9108236e-02  -3.1829111e+00  -1.8764345e-02  -3.1631443e+00  -1.5371032e-02  -3.1776196e+00  -2.6130042e-02  -3.1589333e+00  -2.4062529e-02  -3.1524552e+00
   6.0000000e+00  -1.3176731e-02  -7.3871583e-02   2.6386675e-03  -6.1953697e-04   5.9732639e-02   2.3045447e+00  -7.9415134e-04   3.0026513e+00  -2.9427710e-02  -3.1538189e+00  -1.6676136e-01  -2.8912768e+00  -2.8328865e-03  -3.2291164e+00  -6.5056722e-02  -3.1489868e+00  -4.7703674e-02  -3.1716631e+00  -1.7154286e-02  -3.2104391e+00  -2.9065864e-02  -3.2130690e+00  -2.3187714e-02  -3.1901391e+00  -1.8511771e-02  -3.1690407e+00  -1.2018437e-02  -3.1813598e+00  -1.2637592e-02  -3.1645184e+00  -2.2961958e-02  -3.1570362e+00
   6.2000000e+00  -1.3183556e-02  -7.6504963e-02   2.6388090e-03  -2.2750402e-04  -3.1765219e-02   2.3061675e+00   3.0213126e-04   3.0027795e+00  -4.2504573e-02  -3.1684820e+00  -1.2572661e-01  -2.9673228e+00   1.3250516e-03  -3.2298874e+00  -7.1152529e-02  -3.1684829e+00  -5.8959042e-02  -3.1848162e+00  -1.2821840e-02  -3.2150168e+00  -2.1674870e-02  -3.2201820e+00  -1.9138261e-02  -3.1964389e+00  -2.0741545e-02  -3.1739574e+00  -9.4560165e-03  -3.1846332e+00  -1.3636376e-02  -3.1692722e+00  -1.1909288e-02  -3.1616671e+00
   6.4000000e+00  -1.3193945e-02  -7.9139569e-02  -1.9141075e-02   2.2576246e-04  -1.0289289e-02   2.3079097e+00   2.4206170e-04   3.0028326e+00  -3.0228712e-02  -3.1798335e+00  -1.1302664e-01  -3.0220703e+00  -2.6393445e-04  -3.2303598e+00  -6.0252712e-02  -3.1853555e+00  -3.4702799e-02  -3.1968978e+00  -7.2588499e-03  -3.2188621e+00  -1.8993938e-02  -3.2263419e+00  -1.7156747e-02  -3.2017878e+00  -1.4258762e-02  -3.1784368e+00  -7.6491219e-03  -3.1873871e+00  -1.5237219e-02  -3.1730711e+00  -9.4401069e-03  -3.1657324e+00
   6.6000000e+00  -1.3206067e-02  -8.1775640e-02   8.4008869e-03  -3.6772636e-04  -3.9661652e-03   2.3070647e+00   2.4534760e-04   3.0028861e+00  -3.1576471e-02  -3.1892899e+00  -9.6925961e-02  -3.0628318e+00   1.9277392e-04  -3.2305784e+00  -4.2600704e-02  -3.2004953e+00  -2.6229613e-02  -3.2076454e+00  -8.4223339e-03  -3.2218535e+00  -1.4364291e-02  -3.2315455e+00  -1.5923594e-02  -3.2063521e+00  -1.1631450e-02  -3.1824453e+00  -7.1182802e-03  -3.1896621e+00  -1.4364663e-02  -3.1764659e+00  -9.1096795e-03  -3.1689156e+00
   6.8000000e+00  -1.3215475e-02  -8.4413538e-02   2.4840643e-03  -1.0544978e-03   2.7685645e-03   2.3059861e+00   4.3767934e-05   3.0029374e+00  -2.0045423e-02  -3.1972743e+00  -7.6978462e-02  -3.0946027e+00   5.4912298e-04  -3.2306995e+00  -3.3405231e-02  -3.2133657e+00  -2.3818533e-02  -3.2162550e+00  -3.1597195e-03  -3.2242080e+00  -1.0023840e-02  -3.2358856e+00  -1.4352624e-02  -3.2103440e+00  -9.4277154e-03  -3.1858015e+00  -6.1564234e-03  -3.1915745e+00  -1.0022746e-02  -3.1796607e+00  -9.6636185e-03  -3.1714981e+00
   7.0000000e+00  -1.3227712e-02  -8.7053399e-02   2.6429550e-03  -9.6682689e-04   1.2149595e-02   2.3053703e+00   1.6125815e-04   3.0029777e+00  -1.7292396e-02  -3.2039336e+00  -5.7339322e-02  -3.1197959e+00   9.7989024e-04  -3.2307309e+00  -2.4602844e-02  -3.2238172e+00  -1.3906102e-02  -3.2232274e+00  -5.9137904e-03  -3.2259991e+00  -9.0979304e-03  -3.2393484e+00  -1.2780441e-02  -3.2138938e+00  -8.0088948e-03  -3.1885837e+00  -4.2379529e-03  -3.1932188e+00  -8.3211126e-03  -3.1824949e+00  -1.0385295e-02  -3.1737649e+00
   7.2000000e+00  -1.3238613e-02  -8.9695326e-02   2.6386862e-03  -6.8667428e-04  -2.4686306e-03   2.3057475e+00   1.5482581e-04   3.0030096e+00  -1.2946119e-02  -3.2092606e+00  -5.8981692e-02  -3.1395943e+00  -3.8529397e-04  -3.2306772e+00  -1.4749577e-02  -3.2321309e+00  -8.7136148e-03  -3.2287115e+00  -2.1223374e-03  -3.2274039e+00  -7.6970528e-03  -3.2421074e+00  -9.5762410e-03  -3.2170591e+00  -8.1141553e-03  -3.1908910e+00  -3.4027326e-03  -3.1945815e+00  -6.3833511e-03  -3.1848704e+00  -9.8012571e-03  -3.1759167e+00
   7.4000000e+00  -1.3249621e-02  -9.2339425e-02   2.6387909e-03  -2.9464091e-04  -6.7748407e-03   2.3063258e+00  -2.2642273e-05   3.0030413e+00  -9.2933713e-03  -3.2135290e+00  -1.8754181e-02  -3.1557156e+00   2.1438834e-04  -3.2306270e+00  -8.4610389e-03  -3.2384249e+00  -6.0646065e-03  -3.2327186e+00   3.6841546e-05  -3.2285204e+00  -6.4384760e-03  -3.2443731e+00  -8.6961503e-03  -3.2197906e+00  -5.6394444e-03  -3.1928852e+00  -3.1818162e-03  -3.1956704e+00  -6.3177667e-03  -3.1868288e+00  -7.8348284e-03  -3.1780059e+00
   7.6000000e+00  -1.3259578e-02  -9.4985705e-02  -1.9141074e-02   1.5862566e-04   5.7399541e-04   2.3062067e+00   8.1198050e-05   3.0030639e+00  -6.7946847e-03  -3.2168586e+00  -3.7947523e-02  -3.1678901e+00   1.4065954e-04  -3.2306045e+00  -6.5631377e-03  -3.2428981e+00  -2.8927232e-03  -3.2355726e+00  -4.0464543e-03  -3.2292175e+00  -3.8809235e-03  -3.2462486e+00  -6.8014097e-03  -3.2221102e+00  -4.5232642e-03  -3.1945891e+00  -2.0832614e-03  -3.1965641e+00  -3.9590579e-03  -3.1884764e+00  -5.7879626e-03  -3.1799393e+00
   7.8000000e+00  -1.3263755e-02  -9.7634123e-02   8.4009001e-03  -4.3486382e-04   3.9109000e-03   2.3058946e+00   7.5512811e-05   3.0030794e+00  -4.3906119e-03  -3.2194005e+00  -1.0157531e-02  -3.1772160e+00  -6.7504000e-04  -3.2305765e+00  -2.8159302e-03  -3.2460224e+00  -2.0294188e-04  -3.2375288e+00   9.0029317e-04  -3.2297994e+00  -3.2827781e-03  -3.2477321e+00  -5.8337318e-03  -3.2240739e+00  -3.9350826e-03  -3.1959777e+00  -2.1416625e-03  -3.1972872e+00  -3.8049717e-03  -3.1898337e+00  -5.7485345e-03  -3.1816059e+00
   8.0000000e+00  -1.3256149e-02  -1.0028433e-01   2.4840628e-03  -1.1216350e-03  -3.5988173e-03   2.3059406e+00  -6.6800783e-04   3.0030950e+00  -2.5832174e-03  -3.2212895e+00  -3.4165354e-02  -3.1843799e+00  -1.6995421e-04  -3.2305888e+00  -8.1987225e-04  -3.2481435e+00  -8.9945239e-04  -3.2387300e+00  -1.6203566e-03  -3.2302384e+00  -2.3974245e-03  -3.2488667e+00  -6.0488497e-03  -3.2257174e+00  -2.8737754e-03  -3.1971188e+00  -1.5719321e-03  -3.1978749e+00  -3.7052524e-03  -3.1909282e+00  -3.8836277e-03  -3.1830408e+00
   8.2000000e+00  -1.3249461e-02  -1.0293530e-01   2.6429707e-03  -1.0339634e-03  -8.7544740e-04   2.3059463e+00   5.0969376e-04   3.0030735e+00  -4.1604228e-03  -3.2226327e+00  -2.9643869e-02  -3.1904191e+00   5.9376410e-04  -3.2306315e+00  -4.5023469e-04  -3.2494626e+00  -3.0445841e-03  -3.2394421e+00   1.0955273e-03  -3.2305232e+00  -4.1770548e-04  -3.2497418e+00  -4.6690138e-03  -3.2271565e+00  -2.0440097e-03  -3.1980475e+00  -9.6538754e-04  -3.1983624e+00  -2.9708342e-03  -3.1918673e+00  -3.8993610e-03  -3.1842546e+00
   8.4000000e+00  -1.3250120e-02  -1.0558606e-01   2.6386878e-03  -7.5380974e-04   3.9766350e-03   2.3057597e+00   5.2069358e-05   3.0030598e+00  -3.1581571e-03  -3.2236812e+00  -1.0233524e-02  -3.1965921e+00   9.4029173e-05  -3.2306324e+00   5.1403524e-04  -3.2502422e+00  -5.4453125e-04  -3.2400205e+00   1.1264051e-03  -3.2306910e+00  -1.7051465e-03  -3.2503401e+00  -2.4762460e-03  -3.2284236e+00  -2.0474500e-03  -3.1987753e+00  -7.1870107e-04  -3.1987418e+00  -2.4884605e-03  -3.1926806e+00  -2.9409137e-03  -3.1852720e+00
   8.6000000e+00  -1.3257594e-02  -1.0823646e-01   2.6388075e-03  -3.6177506e-04   1.3905114e-03   2.3058190e+00   7.7114949e-05   3.0030756e+00  -3.3651694e-03  -3.2245824e+00  -5.2496862e-03  -3.2016922e+00   1.5545642e-04  -3.2306040e+00  -4.0014553e-04  -3.2506629e+00  -5.1363194e-04  -3.2404886e+00   4.2763530e-04  -3.2306827e+00  -1.1207629e-03  -3.2507701e+00  -3.6974555e-03  -3.2294316e+00  -2.0921124e-03  -3.1993594e+00  -1.1207543e-03  -3.1990248e+00  -1.0633423e-03  -3.1933711e+00  -1.9508712e-03  -3.1861346e+00
   8.8000000e+00  -1.3269558e-02  -1.1088706e-01  -1.9141074e-02   9.1493110e-05  -3.4838412e-03   2.3060821e+00  -6.6809600e-04   3.0030902e+00   1.3191339e-03  -3.2253722e+00  -4.5045634e-03  -3.2051673e+00  -6.7685112e-04  -3.2305770e+00  -6.1042006e-04  -3.2508927e+00   2.5075986e-03  -3.2407932e+00   4.9510015e-04  -3.2306111e+00   1.5840127e-04  -3.2511309e+00  -1.8932286e-03  -3.2302688e+00  -1.1667298e-03  -3.1998669e+00  -1.1319863e-03  -3.1992650e+00  -1.8560749e-03  -3.1939039e+00  -2.6705918e-03  -3.1868243e+00
   9.0000000e+00  -1.3282720e-02  -1.1353867e-01   8.4008747e-03  -5.0199481e-04  -8.8066254e-04   2.3061102e+00   5.0970016e-04   3.0030682e+00  -7.3004856e-04  -3.2258770e+00  -2.4325542e-03  -3.2075113e+00  -1.6972867e-04  -3.2305894e+00  -4.0388998e-04  -3.2510653e+00   4.5529791e-04  -3.2408568e+00  -9.4944973e-04  -3.2305299e+00   3.1601679e-04  -3.2513666e+00  -1.0561692e-03  -3.2309724e+00  -1.2269588e-03  -3.2002883e+00  -2.3701684e-04  -3.1994985e+00  -9.4990955e-04  -3.1943316e+00  -9.4241364e-04  -3.1874146e+00
   9.2000000e+00  -1.3290249e-02  -1.1619197e-01   2.4841152e-03  -1.1887664e-03  -9.9870455e-04   2.3059404e+00   5.2074122e-05   3.0030542e+00  -1.2859466e-03  -3.2261366e+00   2.0655272e-03  -3.2091014e+00   5.9373631e-04  -3.2306321e+00   1.5071009e-03  -3.2512049e+00  -2.9379691e-03  -3.2407672e+00  -1.1996489e-04  -3.2305124e+00  -2.1674853e-04  -3.2514739e+00  -1.0181607e-03  -3.2314879e+00  -1.0229401e-03  -3.2006279e+00  -5.3776714e-04  -3.1996843e+00  -1.8800704e-04  -3.1946889e+00  -1.6226995e-03  -3.1878938e+00
   9.4000000e+00  -1.3286276e-02  -1.1884711e-01   2.6429705e-03  -1.1010935e-03   3.9822220e-03   2.3057619e+00   7.7115320e-05   3.0030699e+00   2.6626422e-05  -3.2263725e+00  -7.3999725e-04  -3.2099705e+00   9.4029697e-05  -3.2306330e+00   3.1334275e-04  -3.2512232e+00   2.7854232e-03  -3.2408453e+00  -1.9973167e-04  -3.2305472e+00  -1.7006480e-04  -3.2515307e+00  -9.3183912e-04  -3.2318642e+00  -9.8048985e-04  -3.2009148e+00  -6.2676900e-04  -3.1998227e+00  -2.4209132e-04  -3.1949329e+00  -1.0135588e-03  -3.1882756e+00
   9.6000000e+00  -1.3282090e-02  -1.2150336e-01   2.6386875e-03  -8.2093692e-04   1.3902790e-03   2.3058208e+00  -6.6809554e-04   3.0030844e+00   3.6971015e-04  -3.2265529e+00   4.0821772e-05  -3.2104002e+00   1.5546058e-04  -3.2306047e+00   1.2225633e-04  -3.2511565e+00   4.2590078e-04  -3.2408694e+00  -1.9206245e-04  -3.2305812e+00  -1.7415760e-04  -3.2515791e+00  -6.0089194e-04  -3.2321584e+00  -9.7027888e-04  -3.2011625e+00  -1.9781971e-04  -3.1999515e+00  -4.1578828e-04  -3.1950864e+00  -2.5715449e-04  -3.1886013e+00
   9.8000000e+00  -1.3283123e-02  -1.2415986e-01   2.6388121e-03  -4.2890070e-04  -3.4838382e-03   2.3060840e+00   5.0970012e-04   3.0030624e+00  -2.3231832e-04  -3.2266325e+00  -2.2151447e-03  -3.2106641e+00  -6.7685417e-04  -3.2305776e+00  -1.3712025e-03  -3.2511010e+00  -2.9349258e-03  -3.2407483e+00   1.2511994e-03  -3.2306174e+00  -1.7379823e-04  -3.2516212e+00  -2.4345939e-04  -3.2323875e+00  -6.4230524e-04  -3.2013864e+00   2.4228245e-05  -3.2000575e+00  -6.0008274e-04  -3.1952012e+00  -1.1913090e-04  -3.1888340e+00
   1.0000000e+01  -1.3285852e-02  -1.2681638e-01  -1.9141074e-02   2.4368538e-05  -8.8066376e-04   2.3061121e+00   5.2077170e-05   3.0030484e+00  -1.2782288e-04  -3.2266727e+00   4.2420499e-03  -3.2109171e+00  -1.6972928e-04  -3.2305900e+00   1.2874540e-03  -3.2511336e+00   2.7850968e-03  -3.2408101e+00  -1.0218366e-03  -3.2305831e+00  -1.7383046e-04  -3.2516600e+00  -6.2600086e-04  -3.2325497e+00  -3.7564149e-04  -3.2015806e+00  -2.2708230e-04  -3.2001225e+00  -1.4573559e-04  -3.1953108e+00  -5.5265553e-04  -3.1889781e+00
   1.0200000e+01  -1.3300664e-02  -1.2947307e-01   8.4008834e-03  -5.6911862e-04  -9.9871299e-04   2.3059422e+00   7.7115726e-05   3.0030641e+00  -6.2709130e-04  -3.2267106e+00   7.6430453e-04  -3.2109356e+00   5.9373739e-04  -3.2306328e+00   1.6668366e-04  -3.2511434e+00   4.2593501e-04  -3.2408251e+00  -1.1300212e-04  -3.2305641e+00  -1.7382722e-04  -3.2516970e+00  -5.9837536e-04  -3.2326796e+00  -4.4673174e-04  -3.2017319e+00  -2.1047562e-04  -3.2001685e+00  -3.7427544e-04  -3.1954026e+00  -8.9667116e-04  -3.1890894e+00
   1.0400000e+01  -1.3314549e-02  -1.3213072e-01   2.4840636e-03  -1.2558893e-03   3.9822258e-03   2.3057637e+00   7.5738926e-05   3.0030786e+00  -3.3030876e-04  -3.2267676e+00  -4.2596547e-03  -3.2107354e+00   9.4030019e-05  -3.2306336e+00  -1.3765445e-03  -3.2510882e+00  -2.9349290e-03  -3.2406991e+00   1.2435349e-03  -3.2306008e+00  -1.7382782e-04  -3.2517330e+00  -1.0919466e-04  -3.2328061e+00  -5.4147462e-04  -3.2018523e+00  -2.1158111e-04  -3.2002134e+00  -3.5895155e-04  -3.1954774e+00  -6.8198900e-04  -3.1892175e+00
   1.0600000e+01  -1.3321054e-02  -1.3479018e-01   2.6429544e-03  -1.1682182e-03   1.3902565e-03   2.3058227e+00  -6.6802131e-04   3.0030935e+00  -3.6628417e-04  -3.2268408e+00   8.8088830e-04  -3.2108058e+00   1.5546027e-04  -3.2306054e+00   1.2881053e-03  -3.2511194e+00  -8.6760236e-04  -3.2407582e+00  -1.0211011e-03  -3.2305638e+00  -1.7382359e-04  -3.2517684e+00  -3.9206853e-04  -3.2329052e+00  -9.5758693e-05  -3.2019634e+00  -2.1150777e-04  -3.2002571e+00  -3.5997947e-04  -3.1955515e+00  -6.9559473e-04  -3.1893580e+00
   1.0800000e+01  -1.3315664e-02  -1.3745151e-01   2.6386858e-03  -8.8806547e-04  -3.4838413e-03   2.3060858e+00   5.0969147e-04   3.0030715e+00   1.5281274e-03  -3.2269126e+00   2.9427206e-03  -3.2109738e+00  -6.7685530e-04  -3.2305783e+00   1.6660777e-04  -3.2511285e+00   1.7887080e-03  -3.2409529e+00  -1.1307546e-04  -3.2305436e+00  -1.7382803e-04  -3.2518035e+00  -4.3589577e-04  -3.2329835e+00  -3.9867288e-04  -3.2020512e+00   9.1159543e-06  -3.2003001e+00  -1.7433767e-04  -3.1956246e+00   1.4912445e-04  -3.1894973e+00
   1.1000000e+01  -1.3307721e-02  -1.4011388e-01   2.6387956e-03  -4.9603210e-04  -8.8066060e-04   2.3061139e+00   5.2066489e-05   3.0030577e+00  -6.1318932e-04  -3.2268910e+00  -6.2789577e-04  -3.2108843e+00  -1.6972931e-04  -3.2305907e+00  -1.3765338e-03  -3.2510730e+00   1.2739591e-04  -3.2410063e+00  -2.0039131e-04  -3.2305797e+00  -1.7382877e-04  -3.2518385e+00   5.0566792e-04  -3.2330640e+00   6.7743257e-05  -3.2021230e+00  -1.1805422e-04  -3.2003319e+00  -2.8076334e-04  -3.1956880e+00  -3.4465332e-04  -3.1895947e+00
   1.1200000e+01  -1.3311244e-02  -1.4277620e-01   2.6388106e-03  -4.2765307e-05  -9.9870865e-04   2.3059441e+00   7.7115525e-05   3.0030733e+00  -7.6340276e-04  -3.2268475e+00  -3.3394543e-03  -3.2107467e+00   5.9375571e-04  -3.2306334e+00  -3.9803230e-04  -3.2511040e+00   3.0292174e-04  -3.2409566e+00   1.2520068e-03  -3.2306140e+00  -1.7383237e-04  -3.2518734e+00  -1.7256696e-05  -3.2331008e+00  -1.7566371e-04  -3.2021752e+00  -1.0965008e-04  -3.2003548e+00   4.0778137e-04  -3.1957438e+00  -3.1329955e-04  -3.1896591e+00
   1.1400000e+01  -1.3321157e-02  -1.4543834e-01  -1.9141076e-02   4.4411230e-04   3.9822228e-03   2.3057656e+00  -6.6809607e-04   3.0030879e+00   5.7837200e-04  -3.2268864e+00   1.9383723e-03  -3.2108624e+00   9.4026913e-05  -3.2306343e+00   1.5063790e-03  -3.2511967e+00   2.8436957e-04  -3.2409091e+00  -1.0219118e-03  -3.2305789e+00  -1.7382736e-04  -3.2519082e+00   2.0699031e-05  -3.2331014e+00  -1.5888794e-04  -3.2022099e+00  -1.1020521e-04  -3.2003776e+00   1.6062596e-05  -3.1957656e+00  -3.1529035e-04  -3.1897240e+00
   1.1600000e+01  -1.3331245e-02  -1.4810103e-01   8.4008837e-03  -1.3093033e-04   1.3902669e-03   2.3058245e+00   5.0969200e-04   3.0030659e+00   9.7942761e-04  -3.2269101e+00   2.2392345e-03  -3.2109654e+00   1.5545763e-04  -3.2306060e+00  -2.2289016e-05  -3.2511890e+00   1.0549669e-03  -3.2408566e+00  -1.1299615e-04  -3.2305594e+00  -1.7382651e-04  -3.2519430e+00   1.7932249e-05  -3.2331013e+00  -1.6004397e-04  -3.2022439e+00  -1.1016883e-04  -3.2004001e+00   4.2381235e-05  -3.1957602e+00  -2.9877934e-04  -3.1897880e+00
   1.1800000e+01  -1.3345833e-02  -1.5076491e-01   2.4840643e-03  -8.0757853e-04  -3.4838298e-03   2.3060877e+00   5.2073392e-05   3.0030519e+00  -1.4359735e-03  -3.2268510e+00  -2.5741775e-03  -3.2108321e+00  -6.7685473e-04  -3.2305790e+00   3.2550003e-04  -3.2511247e+00  -3.0001570e-03  -3.2407640e+00  -2.0040287e-04  -3.2305958e+00  -1.7382721e-04  -3.2519778e+00   1.8133680e-05  -3.2330996e+00  -1.5996366e-04  -3.2022770e+00  -1.1017055e-04  -3.2004224e+00   4.0612909e-05  -3.1957545e+00   9.0233669e-04  -3.1898508e+00
   1.2000000e+01  -1.3351092e-02  -1.5343058e-01   2.6429733e-03  -7.1435193e-04  -8.8065651e-04   2.3061158e+00   7.7112578e-05   3.0030675e+00  -2.3223422e-04  -3.2268500e+00  -2.1096043e-03  -3.2107956e+00  -1.6972976e-04  -3.2305914e+00  -1.3956627e-03  -3.2510741e+00   2.7920885e-03  -3.2408190e+00   1.2520074e-03  -3.2306304e+00  -1.7382635e-04  -3.2520126e+00   1.8120860e-05  -3.2330970e+00  -1.5996947e-04  -3.2023096e+00   3.1171807e-04  -3.2004445e+00   4.0732325e-05  -3.1957476e+00   1.9441605e-04  -3.1898526e+00
   1.2200000e+01  -1.3350382e-02  -1.5609809e-01   2.6386922e-03  -4.3114940e-04  -9.9871208e-04   2.3059460e+00  -6.6809618e-04   3.0030821e+00   1.5117747e-03  -3.2269194e+00   4.2296529e-03  -3.2109849e+00   5.9373676e-04  -3.2306341e+00  -3.9572013e-04  -3.2511024e+00   4.2519569e-04  -3.2408327e+00  -1.0219118e-03  -3.2305954e+00  -1.7383377e-04  -3.2520473e+00   1.8119432e-05  -3.2330939e+00  -1.5996973e-04  -3.2023419e+00   6.9329883e-05  -3.2004457e+00   4.0724521e-05  -3.1957402e+00  -9.6808071e-04  -3.1898073e+00
   1.2400000e+01  -1.3347569e-02  -1.5876679e-01   2.6387994e-03  -3.7441157e-05   3.9822228e-03   2.3057674e+00   5.0970031e-04   3.0030600e+00  -6.1120811e-04  -3.2268919e+00   7.6575125e-04  -3.2109646e+00   9.4029292e-05  -3.2306350e+00   1.5060973e-03  -3.2511943e+00  -2.9348472e-03  -3.2407056e+00  -1.1299468e-04  -3.2305760e+00  -1.7382814e-04  -3.2520821e+00   1.8120159e-05  -3.2330906e+00  -1.5996912e-04  -3.2023741e+00  -3.3609833e-04  -3.2004302e+00   4.0725051e-05  -3.1957324e+00   9.4508671e-04  -3.1898226e+00
   1.2600000e+01  -1.3341557e-02  -1.6143597e-01  -1.9141074e-02   4.1674527e-04   1.3902591e-03   2.3058264e+00   5.2074528e-05   3.0030461e+00  -7.6364203e-04  -3.2268457e+00  -4.2598210e-03  -3.2107437e+00   1.5545484e-04  -3.2306067e+00  -2.2255541e-05  -3.2511860e+00  -8.6761415e-04  -3.2407642e+00   1.2435332e-03  -3.2306125e+00  -1.7382856e-04  -3.2521169e+00   1.8120563e-05  -3.2330872e+00  -1.5996941e-04  -3.2024061e+00  -9.5238809e-05  -3.2004356e+00   4.0725024e-05  -3.1957245e+00   1.9169523e-04  -3.1898234e+00
   1.2800000e+01  -1.3342180e-02  -1.6410500e-01   8.4008914e-03  -1.7623901e-04  -3.4838321e-03   2.3060895e+00   7.7107832e-05   3.0030617e+00   5.7840005e-04  -3.2268830e+00   8.8090620e-04  -3.2108026e+00  -6.7684362e-04  -3.2305796e+00   3.2549537e-04  -3.2511214e+00   1.7887120e-03  -3.2409586e+00  -1.0211013e-03  -3.2305754e+00  -1.7382726e-04  -3.2521516e+00   1.8118434e-05  -3.2330836e+00   3.9921477e-05  -3.2024382e+00   3.1072983e-04  -3.2004569e+00   4.0724693e-05  -3.1957165e+00  -9.6790702e-04  -3.1897759e+00
   1.3000000e+01  -1.3344396e-02  -1.6677374e-01   2.4840571e-03  -8.6273334e-04  -8.8065852e-04   2.3061176e+00   7.5744061e-05   3.0030762e+00   9.7942352e-04  -3.2269058e+00   2.9427170e-03  -3.2109644e+00  -1.6972964e-04  -3.2305920e+00  -1.3956623e-03  -3.2510707e+00   1.2739532e-04  -3.2410119e+00  -1.1306858e-04  -3.2305552e+00  -1.7382457e-04  -3.2521864e+00   1.8120437e-05  -3.2330801e+00  -7.4785342e-05  -3.2024603e+00   6.9396102e-05  -3.2004571e+00   4.0725526e-05  -3.1957084e+00  -2.6619025e-04  -3.1897901e+00
   1.3200000e+01  -1.3359747e-02  -1.6944245e-01   2.6429756e-03  -7.7491045e-04  -9.9871260e-04   2.3059478e+00  -6.6802232e-04   3.0030911e+00  -1.4359730e-03  -3.2268463e+00  -1.5002601e-03  -3.2108714e+00   5.9373584e-04  -3.2306348e+00  -3.9571600e-04  -3.2510989e+00   3.0292139e-04  -3.2409621e+00  -2.0039695e-04  -3.2305912e+00  -1.7382841e-04  -3.2522212e+00   1.8119772e-05  -3.2330765e+00  -6.6874053e-05  -3.2024745e+00   8.5362801e-05  -3.2004411e+00   4.0724834e-05  -3.1957003e+00   9.0025571e-04  -3.1898504e+00
   1.3400000e+01  -1.3370633e-02  -1.7211200e-01   2.6386871e-03  -4.9467373e-04   3.9822280e-03   2.3057693e+00   5.0969086e-04   3.0030692e+00  -2.3223589e-04  -3.2268450e+00  -2.8066804e-03  -3.2107752e+00   9.4030420e-05  -3.2306357e+00   1.1686866e-03  -3.2511907e+00   2.8436964e-04  -3.2409146e+00   1.2520077e-03  -3.2306255e+00  -1.7382751e-04  -3.2522559e+00   1.8123510e-05  -3.2330728e+00  -6.7420231e-05  -3.2024887e+00  -3.3715668e-04  -3.2004253e+00   4.0724710e-05  -3.1956922e+00   1.9454753e-04  -3.1898497e+00
   1.3600000e+01  -1.3378180e-02  -1.7478317e-01   2.6388018e-03  -1.0259331e-04   1.3902615e-03   2.3058283e+00   5.2076033e-05   3.0030553e+00   1.5117749e-03  -3.2269142e+00   4.3115026e-03  -3.2109225e+00   1.5545618e-04  -3.2306074e+00   5.1709638e-04  -3.2511992e+00   1.0549668e-03  -3.2408621e+00  -1.0219138e-03  -3.2305903e+00  -1.7382899e-04  -3.2522907e+00   1.8119201e-05  -3.2330692e+00  -6.7382190e-05  -3.2025025e+00  -9.5168964e-05  -3.2004299e+00  -6.3973567e-04  -3.1956840e+00  -9.6808790e-04  -3.1898030e+00
   1.3800000e+01  -1.3376415e-02  -1.7745605e-01  -1.9141075e-02   3.5069966e-04  -3.4838412e-03   2.3060914e+00   7.7114375e-05   3.0030710e+00  -6.1120802e-04  -3.2268866e+00   7.5621287e-04  -3.2109036e+00  -6.7685302e-04  -3.2305803e+00   9.7556661e-05  -3.2511307e+00  -3.0001602e-03  -3.2407694e+00  -1.1299393e-04  -3.2305708e+00  -1.7382747e-04  -3.2523255e+00   1.8119963e-05  -3.2330656e+00  -6.7384826e-05  -3.2025162e+00   3.1072548e-04  -3.2004508e+00   4.3193692e-04  -3.1957096e+00   9.4508778e-04  -3.1898176e+00
   1.4000000e+01  -1.3374880e-02  -1.8013009e-01   8.4008716e-03  -2.4277490e-04  -8.8066183e-04   2.3061195e+00  -6.6809541e-04   3.0030855e+00  -7.6364249e-04  -3.2268404e+00  -4.2587266e-03  -3.2106805e+00  -1.6972936e-04  -3.2305927e+00  -1.3682275e-03  -3.2510673e+00   2.7920892e-03  -3.2408245e+00   1.2435337e-03  -3.2306073e+00  -1.7383036e-04  -3.2523602e+00   1.8119530e-05  -3.2330620e+00  -6.7384516e-05  -3.2025298e+00   6.9394109e-05  -3.2004507e+00   1.4440200e-05  -3.1957283e+00   1.9169319e-04  -3.1898180e+00
   1.4200000e+01  -1.3372379e-02  -1.8280461e-01   2.4840634e-03  -9.2953931e-04  -9.9870761e-04   2.3059497e+00   5.0969989e-04   3.0030635e+00  -3.1375569e-04  -3.2268777e+00  -9.8934924e-04  -3.2107386e+00   5.9373508e-04  -3.2306354e+00  -3.9903750e-04  -3.2510964e+00   4.2519542e-04  -3.2408381e+00  -1.0210985e-03  -3.2305702e+00  -1.7382671e-04  -3.2523950e+00   1.8119779e-05  -3.2330584e+00  -6.7384639e-05  -3.2025433e+00  -3.3610283e-04  -3.2004346e+00   4.2490361e-05  -3.1957202e+00  -9.8424171e-04  -3.1897703e+00
   1.4400000e+01  -1.3379083e-02  -1.8547921e-01   2.6429630e-03  -8.4186514e-04   3.9822267e-03   2.3057711e+00   5.2073638e-05   3.0030495e+00   1.5217188e-03  -3.2269448e+00   4.0981524e-03  -3.2109926e+00   9.4029735e-05  -3.2306363e+00   1.1690989e-03  -3.2511878e+00  -2.9348523e-03  -3.2407110e+00  -1.1307458e-04  -3.2305500e+00  -3.6517147e-04  -3.2524298e+00   1.8119853e-05  -3.2330547e+00  -6.7384844e-05  -3.2025568e+00  -9.5238496e-05  -3.2004396e+00   4.0606071e-05  -3.1957131e+00  -2.5629056e-04  -3.1897852e+00
   1.4600000e+01  -1.3385242e-02  -1.8815409e-01   2.6386898e-03  -5.6171041e-04   1.3902737e-03   2.3058301e+00   7.7114287e-05   3.0030652e+00   3.8234173e-04  -3.2269189e+00   7.8106428e-04  -3.2109689e+00   1.5545619e-04  -3.2306080e+00   5.1703817e-04  -3.2511961e+00  -8.6761390e-04  -3.2407696e+00  -2.0039339e-04  -3.2305860e+00  -5.0146679e-04  -3.2524740e+00   1.8118785e-05  -3.2330511e+00  -6.7384190e-05  -3.2025703e+00   3.1072923e-04  -3.2004608e+00   4.0733344e-05  -3.1957055e+00   8.9962239e-04  -3.1898461e+00
   1.4800000e+01  -1.3390139e-02  -1.9082970e-01   2.6388119e-03  -1.6967536e-04  -3.4838350e-03   2.3060933e+00   7.5740784e-05   3.0030797e+00  -1.3638204e-03  -3.2268239e+00  -4.2615795e-03  -3.2107507e+00  -6.7685122e-04  -3.2305810e+00   9.7578006e-05  -3.2511276e+00   1.7887050e-03  -3.2409640e+00   1.2520075e-03  -3.2306202e+00   7.2022125e-04  -3.2525380e+00   1.8119563e-05  -3.2330475e+00   4.2710794e-04  -3.2025838e+00   6.9395581e-05  -3.2004608e+00   4.0724170e-05  -3.1956976e+00   1.9458778e-04  -3.1898452e+00
   1.5000000e+01  -1.3396777e-02  -1.9350620e-01  -1.9141077e-02   2.8359331e-04  -8.8066221e-04   2.3061213e+00  -6.6802064e-04   3.0030946e+00  -2.4098435e-04  -3.2268238e+00   8.8110988e-04  -3.2108105e+00  -1.6972989e-04  -3.2305934e+00  -1.3682296e-03  -3.2510641e+00   1.2740074e-04  -3.2410173e+00  -1.0219121e-03  -3.2305851e+00   1.5041038e-03  -3.2525578e+00   1.8119197e-05  -3.2330439e+00  -3.4912702e-04  -3.2025728e+00   8.5362593e-05  -3.2004448e+00   4.0724148e-05  -3.1956896e+00  -9.6809049e-04  -3.1897986e+00
   1.5200000e+01  -1.3395761e-02  -1.9618372e-01   8.4008846e-03  -3.0989430e-04  -9.9870325e-04   2.3059515e+00   5.0969653e-04   3.0030727e+00   5.1485300e-04  -3.2268912e+00   2.9426941e-03  -3.2109728e+00   5.9373600e-04  -3.2306361e+00  -3.9903699e-04  -3.2510932e+00   3.0292056e-04  -3.2409675e+00  -1.1299500e-04  -3.2305656e+00  -1.7442768e-03  -3.2524648e+00   1.8111414e-05  -3.2330402e+00  -4.7954832e-05  -3.2025667e+00  -3.3715678e-04  -3.2004289e+00  -6.3973520e-04  -3.1956816e+00  -2.6617846e-04  -3.1898131e+00
   1.5400000e+01  -1.3384732e-02  -1.9886201e-01   2.4840638e-03  -9.9666534e-04   3.9822239e-03   2.3057730e+00   5.2074462e-05   3.0030588e+00   9.8716299e-04  -3.2269124e+00  -1.5002579e-03  -3.2108801e+00   9.4029848e-05  -3.2306370e+00   1.1690922e-03  -3.2511845e+00   2.8436937e-04  -3.2409200e+00   1.2435339e-03  -3.2306021e+00  -2.6483070e-04  -3.2524391e+00   1.8120028e-05  -3.2330366e+00  -6.8725405e-05  -3.2025799e+00  -9.5169158e-05  -3.2004335e+00   4.3193629e-04  -3.1957072e+00   9.0025553e-04  -3.1898736e+00
   1.5600000e+01  -1.3381421e-02  -2.0154015e-01   2.6429641e-03  -9.0899426e-04   1.3902611e-03   2.3058320e+00   7.7111775e-05   3.0030745e+00  -1.4369077e-03  -3.2268542e+00  -2.8066800e-03  -3.2107841e+00   1.5545685e-04  -3.2306087e+00   5.1703795e-04  -3.2511928e+00   1.0549669e-03  -3.2408675e+00  -1.0211025e-03  -3.2305650e+00   6.9934802e-04  -3.2525091e+00   1.8120035e-05  -3.2330330e+00   4.2719962e-04  -3.2025925e+00   3.1072454e-04  -3.2004544e+00   1.4439275e-05  -3.1957259e+00   1.9454771e-04  -3.1898730e+00
   1.5800000e+01  -1.3383977e-02  -2.0421758e-01   2.6386899e-03  -6.2884114e-04  -3.4838366e-03   2.3060951e+00  -6.6809542e-04   3.0030890e+00  -2.3212193e-04  -3.2268534e+00   4.3115032e-03  -3.2109316e+00  -6.7685285e-04  -3.2305816e+00   9.7568867e-05  -3.2511243e+00  -9.9796656e-04  -3.2407748e+00  -1.1307248e-04  -3.2305447e+00   8.6456317e-05  -3.2525235e+00   1.8119384e-05  -3.2330294e+00   1.4472936e-04  -3.2025810e+00   6.9395816e-05  -3.2004543e+00   4.2490947e-05  -3.1957178e+00   2.3948670e-04  -3.1898264e+00
   1.6000000e+01  -1.3384159e-02  -2.0689463e-01   2.6388001e-03  -2.3680694e-04  -8.8066440e-04   2.3061232e+00   5.0970004e-04   3.0030670e+00   1.5117611e-03  -3.2269228e+00   7.5622056e-04  -3.2109127e+00  -1.6972942e-04  -3.2305940e+00  -1.3682325e-03  -3.2510608e+00  -2.0285094e-03  -3.2407305e+00  -2.0039464e-04  -3.2305807e+00  -1.1578348e-03  -3.2524987e+00   1.8121839e-05  -3.2330258e+00  -3.2967836e-04  -3.2025502e+00  -3.3610275e-04  -3.2004382e+00   4.0606020e-05  -3.1957107e+00  -9.7093429e-04  -3.1897811e+00
   1.6200000e+01  -1.3385369e-02  -2.0957157e-01  -1.9141074e-02   2.1646069e-04  -9.9871605e-04   2.3059534e+00   5.2064176e-05   3.0030530e+00  -6.1120634e-04  -3.2268954e+00  -4.2587258e-03  -3.2106897e+00   5.9373845e-04  -3.2306368e+00  -3.9903941e-04  -3.2510899e+00   2.6879831e-03  -3.2408474e+00   1.2520074e-03  -3.2306150e+00   8.7809235e-04  -3.2525391e+00   1.8119387e-05  -3.2330221e+00  -4.9295577e-05  -3.2025437e+00   3.2668211e-04  -3.2004433e+00   4.0731695e-05  -3.1957031e+00  -2.6599839e-04  -3.1897946e+00
   1.6400000e+01  -1.3388300e-02  -2.1224852e-01   8.4008810e-03  -3.7702782e-04   3.9822241e-03   2.3057749e+00   7.7109925e-05   3.0030687e+00  -7.6364288e-04  -3.2268492e+00  -9.8934976e-04  -3.2107478e+00   9.4028755e-05  -3.2306377e+00   1.1690970e-03  -3.2511812e+00   4.3621035e-04  -3.2408607e+00  -1.0219122e-03  -3.2305799e+00   1.4900658e-03  -3.2525647e+00  -8.8596308e-04  -3.2330185e+00  -6.8632005e-05  -3.2025560e+00   6.8345653e-05  -3.2004435e+00   4.0724425e-05  -3.1956952e+00   9.0024256e-04  -3.1898547e+00
   1.6600000e+01  -1.3385180e-02  -2.1492567e-01   2.4840627e-03  -1.0637994e-03   1.3902595e-03   2.3058338e+00  -6.6809473e-04   3.0030832e+00   5.7840289e-04  -3.2268866e+00   4.0981518e-03  -3.2110018e+00   1.5545603e-04  -3.2306094e+00   1.8103062e-04  -3.2511896e+00  -2.9359931e-03  -3.2407371e+00  -1.1299473e-04  -3.2305604e+00  -1.7430617e-03  -3.2524692e+00   5.3843966e-04  -3.2330597e+00  -6.7299467e-05  -3.2025682e+00  -3.3603356e-04  -3.2004269e+00  -6.3973552e-04  -3.1956872e+00   1.9454942e-04  -3.1898538e+00
   1.6800000e+01  -1.3381871e-02  -2.1760290e-01   2.6429490e-03  -9.7612885e-04  -3.4838377e-03   2.3060970e+00   5.0969532e-04   3.0030611e+00   9.7942188e-04  -3.2269094e+00   7.8106310e-04  -3.2109781e+00  -6.7685479e-04  -3.2305823e+00   3.0084206e-04  -3.2511377e+00   2.7852117e-03  -3.2407972e+00  -2.0039972e-04  -3.2305969e+00  -2.6493921e-04  -3.2524426e+00  -1.9632033e-05  -3.2330916e+00   4.2710154e-04  -3.2025810e+00  -9.5243432e-05  -3.2004317e+00   4.3193721e-04  -3.1957129e+00  -9.6808815e-04  -3.1898071e+00
   1.7000000e+01  -1.3384948e-02  -2.2027987e-01   2.6387579e-03  -6.9597681e-04  -8.8065712e-04   2.3061251e+00   5.2076750e-05   3.0030472e+00  -1.4359730e-03  -3.2268499e+00  -4.2615795e-03  -3.2107598e+00  -1.6972895e-04  -3.2305947e+00  -1.3926970e-03  -3.2510869e+00   4.2592478e-04  -3.2408113e+00   1.2520095e-03  -3.2306314e+00   6.9935691e-04  -3.2525121e+00   2.0859340e-05  -3.2330883e+00  -3.4912700e-04  -3.2025696e+00   3.1073084e-04  -3.2004527e+00   1.4439939e-05  -3.1957316e+00   9.4508709e-04  -3.1898216e+00
   1.7200000e+01  -1.3387902e-02  -2.2295673e-01   2.6388039e-03  -3.0394044e-04  -9.9870387e-04   2.3059552e+00   7.7107452e-05   3.0030628e+00  -2.3223428e-04  -3.2268487e+00   8.8111163e-04  -3.2108197e+00   5.9373425e-04  -3.2306375e+00   1.2900753e-03  -3.2511159e+00  -2.9349283e-03  -3.2406847e+00  -1.0219101e-03  -3.2305964e+00   8.6455223e-05  -3.2525262e+00   1.7919660e-05  -3.2330862e+00  -4.7954429e-05  -3.2025632e+00   6.9394694e-05  -3.2004527e+00   4.2490938e-05  -3.1957236e+00   1.9169328e-04  -3.1898220e+00
   1.7400000e+01  -1.3388140e-02  -2.2563379e-01  -1.9141074e-02   1.4933134e-04   3.9822215e-03   2.3057767e+00   7.5744618e-05   3.0030773e+00   1.5117748e-03  -3.2269178e+00   2.9426935e-03  -3.2109820e+00   9.4033369e-05  -3.2306383e+00   1.6636559e-04  -3.2511244e+00  -8.6760469e-04  -3.2407436e+00  -1.1299352e-04  -3.2305770e+00   1.4029940e-04  -3.2525013e+00   1.8133979e-05  -3.2330833e+00  -6.8725018e-05  -3.2025764e+00  -3.3610311e-04  -3.2004366e+00   4.0606522e-05  -3.1957165e+00  -9.6790763e-04  -3.1897743e+00
   1.7600000e+01  -1.3383959e-02  -2.2831110e-01   8.4008413e-03  -4.4415473e-04   1.3902584e-03   2.3058357e+00  -6.6802054e-04   3.0030922e+00  -6.1120831e-04  -3.2268903e+00  -6.2789328e-04  -3.2108893e+00   1.5545863e-04  -3.2306100e+00  -1.3765116e-03  -3.2510684e+00   1.7887047e-03  -3.2409381e+00   1.2435335e-03  -3.2306135e+00  -9.5380494e-04  -3.2524771e+00   1.8123192e-05  -3.2330801e+00   4.2720070e-04  -3.2025889e+00   3.2668369e-04  -3.2004417e+00   4.0732623e-05  -3.1957088e+00  -2.6619021e-04  -3.1897883e+00
   1.7800000e+01  -1.3385140e-02  -2.3098835e-01   2.4840497e-03  -1.1309269e-03  -3.4838326e-03   2.3060988e+00   5.0969615e-04   3.0030703e+00  -7.6364229e-04  -3.2268440e+00  -3.3394502e-03  -3.2107500e+00  -6.7685512e-04  -3.2305830e+00  -3.9804398e-04  -3.2510992e+00   1.2739859e-04  -3.2409914e+00  -1.0211018e-03  -3.2305764e+00   7.6013229e-04  -3.2525055e+00   1.8119869e-05  -3.2330767e+00  -3.4913378e-04  -3.2025774e+00   6.8339936e-05  -3.2004419e+00   4.0724308e-05  -3.1957010e+00   9.0025511e-04  -3.1898486e+00
   1.8000000e+01  -1.3384266e-02  -2.3366545e-01   2.6429714e-03  -1.0432590e-03  -8.8066283e-04   2.3061269e+00   5.2068541e-05   3.0030564e+00   5.7840138e-04  -3.2268813e+00   1.9383740e-03  -3.2108647e+00  -1.6972909e-04  -3.2305954e+00   1.5063766e-03  -3.2511918e+00   3.0292101e-04  -3.2409417e+00  -1.1307335e-04  -3.2305562e+00   8.1115693e-05  -3.2525221e+00   1.8116442e-05  -3.2330732e+00  -4.7955386e-05  -3.2025710e+00  -3.3603207e-04  -3.2004253e+00   4.0725453e-05  -3.1956930e+00   1.9454596e-04  -3.1898478e+00
   1.8200000e+01  -1.3384329e-02  -2.3634247e-01   2.6386905e-03  -7.6310778e-04  -9.9870456e-04   2.3059571e+00   7.7111980e-05   3.0030721e+00  -1.7037583e-05  -3.2269042e+00   2.2392345e-03  -3.2109672e+00   5.9373318e-04  -3.2306381e+00  -2.2282683e-05  -3.2511840e+00   2.8436478e-04  -3.2408942e+00  -2.0040449e-04  -3.2305922e+00  -1.1573704e-03  -3.2524963e+00   1.8119888e-05  -3.2330696e+00   4.2576474e-04  -3.2025841e+00  -9.5243328e-05  -3.2004302e+00  -6.3973569e-04  -3.1956849e+00  -9.6808750e-04  -3.1898011e+00
   1.8400000e+01  -1.3382109e-02  -2.3901942e-01   2.6387933e-03  -3.7107430e-04   3.9822311e-03   2.3057786e+00  -6.6809595e-04   3.0030866e+00   5.5245997e-05  -3.2268940e+00  -2.5741774e-03  -3.2108336e+00   9.4031960e-05  -3.2306390e+00   3.2550609e-04  -3.2511197e+00   1.0549674e-03  -3.2408417e+00   1.2520088e-03  -3.2306265e+00   8.7805181e-04  -3.2525363e+00   1.8136562e-05  -3.2330660e+00  -3.4903439e-04  -3.2025721e+00   3.1072980e-04  -3.2004512e+00   4.3193677e-04  -3.1957106e+00  -2.6617932e-04  -3.1898157e+00
   1.8600000e+01  -1.3385699e-02  -2.4169622e-01  -1.9141074e-02   8.2192629e-05   1.3902762e-03   2.3058375e+00   5.0969820e-04   3.0030646e+00   4.6470038e-05  -3.2268864e+00  -2.4441960e-04  -3.2107970e+00   1.5546000e-04  -3.2306107e+00  -1.3956554e-03  -3.2510691e+00  -3.0001615e-03  -3.2407490e+00  -1.0219142e-03  -3.2305913e+00   1.4900715e-03  -3.2525617e+00   1.8116437e-05  -3.2330624e+00  -4.7962237e-05  -3.2025655e+00   6.9395352e-05  -3.2004512e+00   1.4440164e-05  -3.1957292e+00   9.0025497e-04  -3.1898762e+00
   1.8800000e+01  -1.3387593e-02  -2.4437303e-01   8.4008855e-03  -5.1129654e-04  -3.4838373e-03   2.3061007e+00   5.2078052e-05   3.0030507e+00  -8.4325749e-04  -3.2268777e+00   1.5230873e-03  -3.2108937e+00  -6.7685548e-04  -3.2305837e+00  -3.9572203e-04  -3.2510974e+00   2.7920919e-03  -3.2408041e+00  -1.1299198e-04  -3.2305719e+00  -1.7430614e-03  -3.2524660e+00   1.8127657e-05  -3.2330588e+00  -6.8723980e-05  -3.2025785e+00  -3.3610285e-04  -3.2004351e+00   4.2491147e-05  -3.1957212e+00   1.9454747e-04  -3.1898755e+00
   1.9000000e+01  -1.3386354e-02  -2.4705008e-01   2.4840611e-03  -1.1980683e-03  -8.8066421e-04   2.3061288e+00   7.7110536e-05   3.0030663e+00   1.5863215e-03  -3.2269129e+00  -5.7085083e-04  -3.2108811e+00  -1.6972910e-04  -3.2305961e+00   1.1686957e-03  -3.2511892e+00   4.2519495e-04  -3.2408177e+00   1.2435334e-03  -3.2306083e+00  -2.6493904e-04  -3.2524395e+00   1.8121928e-05  -3.2330552e+00   4.2720015e-04  -3.2025910e+00   3.2668287e-04  -3.2004401e+00   4.0606183e-05  -3.1957141e+00   2.3948707e-04  -3.1898289e+00
   1.9200000e+01  -1.3387141e-02  -2.4972728e-01   2.6429477e-03  -1.1103976e-03  -9.9870994e-04   2.3059590e+00   7.5744688e-05   3.0030808e+00  -6.2024146e-04  -3.2268877e+00  -1.0522142e-03  -3.2108406e+00   5.9373535e-04  -3.2306388e+00   5.1708914e-04  -3.2511977e+00  -2.9348528e-03  -3.2406907e+00  -1.0211016e-03  -3.2305712e+00   6.9935691e-04  -3.2525088e+00   1.8120821e-05  -3.2330516e+00  -3.4913398e-04  -3.2025794e+00   6.8340127e-05  -3.2004403e+00   4.0733480e-05  -3.1957065e+00  -9.7093394e-04  -3.1897836e+00
   1.9400000e+01  -1.3389846e-02  -2.5240455e-01   2.6386961e-03  -8.3024571e-04   3.9822242e-03   2.3057804e+00  -6.6802073e-04   3.0030957e+00  -7.6254858e-04  -3.2268402e+00   1.6172808e-03  -3.2108938e+00   9.4029883e-05  -3.2306397e+00   9.7565501e-05  -3.2511293e+00  -8.6760980e-04  -3.2407493e+00  -1.1307236e-04  -3.2305510e+00   8.6452541e-05  -3.2525230e+00   1.8119257e-05  -3.2330479e+00  -4.7954352e-05  -3.2025730e+00  -3.3603197e-04  -3.2004238e+00   4.0724634e-05  -3.1956986e+00  -2.6599618e-04  -3.1897971e+00
   1.9600000e+01  -1.3393625e-02  -2.5508203e-01   2.6388005e-03  -4.3821251e-04   1.3902717e-03   2.3058394e+00   5.0969392e-04   3.0030738e+00  -3.1388800e-04  -3.2268772e+00   2.9248679e-04  -3.2108855e+00   1.5545612e-04  -3.2306114e+00  -1.3682234e-03  -3.2510658e+00   1.7887061e-03  -3.2409437e+00  -2.0039473e-04  -3.2305870e+00  -1.1578354e-03  -3.2524981e+00   1.8120274e-05  -3.2330443e+00   4.2576444e-04  -3.2025861e+00  -9.5243305e-05  -3.2004286e+00   4.0724915e-05  -3.1956906e+00   9.0024218e-04  -3.1898572e+00
   1.9800000e+01  -1.3392068e-02  -2.5775992e-01  -1.9141074e-02   1.5054848e-05  -3.4838316e-03   2.3061025e+00   5.2073904e-05   3.0030599e+00   1.5217355e-03  -3.2269441e+00  -1.5861677e-03  -3.2108007e+00  -6.7685344e-04  -3.2305843e+00  -3.9903862e-04  -3.2510949e+00   1.2739618e-04  -3.2409969e+00   1.2520076e-03  -3.2306213e+00   8.7809278e-04  -3.2525383e+00   1.8119587e-05  -3.2330407e+00  -3.4903519e-04  -3.2025741e+00   3.1072637e-04  -3.2004496e+00  -6.3973552e-04  -3.1956825e+00   1.9454850e-04  -3.1898563e+00


==> data/control_310_normal.dat <==
   0.0000000e+00  -3.6238747e-03   0.0000000e+00  -1.5406070e+00   0.0000000e+00   3.0816262e-01   0.0000000e+00   8.5528506e-01   0.0000000e+00   1.4937332e+00   0.0000000e+00   1.3396333e+00   0.0000000e+00   2.0322682e-01   0.0000000e+00   1.9142075e-01   0.0000000e+00   1.5655838e-01   0.0000000e+00   1.0250427e-01   0.0000000e+00   1.0918877e-01   0.0000000e+00   9.9340895e-02   0.0000000e+00   9.7265463e-02   0.0000000e+00   1.1235611e-01   0.0000000e+00   1.2252509e-01   0.0000000e+00   1.2787594e-01   0.0000000e+00
   2.0000000e-01  -3.5939970e-03  -1.7975824e-04  -1.4734715e+00  -7.6420085e-02  -9.2470297e-01   1.5286061e-02   8.4517916e-01   4.2425456e-02   1.6145119e-01   7.4094959e-02   4.3551866e-01   6.6451008e-02   2.4850905e-01   1.0080839e-02   2.0540837e-01   9.4952118e-03   1.6285763e-01   7.7659029e-03   1.0319070e-01   5.0846093e-03   1.0825260e-01   5.4161866e-03   9.8764003e-02   4.9276937e-03   9.4341390e-02   4.8247442e-03   1.1216441e-01   5.5732989e-03   1.2327549e-01   6.0777196e-03   1.2813850e-01   6.3431427e-03
   4.0000000e-01  -3.5848969e-03  -6.0393962e-04  -1.3884551e+00  -2.5405093e-01   2.1516671e-01  -9.6718078e-03   2.1907813e+00   1.4238668e-01   2.5794128e+00   1.8346379e-01   2.8299247e+00   1.7895789e-01   2.3560884e-01   3.6198209e-02   2.0563650e-01   3.2673498e-02   1.6200292e-01   2.6467852e-02   1.0292598e-01   1.7158898e-02   1.0856502e-01   1.8195156e-02   9.9030846e-02   1.6567744e-02   9.5518441e-02   1.6104584e-02   1.1214177e-01   1.8761235e-02   1.2312349e-01   2.0506845e-02   1.2877729e-01   2.1376585e-02
   6.0000000e-01  -3.5848986e-03  -1.1605978e-03  -1.3304879e+00  -4.8028230e-01  -1.5266482e-01  -5.0270063e-02   2.2573362e+00   3.4026065e-01   2.3734591e+00   3.7799593e-01   2.1571348e+00   3.9877500e-01   8.4713698e-01   7.2316704e-02   9.8871173e-01   6.3940900e-02   1.8831272e-01   5.1385196e-02   1.0333724e-01   3.3083966e-02   1.0873052e-01   3.4992362e-02   9.8715089e-02   3.1881410e-02   9.4404904e-02   3.0866625e-02   1.1258158e-01   3.6119260e-02   1.2530299e-01   3.9542270e-02   1.3075632e-01   4.1221719e-02
   8.0000000e-01  -3.5848987e-03  -1.7895912e-03  -8.6878854e-01  -7.2685627e-01   5.3158787e-02  -7.1380585e-02   1.9323027e+00   6.4984858e-01   1.9292517e+00   7.0730153e-01   1.8061015e+00   7.4140602e-01   7.1276792e-02   1.4373392e-01   1.0428010e-01   1.3850054e-01   8.0438926e-03   8.0983960e-02   1.0665778e-01   5.1132029e-02   1.1089335e-01   5.4015729e-02   9.9519801e-02   4.9206378e-02   9.3793900e-02   4.7532330e-02   1.1279963e-01   5.5786774e-02   1.2506600e-01   6.1207623e-02   1.3011290e-01   6.3831690e-02
   1.0000000e+00  -3.5848987e-03  -2.4582829e-03  -1.5292768e+00  -9.5933698e-01   8.7420129e-02  -8.6532754e-02   1.5748888e+00   1.0073279e+00   1.5135455e+00   1.0801693e+00   1.3021240e+00   1.1066881e+00   2.0829766e+00   2.2088651e-01   2.1009589e+00   2.2476755e-01   4.4874237e-04   1.0527897e-01   2.3381917e-01   7.0526640e-02  -2.2168745e-01   7.4374848e-02   1.1070317e-01   6.7662259e-02   9.4475978e-02   6.5167234e-02   3.0534127e-03   7.6750451e-02   1.1347993e-01   8.4393115e-02   1.6947651e-01   8.8007535e-02
   1.2000000e+00  -3.5848987e-03  -3.1487617e-03  -5.7575804e-01  -1.1980853e+00   1.5843262e-02  -8.8352020e-02   1.1315649e+00   1.3601541e+00   1.0588363e+00   1.4382740e+00   1.0896599e+00   1.4451383e+00   2.0261307e+00   3.6944871e-01   1.9046900e+00   3.8056489e-01  -1.7769405e-02   1.1896147e-01   2.2937591e-02   9.7102876e-02  -3.5971389e-01   7.9057629e-02   4.7464473e-02   8.7326235e-02   7.5340864e-02   8.3343052e-02  -1.1595321e-02   9.2990499e-02  -7.3902761e-02   1.0782853e-01  -9.0338297e-03   1.1496919e-01
   1.4000000e+00  -3.5848987e-03  -3.8511974e-03  -1.8900561e+00  -1.4198134e+00  -1.4600827e-02  -8.5012356e-02   1.1782253e+00   1.6739129e+00   1.3922564e+00   1.7488295e+00   1.5286610e+00   1.7378454e+00   1.5055477e+00   6.3612457e-01   1.5991394e+00   6.4591823e-01  -3.0877971e-02   1.2560739e-01  -4.7888402e-03   1.2232698e-01   1.1362465e-01   5.4776388e-02  -5.6695014e-02   1.0497076e-01  -4.1675750e-02   1.0089427e-01  -6.4582171e-02   1.0145212e-01   3.0114795e-02   1.2163542e-01   1.3889582e-01   1.3620442e-01
   1.6000000e+00  -3.5848987e-03  -4.5601952e-03  -5.1838554e-01  -1.6586496e+00   9.3673441e-03  -8.3259995e-02   1.3262705e+00   1.9505317e+00   1.5870389e+00   2.0313519e+00   1.6660147e+00   2.0185909e+00   1.2822379e+00   9.3948976e-01   1.2483464e+00   9.4826553e-01  -1.7500388e-02   1.2700104e-01   8.2312525e-03   1.3686475e-01   1.1020339e-01   3.2470243e-02  -2.6996419e-02   1.1377066e-01  -3.5848217e-02   1.1152069e-01  -5.3742155e-02   1.0242128e-01   4.9836179e-02   1.2770366e-01   9.4489191e-02   1.5438126e-01
   1.8000000e+00  -3.5848987e-03  -5.2727943e-03   1.9195986e+00  -1.8922398e+00   7.9496534e-04  -8.2426909e-02   1.1928882e+00   2.2160073e+00   4.7879203e-01   2.3216993e+00   4.9165975e-01   2.3174234e+00   6.5064018e-01   1.2307602e+00   7.2777224e-01   1.2410992e+00  -3.8278009e-02   1.2564312e-01   1.6890935e-02   1.4505697e-01   1.0862983e-01   3.0311888e-02  -3.5343198e-02   1.1495728e-01  -3.1831835e-02   1.1388093e-01  -7.5504866e-02   9.7663119e-02   7.0263821e-02   1.3472973e-01   1.2035003e-01   1.7468781e-01
   2.0000000e+00  -3.5848987e-03  -5.9873699e-03   2.9494191e+00  -1.9462813e+00  -7.7309182e-03  -8.1549638e-02   4.7227570e-01   2.4747666e+00   8.6807664e-02   2.5692828e+00   9.9020604e-02   2.5735109e+00   3.9982212e-01   1.4749893e+00   4.6779164e-01   1.4886351e+00  -3.3464568e-02   1.2228803e-01   2.8940235e-02   1.5072527e-01   1.0902507e-01   3.8993801e-02  -4.8825231e-02   1.1275839e-01  -5.9858351e-02   1.1214063e-01  -1.0062872e-01   8.9122705e-02   8.8101120e-02   1.4409611e-01   1.5154997e-01   1.9564157e-01
   2.2000000e+00  -3.5848987e-03  -6.7030302e-03  -4.1244163e-01  -1.7516367e+00   1.2275406e-03  -8.1419362e-02   1.7661286e-01   2.6886750e+00   4.6688673e-02   2.7289206e+00   4.4902833e-02   2.7389445e+00   3.7121979e-01   1.6552957e+00   4.2829088e-01   1.6772621e+00  -4.3479583e-02   1.1723136e-01   2.8886979e-02   1.5595800e-01   1.1003692e-01   5.3580644e-02  -9.4829628e-02   1.0769356e-01  -9.0112740e-02   1.0692288e-01   2.2464301e-01   7.6376003e-02   8.0017171e-02   1.5646173e-01   1.5823425e-01   2.1954898e-01
   2.4000000e+00  -3.5848986e-03  -7.4192859e-03  -1.0135903e+00  -1.5454261e+00   4.3277746e-04  -8.1601111e-02   1.4261229e-01   2.8340215e+00   3.6844134e-02   2.8223749e+00   2.6375748e-02   2.8359873e+00   3.4341719e-01   1.7889102e+00   3.8123989e-01   1.8210358e+00  -4.9452481e-02   1.1093966e-01   3.6783805e-02   1.6143863e-01   3.6917971e-01   7.1474433e-02  -5.7251017e-02   9.8226050e-02  -8.1060250e-02   9.7157106e-02   7.4180006e-01   7.6434703e-02   8.4016768e-02   1.7079717e-01   2.2215026e-01   2.4667672e-01
   2.6000000e+00  -3.5848987e-03  -8.1358682e-03  -1.6287522e+00  -1.4992924e+00   5.0343264e-04  -8.1629510e-02   1.1130920e-01   2.9280399e+00   3.7136072e-02   2.8773885e+00   2.5068252e-02   2.8923785e+00   3.8043560e-01   1.8943583e+00   4.1050451e-01   1.9362545e+00  -6.3260976e-02   1.0326692e-01   4.5580940e-02   1.6744488e-01   5.8021311e-02   1.0407872e-01  -1.0347805e-01   8.6337012e-02  -1.0042806e-01   8.4115009e-02   7.7542341e-02   1.2239118e-01   1.0784621e-01   1.8608359e-01   3.5094102e-01   2.7901392e-01
   2.8000000e+00  -3.5848987e-03  -8.8526298e-03  -2.8119102e-01  -1.5959521e+00   4.9723187e-04  -8.1602538e-02   8.2858494e-02   2.9909546e+00   3.5511452e-02   2.9109198e+00   2.4169396e-02   2.9256418e+00   4.0053783e-01   1.9850549e+00   4.2877023e-01   2.0353418e+00  -8.1460079e-01   9.3908604e-02   5.3880942e-02   1.7449683e-01   9.7418556e-02   1.3985158e-01   1.0543038e-01   7.2352930e-02   1.0005986e-01   6.8681948e-02   1.2728151e-01   1.8160118e-01   1.3711343e-01   2.0323646e-01   2.4929177e-01   3.2319579e-01
   3.0000000e+00  -3.5848987e-03  -9.5694899e-03  -5.3270201e-01  -1.7291306e+00   4.9770002e-04  -8.1542615e-02   6.1522211e-02   3.0341159e+00   3.5110986e-02   2.9325927e+00   2.2235896e-02   2.9461146e+00   4.5084251e-01   2.0701570e+00   5.3262869e-01   2.1276710e+00   1.6031666e-01   4.5794758e-02   6.1428828e-02   1.8289186e-01   7.1794090e-02   1.6667411e-01   1.0203677e-01   6.5703353e-02   9.7324799e-02   6.1094689e-02   1.6829089e-01   2.2356081e-01   1.4167787e-01   2.2383371e-01   2.1189529e+00   3.7406922e-01
   3.2000000e+00  -3.5848987e-03  -1.0286404e-02  -8.3850254e-01  -1.8400705e+00   4.9766171e-04  -8.1464836e-02   5.4892505e-02   3.0642219e+00   3.4077487e-02   2.9476716e+00   2.2418076e-02   2.9594354e+00   5.9712544e-01   2.1555009e+00   6.8913422e-01   2.2221854e+00   1.5221503e-01  -5.7586735e-03   6.9440479e-02   1.9273564e-01   3.9926146e-02   1.8891438e-01   2.2422603e-01   7.1399444e-02   9.4893976e-02   6.5824212e-02   1.4484725e-01   2.6010855e-01   1.7488991e-01   2.4773694e-01   1.6617676e+00   5.1722711e-01
   3.4000000e+00  -3.5848987e-03  -1.1003348e-02   2.5506853e+00  -1.9641943e+00   4.9771528e-04  -8.1377240e-02   5.0906833e-02   3.0859672e+00   3.3925379e-02   2.9590641e+00   2.0970337e-02   2.9687616e+00   1.8570084e+00   2.2502779e+00   1.8323991e+00   2.3298824e+00   1.5501056e-01  -1.9987067e-02   9.8445047e-02   2.0407862e-01   1.0086889e-01   2.0601785e-01   1.4515967e-02   8.9794147e-02  -1.1605388e-02   7.7081614e-02   2.4003645e-01   2.9418967e-01   2.5424116e-01   2.7528743e-01   1.5275843e+00   7.6432503e-01
   3.6000000e+00  -3.5848987e-03  -1.1720308e-02   3.2987382e+00  -1.9398625e+00   5.5919111e-03  -8.1284256e-02   2.1911451e-02   3.1026569e+00   3.3523697e-02   2.9683840e+00   2.0871902e-02   2.9758310e+00   7.3048155e-01   2.4186708e+00   3.9680601e-01   2.5078841e+00   1.5667156e-01  -1.3921575e-02   1.2117195e-01   2.1800867e-01   1.5286287e-01   2.2203028e-01  -5.1364458e-02   1.0972058e-01  -1.0096539e-02   8.6540037e-02   1.6547322e-01   3.3068621e-01   1.6111112e-01   3.1012525e-01   1.0983625e+00   1.0432333e+00
   3.8000000e+00  -3.5848987e-03  -1.2437276e-02  -8.3707485e-02  -1.6592347e+00  -9.6930666e-03  -8.0935621e-02   4.2830319e-02   3.1149719e+00   3.3206354e-02   2.9765403e+00   2.0841546e-02   2.9815983e+00   1.3516063e-01   2.6227789e+00   1.5927962e-01   2.6997139e+00   1.6742101e-01   3.4774213e-03   1.3075566e-01   2.3566444e-01   1.6456194e-01   2.4249936e-01   2.3760600e-03   1.1869840e-01  -1.0101436e-01   9.0758532e-02   2.1607396e+00   3.6867764e-01   2.2327180e+00   3.4756718e-01   6.4397696e-01   1.3128559e+00
   4.0000000e+00  -3.5848987e-03  -1.3154250e-02  -1.3031290e+00  -1.3753349e+00  -1.2217793e-03  -8.0997879e-02   5.0684685e-02   3.1247454e+00   3.2669768e-02   2.9840260e+00   1.9265560e-02   2.9866453e+00   6.1033174e-02   2.7711825e+00   5.1888877e-02   2.8290169e+00   1.6275968e-01   2.7697084e-02   1.5941512e-01   2.5676379e-01   2.3604441e-01   2.6810734e-01  -1.9113127e-02   1.2165626e-01  -5.8684792e-02   8.7652725e-02   1.7025323e+00   5.0343265e-01   1.7035374e+00   4.8541377e-01   4.7357663e-01   1.5374024e+00
   4.2000000e+00  -3.5848987e-03  -1.3871227e-02  -7.0576644e-01  -1.2875689e+00   4.8940005e-03  -8.1486518e-02   5.9623638e-02   3.1343637e+00   3.2447741e-02   2.9911040e+00   1.9234591e-02   2.9912177e+00   3.9717419e-02   2.8611477e+00   2.8692028e-02   2.9090260e+00   2.1031319e-01   5.5865580e-02   2.0998323e-01   2.8156407e-01   2.4215859e-01   3.0055679e-01  -1.2991364e-02   1.2242803e-01   5.4188593e-01   7.8932633e-02   1.5754853e+00   7.4963903e-01   1.5338642e+00   7.3629145e-01   3.9652080e-01   1.7102946e+00
   4.4000000e+00  -3.5848987e-03  -1.4588205e-02  -6.7018226e-01  -1.3273618e+00   1.0649959e-04  -8.1561573e-02  -1.2759930e-01   3.1446594e+00   3.2377859e-02   2.9979255e+00   1.9215243e-02   2.9954640e+00   2.9420740e-02   2.9149717e+00   1.9213996e-02   2.9564676e+00   1.6666122e-02   8.8370671e-02   1.5592779e-01   3.1206838e-01   2.2464930e+00   3.3996881e-01  -2.3096569e-02   1.2143052e-01  -1.6153202e-02   9.8642003e-02   1.2163560e+00   1.0320905e+00   1.0741874e+00   1.0192828e+00   3.7042409e-01   1.8440920e+00
   4.6000000e+00  -3.5848987e-03  -1.5305183e-02  -1.6063371e+00  -1.4111222e+00   5.3241978e-04  -8.1398620e-02   3.3743782e-02   3.1464031e+00   3.2073144e-02   3.0045938e+00   1.8449610e-02   2.9995292e+00   2.5826423e-02   2.9475843e+00   1.6608633e-02   2.9846230e+00  -1.4165291e-03   1.1558237e-01   2.2247923e+00   3.4507653e-01   1.6987015e+00   4.8287317e-01  -1.7504899e-02   1.1920951e-01   6.9314403e-02   1.3067635e-01   6.6150539e-01   1.3114570e+00   6.0884661e-01   1.2902024e+00   3.8387430e-01   1.9520082e+00
   4.8000000e+00  -3.5848987e-03  -1.6022163e-02  -2.0478445e-01  -1.5640035e+00   5.5889411e-03  -8.1278451e-02   3.5789239e-03   3.1438491e+00   3.1511614e-02   3.0111600e+00   1.8117094e-02   3.0034562e+00   2.3317537e-02   2.9679590e+00   1.5818493e-02   3.0016796e+00  -8.9119094e-03   1.3112341e-01   1.7265700e+00   4.7988606e-01   1.5513860e+00   7.3684647e-01  -4.5623063e-02   1.1618379e-01   1.0843883e-01   1.5103908e-01   4.8469986e-01   1.5470151e+00   4.5897654e-01   1.5127357e+00   4.0060437e-01   2.0453272e+00
   5.0000000e+00  -3.5839067e-03  -1.6739142e-02  -5.5683356e-01  -1.7233362e+00  -9.6927931e-03  -8.0913634e-02   9.3282316e-03   3.1439961e+00   3.1605159e-02   3.0176300e+00   1.8226243e-02   3.0072597e+00   2.0582191e-02   2.9813469e+00   1.2434816e-02   3.0125000e+00   4.5196799e-03   1.3915289e-01   1.5777286e+00   7.2991742e-01   1.1880547e+00   1.0222094e+00  -6.5310480e-02   1.1154886e-01   7.0476190e-02   1.7040987e-01   3.9476122e-01   1.7272145e+00   4.0342315e-01   1.6823713e+00   4.3709595e-01   2.1320116e+00
   5.2000000e+00  -3.5854545e-03  -1.7456072e-02  -8.9286353e-01  -1.8467221e+00  -1.2218284e-03  -8.0967118e-02   8.2361226e-03   3.1446849e+00   3.1212645e-02   3.0240290e+00   1.7000107e-02   3.0109874e+00   1.7286733e-02   2.9906628e+00   1.1333727e-02   3.0196980e+00  -3.6563803e-03   1.4342163e-01   1.2101724e+00   1.0155561e+00   6.4089028e-01   1.3007907e+00  -6.2502335e-02   1.0391167e-01   1.0078745e-01   1.8894296e-01   3.7406550e-01   1.8653869e+00   3.5031170e-01   1.8141306e+00   5.1691619e-01   2.2175447e+00
   5.4000000e+00  -3.5961864e-03  -1.8173012e-02   1.5033988e+00  -1.9813535e+00   4.8939570e-03  -8.1450934e-02   8.4437081e-03   3.1458505e+00   3.1199297e-02   3.0303733e+00   1.7102406e-02   3.0146170e+00   1.8153349e-02   2.9974693e+00   1.1401175e-02   3.0247158e+00  -7.1487374e-05   1.4576665e-01   6.8833999e-01   1.2964563e+00   4.5924437e-01   1.5337452e+00  -8.7870650e-02   9.3966116e-02   1.4761423e-01   2.0697730e-01   3.8326508e-01   1.9758133e+00   3.6011657e-01   1.9202110e+00   7.3983883e-01   2.3078882e+00
   5.6000000e+00  -3.6048579e-03  -1.8890553e-02  -4.1715254e-01  -2.0169468e+00   1.0648964e-04  -8.1523345e-02   8.4042555e-03   3.1472437e+00   3.0702605e-02   3.0366711e+00   1.6739464e-02   3.0181481e+00   1.7021896e-02   3.0028077e+00   1.0187455e-02   3.0284957e+00   1.0644039e-03   1.4690150e-01   4.7507789e-01   1.5339358e+00   4.0689341e-01   1.7104155e+00  -7.7132008e-01   8.1609450e-02   1.5491068e-01   2.2829237e-01   4.0133933e-01   2.0706277e+00   3.8094409e-01   2.0105269e+00   1.7978794e+00   2.4151729e+00
   5.8000000e+00  -3.6060898e-03  -1.9609289e-02   1.8260975e+00  -1.9960844e+00   5.3243244e-04  -8.1358943e-02   8.4117535e-03   3.1487683e+00   3.0092569e-02   3.0429180e+00   1.6811089e-02   3.0216114e+00   1.7244098e-02   3.0073195e+00   9.4836552e-03   3.0315387e+00   2.0799537e-03   1.4757421e-01   4.3617820e-01   1.7158029e+00   3.7150788e-01   1.8462185e+00   1.1896440e-01   3.2996982e-02   1.5236305e-01   2.5367262e-01   4.4749627e-01   2.1581445e+00   4.0019482e-01   2.0936225e+00   2.8948310e-01   2.5932963e+00
   6.0000000e+00  -3.6027016e-03  -2.0329095e-02   3.6917935e+00  -1.9110038e+00   5.5889024e-03  -8.1237980e-02   8.4103281e-03   3.1503637e+00   3.0265415e-02   3.0490867e+00   1.6394763e-02   3.0250261e+00   1.4216765e-02   3.0113426e+00   8.7616301e-03   3.0340932e+00   1.0276692e-03   1.4808983e-01   4.1045490e-01   1.8565540e+00   3.9351878e-01   1.9557106e+00   1.0216880e-01  -1.9122672e-02   2.5608972e-01   2.8145401e-01   5.2441910e-01   2.2446802e+00   4.4979951e-01   2.1745568e+00   6.3490680e-02   2.7784666e+00
   6.2000000e+00  -3.5973746e-03  -2.1049370e-02  -4.4100874e-01  -1.6069821e+00  -9.6927538e-03  -8.0872728e-02   8.4106008e-03   3.1519983e+00   2.9772130e-02   3.0551962e+00   1.6026070e-02   3.0283965e+00   1.4467435e-02   3.0149565e+00   9.2851013e-03   3.0363150e+00   3.6905567e-03   1.4850830e-01   4.2826601e-01   1.9718836e+00   4.0779561e-01   2.0504170e+00   1.0279548e-01  -3.7824601e-02   1.7310525e-01   3.1559489e-01   2.1563354e+00   2.3363687e+00   5.7388762e-01   2.2575477e+00   2.4284162e-02   2.8950024e+00
   6.4000000e+00  -3.5921145e-03  -2.1769500e-02  -1.0528539e+00  -1.3119956e+00  -1.2217984e-03  -8.0925973e-02   8.4105475e-03   3.1536543e+00   2.9562130e-02   3.0612558e+00   1.5924762e-02   3.0317073e+00   1.3665575e-02   3.0182351e+00   7.9301848e-03   3.0383510e+00   8.3899798e-04   1.4896279e-01   4.8522368e-01   2.0730998e+00   4.8321755e-01   2.1386114e+00   1.0100339e-01  -3.8837877e-02   2.1679917e+00   3.5332439e-01   5.3195052e-01   2.5149602e+00   2.1983386e+00   2.3498382e+00   1.0867857e-02   2.9627431e+00
   6.6000000e+00  -3.5883027e-03  -2.2489074e-02  -1.0551758e+00  -1.2202490e+00   4.8939822e-03  -8.1409654e-02   8.4105590e-03   3.1553221e+00   2.9251009e-02   3.0672575e+00   1.5655448e-02   3.0349655e+00   1.4179329e-02   3.0213002e+00   8.3407363e-03   3.0402391e+00   4.3067240e-03   1.4940379e-01   6.3396633e-01   2.1701195e+00   6.3931347e-01   2.2275532e+00   9.9219637e-02  -3.0206845e-02   1.6977342e+00   4.8860550e-01   8.0621224e-02   2.7269801e+00   3.8973780e-01   2.5328536e+00   8.9362846e-03   3.0014458e+00
   6.8000000e+00  -3.5855441e-03  -2.3207939e-02  -1.0725447e+00  -1.2650197e+00   1.0653894e-04  -8.1481989e-02   8.4105551e-03   3.1569964e+00   2.8883748e-02   3.0732035e+00   1.5441244e-02   3.0381772e+00   1.3369674e-02   3.0242410e+00   6.0004347e-03   3.0420112e+00   1.0710916e-02   1.4989354e-01   1.8827899e+00   2.2745287e+00   1.8570296e+00   2.3277129e+00   9.9031649e-02  -1.6444204e-02   1.6071613e+00   7.3515728e-01   2.8565500e-02   2.8689534e+00   6.9987177e-02   2.7419539e+00   6.8355431e-03   3.0235711e+00
   7.0000000e+00  -3.5838511e-03  -2.3926124e-02  -8.7048561e-01  -1.3856686e+00   5.6258998e-03  -8.1317542e-02   8.6923432e-03   3.1586742e+00   2.8169838e-02   3.0790881e+00   1.5292554e-02   3.0413420e+00   1.2222587e-02   3.0270943e+00   7.4390226e-03   3.0436203e+00   9.0526426e-03   1.5086863e-01   6.8041648e-01   2.4509838e+00   4.5747645e-01   2.5007754e+00   9.8441721e-02   5.2917818e-05   1.2958782e+00   1.0191746e+00   1.4022713e-02   2.9515629e+00   2.5340546e-02   2.8760188e+00   5.7265381e-03   3.0364160e+00
   7.2000000e+00  -3.5837660e-03  -2.4643739e-02  -9.5072071e-01  -1.5386431e+00  -9.6961987e-03  -8.0943896e-02   1.0420236e-02   3.1603679e+00   2.7745176e-02   3.0848886e+00   1.4313201e-02   3.0444648e+00   1.2972530e-02   3.0298097e+00   6.1011983e-03   3.0451163e+00   6.4379020e-03   1.5228803e-01   1.4626216e-01   2.6580806e+00   1.6121691e-01   2.6939048e+00   9.9069480e-02   1.8013853e-02   7.1704880e-01   1.3046322e+00   1.1011720e-02   2.9987563e+00   1.6449011e-02   2.9536960e+00   4.0294087e-03   3.0440272e+00
   7.4000000e+00  -3.5836485e-03  -2.5360969e-02  -5.9040694e-01  -1.7051279e+00  -1.2214696e-03  -8.0991202e-02   9.8127507e-03   3.1621675e+00   2.7047251e-02   3.0905929e+00   1.4607479e-02   3.0475101e+00   1.2208962e-02   3.0324402e+00   5.7439324e-03   3.0465422e+00   1.1617656e-02   1.5375421e-01   5.9184644e-02   2.8066408e+00   5.7593980e-02   2.8264825e+00   9.8897717e-02   3.6785314e-02   5.1398835e-01   1.5495196e+00   9.5136241e-03   3.0257726e+00   1.2146867e-02   2.9981718e+00   5.1198213e-03   3.0486369e+00
   7.6000000e+00  -3.5835651e-03  -2.6077978e-02  -1.3506045e+00  -1.8644145e+00   4.8939407e-03  -8.1471747e-02   9.6515964e-03   3.1640654e+00   2.6100197e-02   3.0961925e+00   1.4511781e-02   3.0504875e+00   1.1377452e-02   3.0350165e+00   6.0420127e-03   3.0478576e+00   1.1779136e-02   1.5539674e-01   3.3335807e-02   2.8970514e+00   3.7878424e-02   2.9086504e+00   9.9350687e-02   5.6018590e-02   4.1697935e-01   1.7385488e+00   7.6269869e-03   3.0415188e+00   9.9141235e-03   3.0238515e+00   4.4943745e-03   3.0515844e+00
   7.8000000e+00  -3.5827997e-03  -2.6794857e-02  -1.1586509e+00  -2.0428186e+00   1.0654561e-04  -8.1542350e-02   9.7262624e-03   3.1659844e+00   2.5686390e-02   3.1016594e+00   1.4344246e-02   3.0534350e+00   1.1527960e-02   3.0374909e+00   6.0819723e-03   3.0491126e+00   1.2381314e-02   1.5735454e-01   2.4327245e-02   2.9507282e+00   2.5754068e-02   2.9579642e+00  -2.0767191e-03   7.5520804e-02   3.8955389e-01   1.8838593e+00   6.8898359e-03   3.0509254e+00   9.0509958e-03   3.0389302e+00   3.9322501e-03   3.0536330e+00
   8.0000000e+00  -3.5814200e-03  -2.7511623e-02  -9.4224235e-01  -2.2530825e+00   5.3242670e-04  -8.1376954e-02   8.0328750e-03   3.1679122e+00   2.5178013e-02   3.1069943e+00   1.3971999e-02   3.0563538e+00   1.1917621e-02   3.0398830e+00   5.0982244e-03   3.0503485e+00   1.3266948e-02   1.5952180e-01   1.9430850e-02   2.9827480e+00   2.2458548e-02   2.9878449e+00  -1.0961534e-02   9.0157828e-02   3.9874408e-01   1.9998743e+00   6.9966855e-03   3.0567396e+00   8.1982291e-03   3.0480574e+00   3.5980855e-03   3.0551350e+00
   8.2000000e+00  -3.5827426e-03  -2.8228228e-02  -1.9603982e+00  -2.4622971e+00   5.5889323e-03  -8.1255442e-02   5.7062512e-03   3.1697639e+00   2.5135676e-02   3.1122149e+00   1.3978820e-02   3.0592316e+00   9.5468487e-03   3.0422554e+00   5.3826768e-03   3.0515269e+00   1.6524494e-02   1.6187240e-01   1.9464537e-02   3.0022732e+00   2.0511856e-02   3.0064043e+00  -4.4394576e-02   9.7562678e-02   4.2590551e-01   2.0991530e+00   6.5079715e-03   3.0605574e+00   8.4579257e-03   3.0538409e+00   3.4436161e-03   3.0562976e+00
   8.4000000e+00  -3.5855539e-03  -2.8944753e-02   9.6312348e-01  -2.7126467e+00  -9.6927888e-03  -8.0889888e-02   4.6318504e-03   3.1713896e+00   2.4830411e-02   3.1173499e+00   1.3925097e-02   3.0620721e+00   1.0050048e-02   3.0445152e+00   4.7698501e-03   3.0526477e+00   2.2245656e-02   1.6452121e-01   1.5028937e-02   3.0147439e+00   1.5661655e-02   3.0185200e+00  -6.8165901e-02   9.8978994e-02   4.9206366e-01   2.1909673e+00   6.9986032e-03   3.0632599e+00   7.1889618e-03   3.0577676e+00   3.5154625e-03   3.0572527e+00
   8.6000000e+00  -3.5893463e-03  -2.9661429e-02   4.6124440e-01  -2.8819253e+00  -1.2218217e-03  -8.0942968e-02   3.6303467e-03   3.1727434e+00   2.4192476e-02   3.1224211e+00   1.3527585e-02   3.0648897e+00   9.6794884e-03   3.0466419e+00   4.9172618e-03   3.0537182e+00   2.1748629e-02   1.6774983e-01   1.4836822e-02   3.0231244e+00   1.6332297e-02   3.0267795e+00  -8.2445708e-02   9.4571071e-02   6.5304168e-01   2.2830705e+00   6.1756596e-03   3.0653546e+00   7.3052300e-03   3.0606230e+00   3.4738710e-03   3.0580911e+00
   8.8000000e+00  -3.5926726e-03  -3.0378489e-02   8.8519744e-01  -2.9128125e+00   4.8940116e-03  -8.1426561e-02   1.4091271e-03   3.1738547e+00   2.4337931e-02   3.1274132e+00   1.3482079e-02   3.0676730e+00   1.0095524e-02   3.0486975e+00   4.2889963e-03   3.0547434e+00   2.8066337e-02   1.7150447e-01   1.4607681e-02   3.0290703e+00   1.5764772e-02   3.0327590e+00  -1.0222156e-01   8.5292486e-02   1.7328290e+00   2.3860056e+00   6.0969634e-03   3.0670949e+00   7.1400638e-03   3.0628445e+00   2.3448908e-03   3.0588664e+00
   9.0000000e+00  -3.5958384e-03  -3.1096079e-02   8.3264518e-01  -2.8671124e+00   1.0653359e-04  -8.1498848e-02  -6.3839524e-04   3.1746820e+00   2.4739233e-02   3.1323432e+00   1.3151015e-02   3.0704189e+00   9.6696949e-03   3.0507198e+00   4.4555131e-03   3.0557186e+00   3.1671806e-02   1.7584100e-01   1.3541094e-02   3.0336610e+00   1.4142956e-02   3.0374862e+00   1.0677419e-01   7.1779623e-02   4.3116769e-01   2.5549882e+00   5.5725869e-03   3.0686034e+00   7.1399082e-03   3.0647147e+00   3.0119893e-03   3.0595494e+00
   9.2000000e+00  -3.6009658e-03  -3.1814252e-02   9.8960602e-01  -2.7647602e+00   5.6258976e-03  -8.1334373e-02   4.0009394e-03   3.1751616e+00   2.4734481e-02   3.1372650e+00   1.3024841e-02   3.0731260e+00   9.4794976e-03   3.0527195e+00   4.1495028e-03   3.0566491e+00   3.2408929e-02   1.8093242e-01   1.2871911e-02   3.0374457e+00   1.3774182e-02   3.0414227e+00   1.0200783e-01   6.5506371e-02   1.0153529e-01   2.7395268e+00   5.4901424e-03   3.0699554e+00   6.4311637e-03   3.0663854e+00   3.1455752e-03   3.0601689e+00
   9.4000000e+00  -3.6046696e-03  -3.2533128e-02   2.7694031e+00  -2.6256664e+00  -9.6962037e-03  -8.0960712e-02  -1.7481473e-03   3.1755974e+00   6.7971581e-03   3.1421983e+00   1.2453757e-02   3.0757922e+00   9.3652870e-03   3.0546801e+00   4.1064449e-03   3.0575466e+00   3.3898530e-02   1.8662120e-01   1.1130979e-02   3.0407115e+00   1.1936238e-02   3.0448411e+00   2.3277281e-01   7.1462162e-02   3.4872256e-02   2.8633603e+00   5.2170663e-03   3.0711962e+00   6.4899212e-03   3.0679114e+00   2.5900498e-03   3.0607873e+00
   9.6000000e+00  -3.6067108e-03  -3.3252782e-02   2.6897248e+00  -2.3717455e+00  -1.2215006e-03  -8.1008010e-02   2.5274890e-03   3.1759124e+00   1.9954802e-02   3.1462480e+00   1.2488193e-02   3.0784024e+00   9.3283697e-03   3.0566058e+00   4.1852681e-03   3.0584115e+00   3.7933412e-02   1.9274167e-01   1.0671685e-02   3.0435789e+00   1.1925662e-02   3.0478689e+00   1.1633163e-02   9.0422169e-02   2.9917340e-02   2.9371771e+00   4.6921313e-03   3.0723590e+00   6.0113289e-03   3.0693322e+00   2.8163332e-03   3.0613830e+00
   9.8000000e+00  -3.6070141e-03  -3.3973115e-02   1.5054381e-01  -1.9864386e+00   4.8939240e-03  -8.1488553e-02  -5.3270631e-04   3.1761396e+00   1.9728298e-02   3.1497365e+00   1.2204427e-02   3.0809604e+00   9.0951725e-03   3.0585060e+00   3.6620071e-03   3.0592606e+00   6.8710990e-02   1.9935972e-01   9.8143616e-03   3.0461343e+00   1.1267512e-02   3.0506071e+00  -2.6663525e-02   1.1086313e-01   1.7170103e-02   2.9805896e+00   4.6016778e-03   3.0734420e+00   5.9210647e-03   3.0706738e+00   2.5748679e-03   3.0619549e+00
   1.0000000e+01  -3.6074312e-03  -3.4693919e-02  -1.3433792e+00  -1.6582164e+00   1.0655694e-04  -8.1559157e-02  -2.2301704e-04   3.1763406e+00   1.9732224e-02   3.1534405e+00   1.1987662e-02   3.0834772e+00   9.1933491e-03   3.0603790e+00   3.7596720e-03   3.0600784e+00   6.3697744e-02   2.0794150e-01   9.5104483e-03   3.0484572e+00   1.0659220e-02   3.0531534e+00  -4.9024195e-03   1.2123146e-01   1.5310547e-02   3.0064823e+00   4.4485423e-03   3.0744552e+00   5.7294150e-03   3.0719480e+00   1.8674823e-03   3.0625109e+00
   1.0200000e+01  -3.6111193e-03  -3.5415013e-02   1.9312101e+00  -1.5386039e+00   5.3241414e-04  -8.1393761e-02   7.1499241e-04   3.1764181e+00   1.9732156e-02   3.1572537e+00   1.1806806e-02   3.0859489e+00   9.0279273e-03   3.0622325e+00   3.6198166e-03   3.0608624e+00   1.0678717e-01   2.1860292e-01   9.0788189e-03   3.0506025e+00   1.0470639e-02   3.0555374e+00  -3.1424731e-03   1.2559510e-01   1.3869131e-02   3.0221496e+00   3.7951319e-03   3.0754189e+00   5.1955124e-03   3.0731722e+00   2.4740970e-03   3.0630133e+00
   1.0400000e+01  -3.6170158e-03  -3.6136467e-02   2.2017646e+00  -1.4317503e+00   5.5889509e-03  -8.1272250e-02   5.3449321e-04   3.1764871e+00   1.8683289e-02   3.1611270e+00   1.1164742e-02   3.0883782e+00   8.7248854e-03   3.0640712e+00   3.5203544e-03   3.0616251e+00   1.2887061e-01   2.3233937e-01   8.6962959e-03   3.0526167e+00   9.8431237e-03   3.0577983e+00   1.4244580e-02   1.2763483e-01   1.1831790e-02   3.0320581e+00   4.2333335e-03   3.0763168e+00   5.1507012e-03   3.0743345e+00   2.2169929e-03   3.0634876e+00
   1.0600000e+01  -3.6218247e-03  -3.6858561e-02   1.4825562e+00  -1.1854193e+00  -9.6927530e-03  -8.0906695e-02   1.9191481e-03   3.1765806e+00   1.7888076e-02   3.1649813e+00   1.1144646e-02   3.0907450e+00   8.8742864e-03   3.0658798e+00   3.7672390e-03   3.0623653e+00   2.3521578e-01   2.5060974e-01   7.9983704e-03   3.0545224e+00   9.5232891e-03   3.0599528e+00   6.0629294e-03   1.2933315e-01   1.1296587e-02   3.0386465e+00   4.1976865e-03   3.0771738e+00   4.5952586e-03   3.0754390e+00   2.2667346e-03   3.0639584e+00
   1.0800000e+01  -3.6240671e-03  -3.7581484e-02   2.0108915e+00  -8.8722338e-01  -1.2218329e-03  -8.0959773e-02  -3.7902722e-03   3.1767487e+00   1.7565030e-02   3.1687431e+00   1.0449659e-02   3.0930504e+00   8.4754818e-03   3.0676672e+00   3.0495766e-03   3.0631015e+00   1.3527152e-01   2.7754085e-01   7.8131417e-03   3.0563184e+00   9.6151972e-03   3.0620076e+00   1.3252528e-02   1.3114477e-01   9.9976174e-03   3.0433034e+00   3.5239011e-03   3.0780244e+00   4.9345262e-03   3.0764824e+00   1.8974477e-03   3.0644194e+00
   1.1000000e+01  -3.6246544e-03  -3.8305169e-02   2.0222700e+00  -5.6358011e-01   4.8939711e-03  -8.1443363e-02   2.2848013e-04   3.1767310e+00   1.7137454e-02   3.1724057e+00   1.0699368e-02   3.0952868e+00   8.2881110e-03   3.0694291e+00   3.1731121e-03   3.0638099e+00   8.5849567e-02   3.0858866e-01   7.9438039e-03   3.0580166e+00   8.9670583e-03   3.0639992e+00   3.3688204e-02   1.3304274e-01   9.3827010e-03   3.0468141e+00   3.8485449e-03   3.0788365e+00   4.9898885e-03   3.0774866e+00   2.0495927e-03   3.0648585e+00
   1.1200000e+01  -3.6240455e-03  -3.9029392e-02   2.1995703e+00  -2.0393832e-01   1.0647775e-04  -8.1515651e-02   4.0017026e-03   3.1765786e+00   1.5628058e-02   3.1759797e+00   1.0178485e-02   3.0974695e+00   8.5911243e-03   3.0711516e+00   3.1146457e-03   3.0644799e+00   2.1989374e+00   3.3538313e-01   7.3149776e-03   3.0596601e+00   8.9877460e-03   3.0659277e+00   3.4272454e-02   1.3629394e-01   9.0505774e-03   3.0496125e+00   3.8059331e-03   3.0796164e+00   4.3266354e-03   3.0784857e+00   1.7682505e-03   3.0652783e+00
   1.1400000e+01  -3.6230412e-03  -3.9753905e-02   2.0985568e+00   1.8471700e-01   5.3245515e-04  -8.1351181e-02  -4.1933519e-03   3.1767028e+00   1.4499101e-02   3.1794126e+00   9.9908068e-03   3.0996071e+00   8.0532106e-03   3.0728599e+00   2.9659149e-03   3.0651311e+00   1.6810678e+00   4.6265246e-01   7.2075415e-03   3.0612478e+00   7.9165466e-03   3.0677963e+00   5.2502646e-02   1.4114716e-01   8.7799573e-03   3.0519785e+00   3.1708088e-03   3.0803895e+00   4.5085632e-03   3.0794514e+00   2.3059395e-03   3.0656797e+00
   1.1600000e+01  -3.6227248e-03  -4.0478501e-02   1.9606343e+00   5.9148900e-01   5.5889137e-03  -8.1230180e-02   3.0609031e-04   3.1767255e+00   1.3558966e-02   3.1826509e+00   9.8178838e-03   3.1016894e+00   8.2319025e-03   3.0745459e+00   3.2050453e-03   3.0657622e+00   1.5007648e+00   7.0523800e-01   6.6894411e-03   3.0627738e+00   7.7080757e-03   3.0695797e+00   5.6680280e-02   1.4780762e-01   7.8037924e-03   3.0540802e+00   3.4573059e-03   3.0811257e+00   4.1213863e-03   3.0803808e+00   1.0103719e-03   3.0660862e+00
   1.1800000e+01  -3.6226337e-03  -4.1203087e-02   2.4983447e+00   9.9725761e-01  -9.6927878e-03  -8.0864905e-02   3.9868322e-03   3.1765827e+00   1.2570946e-02   3.1856899e+00   9.6834489e-03   3.1037251e+00   7.1260888e-03   3.0762068e+00   2.4493104e-03   3.0663880e+00   1.2226160e+00   9.8112369e-01   6.9582502e-03   3.0642360e+00   7.7933972e-03   3.0712625e+00   5.1165663e-02   1.5640790e-01   8.1189723e-03   3.0559775e+00   3.3578239e-03   3.0818301e+00   4.2951232e-03   3.0812785e+00   1.6064009e-03   3.0664532e+00
   1.2000000e+01  -3.6212499e-03  -4.1927650e-02   2.2013825e+00   1.4235437e+00  -1.2218190e-03  -8.0918140e-02  -4.1904731e-03   3.1767146e+00   1.1288592e-02   3.1885322e+00   9.3488574e-03   3.1057216e+00   7.1359052e-03   3.0778063e+00   2.7929305e-03   3.0669832e+00   6.5929552e-01   1.2541612e+00   6.4997676e-03   3.0656555e+00   7.0529881e-03   3.0728858e+00   4.4332768e-02   1.6596898e-01   7.5149584e-03   3.0577386e+00   2.6941607e-03   3.0825238e+00   4.2512342e-03   3.0821517e+00   1.8519560e-03   3.0667753e+00
   1.2200000e+01  -3.6215330e-03  -4.2652128e-02   1.2935759e+00   1.8682089e+00   4.8939568e-03  -8.1401817e-02   3.0553578e-04   3.1767411e+00   1.1802422e-02   3.1911629e+00   9.3499667e-03   3.1076746e+00   7.3703501e-03   3.0793277e+00   2.6863228e-03   3.0675479e+00   4.5158798e-01   1.4863905e+00   6.0612699e-03   3.0670397e+00   6.9229568e-03   3.0744433e+00   3.9604106e-02   1.7549435e-01   7.4381306e-03   3.0594078e+00   3.0082323e-03   3.0831745e+00   3.6152855e-03   3.0830163e+00   1.5049211e-03   3.0671092e+00
   1.2400000e+01  -3.6210233e-03  -4.3376517e-02  -1.4402141e+00   2.2658632e+00   1.0661530e-04  -8.1474153e-02   3.0946992e-03   3.1766005e+00   9.9016213e-03   3.1936508e+00   9.3699420e-03   3.1095900e+00   6.6644065e-03   3.0808182e+00   2.5733460e-03   3.0681046e+00   4.1447572e-01   1.6630309e+00   5.9431842e-03   3.0683641e+00   6.5158339e-03   3.0759280e+00   4.9707759e-02   1.8448791e-01   7.0796709e-03   3.0609982e+00   2.9328529e-03   3.0837904e+00   3.8558657e-03   3.0838429e+00   1.4566072e-03   3.0674423e+00
   1.2600000e+01  -3.6197322e-03  -4.4100844e-02   2.8598792e-01   2.4652232e+00   5.6258723e-03  -8.1309703e-02  -3.4263674e-03   3.1766893e+00   9.7935135e-03   3.1959869e+00   9.2525845e-03   3.1114860e+00   6.9732963e-03   3.0822662e+00   2.4087046e-03   3.0686469e+00   3.7203113e-01   1.7988825e+00   5.4163404e-03   3.0696320e+00   6.6629053e-03   3.0773473e+00   7.0094757e-02   1.9349864e-01   6.4752479e-03   3.0625245e+00   2.2546123e-03   3.0843960e+00   3.3349667e-03   3.0846347e+00   1.0679380e-03   3.0677586e+00
   1.2800000e+01  -3.6194187e-03  -4.4825051e-02   4.5866428e-01   2.5302990e+00  -9.6962386e-03  -8.0936053e-02   1.5840195e-04   3.1766938e+00   8.7442736e-03   3.1981571e+00   9.3110239e-03   3.1133662e+00   6.1938738e-03   3.0836777e+00   2.6377336e-03   3.0691685e+00   4.1832121e-01   1.9087354e+00   5.4734932e-03   3.0708381e+00   6.0558680e-03   3.0787216e+00   1.0926462e-01   2.0394062e-01   6.8086173e-03   3.0639710e+00   2.5560555e-03   3.0849595e+00   3.5040048e-03   3.0853914e+00   1.4645600e-03   3.0680443e+00
   1.3000000e+01  -3.6183629e-03  -4.5549126e-02  -1.5344919e+00   2.6003857e+00  -1.2215184e-03  -8.0983361e-02   4.0151296e-03   3.1765649e+00   8.6542589e-03   3.2001799e+00   9.1849259e-03   3.1152359e+00   5.8457455e-03   3.0850428e+00   1.8696468e-03   3.0696835e+00   4.1718577e-01   2.0048913e+00   5.4226684e-03   3.0719916e+00   6.1060845e-03   3.0800469e+00   1.2045261e-01   2.1793947e-01   6.2497251e-03   3.0653657e+00   2.5888132e-03   3.0854871e+00   3.4609344e-03   3.0861160e+00   1.2942030e-03   3.0683172e+00
   1.3200000e+01  -3.6180084e-03  -4.6273062e-02  -1.3800422e+00   2.5813706e+00   4.8939255e-03  -8.1463911e-02  -4.1959515e-03   3.1766998e+00   8.0392671e-03   3.2020746e+00   9.0434651e-03   3.1170960e+00   5.4405527e-03   3.0863337e+00   2.1998705e-03   3.0701661e+00   5.1987413e-01   2.0953548e+00   4.7882232e-03   3.0731160e+00   5.7396473e-03   3.0813232e+00   9.2038759e-02   2.3603695e-01   6.1006683e-03   3.0667178e+00   2.4751944e-03   3.0860089e+00   2.8181313e-03   3.0868277e+00   1.0514685e-03   3.0685906e+00
   1.3400000e+01  -3.6177143e-03  -4.6996861e-02   7.4595048e-02   2.4401272e+00   1.0647465e-04  -8.1534519e-02   3.0658794e-04   3.1767288e+00   7.7964859e-03   3.2038648e+00   8.8478496e-03   3.1189386e+00   5.8119529e-03   3.0875496e+00   2.1003475e-03   3.0706161e+00   6.3500998e-01   2.1877418e+00   4.7806982e-03   3.0741910e+00   5.2699253e-03   3.0825565e+00   8.9742101e-02   2.5542898e-01   5.7336145e-03   3.0680164e+00   1.7937343e-03   3.0865233e+00   3.0147479e-03   3.0874987e+00   1.3098999e-03   3.0688454e+00
   1.3600000e+01  -3.6174598e-03  -4.7720557e-02   4.8108444e-02   2.3102350e+00   5.3242136e-04  -8.1369130e-02   3.9867372e-03   3.1765895e+00   7.8150686e-03   3.2055608e+00   8.6842547e-03   3.1207562e+00   5.0587995e-03   3.0887262e+00   2.0235961e-03   3.0710566e+00   1.8666538e+00   2.2910683e+00   4.0710466e-03   3.0752126e+00   5.3606035e-03   3.0837280e+00   1.4361277e-01   2.7426300e-01   5.8286819e-03   3.0692614e+00   2.0842501e-03   3.0869951e+00   2.5125270e-03   3.0881311e+00   1.4758210e-03   3.0690930e+00
   1.3800000e+01  -3.6174929e-03  -4.8444171e-02   9.2858506e-01   2.2443661e+00   5.5888990e-03  -8.1247625e-02  -4.1904545e-03   3.1767232e+00   6.9052530e-03   3.2071960e+00   8.3971353e-03   3.1225440e+00   4.7055150e-03   3.0898591e+00   1.9649835e-03   3.0714840e+00   5.3091671e-01   2.4661712e+00   4.4966388e-03   3.0761695e+00   4.9638298e-03   3.0848509e+00   1.7065205e-01   2.9536964e-01   4.9072466e-03   3.0704667e+00   1.8753892e-03   3.0874304e+00   2.6818946e-03   3.0887252e+00   6.2942152e-04   3.0693553e+00
   1.4000000e+01  -3.6167306e-03  -4.9167731e-02   4.8052644e-01   2.2562328e+00  -9.6927476e-03  -8.0882077e-02   3.0553198e-04   3.1767507e+00   5.5462897e-03   3.2087535e+00   8.1706379e-03   3.1242946e+00   5.0789676e-03   3.0909198e+00   1.9967695e-03   3.0718983e+00   2.0196668e-01   2.6644545e+00   4.3365738e-03   3.0770831e+00   4.9136876e-03   3.0859313e+00   9.8881143e-02   3.2125374e-01   4.8862279e-03   3.0716085e+00   2.0923743e-03   3.0878469e+00   2.5601921e-03   3.0892864e+00   7.0275558e-04   3.0695904e+00
   1.4200000e+01  -3.6170146e-03  -4.9891226e-02   1.2720679e-01   2.3243132e+00  -1.2218199e-03  -8.0935160e-02   3.0947000e-03   3.1766107e+00   5.8650695e-03   3.2101639e+00   8.4256454e-03   3.1260019e+00   4.0842123e-03   3.0919450e+00   1.7599050e-03   3.0723046e+00   7.9203056e-02   2.8048661e+00   3.8790576e-03   3.0779824e+00   4.3276666e-03   3.0869696e+00   2.2108140e+00   3.4729837e-01   4.5674852e-03   3.0726769e+00   1.3034256e-03   3.0882555e+00   2.1055865e-03   3.0898304e+00   9.5131754e-04   3.0697799e+00
   1.4400000e+01  -3.6170756e-03  -5.0614668e-02   6.4576087e-01   2.3875121e+00   4.8939518e-03  -8.1418752e-02  -3.4263675e-03   3.1766998e+00   6.1492747e-03   3.2114543e+00   8.4878859e-03   3.1276888e+00   3.9695051e-03   3.0929167e+00   1.4466989e-03   3.0726960e+00   3.8886103e-02   2.8940611e+00   4.0977832e-03   3.0788445e+00   4.3553290e-03   3.0879538e+00   1.7311942e+00   4.7527483e-01   4.6795956e-03   3.0736884e+00   1.5958573e-03   3.0886295e+00   2.2932274e-03   3.0903374e+00   1.0322276e-03   3.0699596e+00
   1.4600000e+01  -3.6161779e-03  -5.1338095e-02  -1.8734363e+00   2.4593976e+00   1.0656750e-04  -8.1491041e-02   1.5840147e-04   3.1767045e+00   5.0731592e-03   3.2127058e+00   8.4872835e-03   3.1293780e+00   4.3397069e-03   3.0938128e+00   1.6535219e-03   3.0730541e+00   2.8785358e-02   2.9481596e+00   3.9977214e-03   3.0796785e+00   3.8304925e-03   3.0888858e+00   1.5691295e+00   7.2121751e-01   4.4146309e-03   3.0746612e+00   1.5829499e-03   3.0889668e+00   2.2012098e-03   3.0908150e+00   6.7627341e-04   3.0701481e+00
   1.4800000e+01  -3.6167935e-03  -5.2061473e-02  -5.1633563e-02   2.4321592e+00   5.6258872e-03  -8.1326569e-02   4.0151304e-03   3.1765757e+00   5.0192918e-03   3.2138942e+00   8.4872890e-03   3.1310709e+00   3.7688278e-03   3.0946812e+00   1.5570124e-03   3.0733914e+00   2.5207413e-02   2.9808575e+00   3.4437370e-03   3.0805011e+00   3.5169243e-03   3.0897643e+00   1.2584676e+00   1.0043736e+00   3.9420440e-03   3.0756042e+00   1.5063746e-03   3.0892953e+00   2.0594158e-03   3.0912794e+00   6.7517093e-04   3.0703271e+00
   1.5000000e+01  -3.6172287e-03  -5.2784817e-02   2.9461981e-01   2.3385243e+00  -9.6962038e-03  -8.0952908e-02  -4.1959515e-03   3.1767106e+00   4.5244809e-03   3.2150015e+00   8.4872894e-03   3.1327659e+00   3.4643239e-03   3.0955210e+00   1.5445819e-03   3.0737209e+00   2.1445660e-02   3.0012225e+00   3.6124101e-03   3.0812858e+00   3.6955143e-03   3.0905765e+00   6.0564088e-01   1.2859575e+00   4.1450242e-03   3.0764967e+00   1.5420093e-03   3.0896146e+00   1.8210335e-03   3.0917259e+00   7.6048767e-04   3.0704862e+00
   1.5200000e+01  -3.6193687e-03  -5.3508189e-02   5.2922512e-01   2.2996527e+00  -1.2214887e-03  -8.1000207e-02   3.0658928e-04   3.1767397e+00   4.4609784e-03   3.2160376e+00   8.4872894e-03   3.1344620e+00   3.7812633e-03   3.0963069e+00   1.5856219e-03   3.0740417e+00   1.6802796e-02   3.0144871e+00   3.6031477e-03   3.0820355e+00   3.2096412e-03   3.0913485e+00   4.1486159e-01   1.5216725e+00   4.1645265e-03   3.0773523e+00   8.7045267e-04   3.0899276e+00   1.9649078e-03   3.0921450e+00   8.2917506e-04   3.0706388e+00
   1.5400000e+01  -3.6200909e-03  -5.4231700e-02   4.3493525e-01   2.3165426e+00   4.8939265e-03  -8.1480749e-02   3.0944971e-03   3.1766003e+00   3.4225807e-03   3.2170114e+00   8.4872897e-03   3.1361587e+00   3.3023658e-03   3.0970666e+00   1.4323694e-03   3.0743591e+00   1.7517221e-02   3.0234717e+00   3.0458810e-03   3.0827725e+00   3.2733112e-03   3.0920815e+00   3.9803258e-01   1.6962239e+00   3.6646236e-03   3.0781969e+00   1.1684121e-03   3.0902052e+00   2.0230899e-03   3.0925464e+00   7.9055259e-04   3.0707945e+00
   1.5600000e+01  -3.6208875e-03  -5.4955411e-02   4.9727349e-01   2.3688909e+00   1.0650815e-04  -8.1551352e-02  -3.4263284e-03   3.1766898e+00   3.2915111e-03   3.2178968e+00   8.4872879e-03   3.1378557e+00   3.5206032e-03   3.0978009e+00   1.4928709e-03   3.0746688e+00   1.6909531e-02   3.0299543e+00   3.1511845e-03   3.0834745e+00   3.3416165e-03   3.0927766e+00   3.4587806e-01   1.8286211e+00   3.7971318e-03   3.0790114e+00   1.1366726e-03   3.0904509e+00   1.6568218e-03   3.0929469e+00   4.8328496e-04   3.0709529e+00
   1.5800000e+01  -3.6226909e-03  -5.5679300e-02   1.4102086e+00   2.4399600e+00   5.3245248e-04  -8.1385958e-02   1.5839319e-04   3.1766947e+00   3.9624621e-03   3.2186851e+00   8.4872951e-03   3.1395530e+00   2.9893728e-03   3.0985128e+00   1.5467513e-03   3.0749711e+00   1.4668516e-02   3.0350626e+00   3.1679909e-03   3.0841398e+00   2.9881486e-03   3.0934569e+00   3.6668746e-01   1.9346126e+00   3.7950466e-03   3.0797956e+00   1.0457609e-03   3.0906895e+00   1.8748572e-03   3.0933311e+00   6.5265939e-04   3.0710959e+00
   1.6000000e+01  -3.6233082e-03  -5.6403409e-02  -1.5350572e-01   2.5691215e+00   5.5888989e-03  -8.1264448e-02   4.0151316e-03   3.1765660e+00   3.4962405e-03   3.2194480e+00   8.4872880e-03   3.1412503e+00   2.9259306e-03   3.0991948e+00   5.7121224e-04   3.0752743e+00   1.4555143e-02   3.0392808e+00   2.6045973e-03   3.0847902e+00   3.1180032e-03   3.0941142e+00   3.7746536e-01   2.0250255e+00   3.2842039e-03   3.0805686e+00   1.1673115e-03   3.0909186e+00   1.8149408e-03   3.0937023e+00   7.3288810e-04   3.0712264e+00
   1.6200000e+01  -3.6256559e-03  -5.7127742e-02  -1.2158588e+00   2.6896944e+00  -9.6927703e-03  -8.0898896e-02  -4.1959515e-03   3.1767010e+00   2.1588471e-03   3.2202011e+00  -1.3427176e-03   3.1429477e+00   3.0768338e-03   3.0998357e+00   1.1075300e-03   3.0755319e+00   1.2243219e-02   3.0429138e+00   2.7077644e-03   3.0854050e+00   2.8913018e-03   3.0947510e+00   3.9996158e-01   2.1082688e+00   3.4187963e-03   3.0813099e+00   1.1396739e-03   3.0911447e+00   1.8401895e-03   3.0940722e+00   4.9346094e-04   3.0713609e+00
   1.6400000e+01  -3.6264745e-03  -5.7852339e-02  -1.5286203e+00   2.6893175e+00  -1.2217759e-03  -8.0951977e-02   3.0659132e-04   3.1767301e+00   3.9858518e-03   3.2208636e+00   5.4227985e-03   3.1441575e+00   2.7558947e-03   3.1004589e+00   1.1337653e-03   3.0757514e+00   1.2410791e-02   3.0461064e+00   2.7251060e-03   3.0859826e+00   2.9450106e-03   3.0953706e+00   4.9181422e-01   2.1891312e+00   3.4114466e-03   3.0820198e+00   5.6142303e-04   3.0913728e+00   1.5163238e-03   3.0944403e+00   6.0100064e-04   3.0714889e+00
   1.6600000e+01  -3.6291010e-03  -5.8577218e-02  -8.3066223e-02   2.5638801e+00   4.8939661e-03  -8.1435567e-02   3.9867380e-03   3.1765908e+00   1.4375126e-03   3.2215126e+00   5.3468368e-03   3.1450359e+00   2.7523838e-03   3.1010627e+00   1.0059142e-03   3.0759732e+00   1.2026235e-02   3.0489716e+00   2.1270818e-03   3.0865447e+00   2.6240262e-03   3.0959743e+00   6.1946220e-01   2.2741572e+00   2.8906900e-03   3.0827175e+00   9.3240115e-04   3.0915721e+00   1.6320841e-03   3.0947923e+00   3.4023220e-04   3.0716091e+00
   1.6800000e+01  -3.6311997e-03  -5.9302415e-02   5.2678639e-02   2.4288046e+00   1.0652095e-04  -8.1507853e-02  -4.1904550e-03   3.1767245e+00   2.8641528e-03   3.2221021e+00   5.3476917e-03   3.1460036e+00   2.5944674e-03   3.1016426e+00   1.0683875e-03   3.0761908e+00   1.0703528e-02   3.0516450e+00   2.3749038e-03   3.0870695e+00   2.7363171e-03   3.0965554e+00   1.8242152e+00   2.3715325e+00   3.0208999e-03   3.0833825e+00   7.3011566e-04   3.0917505e+00   1.6736251e-03   3.0951280e+00   5.8492456e-04   3.0717163e+00
   1.7000000e+01  -3.6314930e-03  -6.0027998e-02   3.1909155e-01   2.3539113e+00   5.6258839e-03  -8.1343380e-02   3.0553165e-04   3.1767521e+00   2.0893420e-03   3.2226261e+00   5.3476813e-03   3.1470171e+00   2.4947602e-03   3.1022014e+00   1.0673896e-03   3.0764041e+00   1.0239453e-02   3.0541317e+00   2.2292073e-03   3.0875618e+00   2.4277901e-03   3.0971166e+00   4.5391463e-01   2.5406325e+00   3.0095600e-03   3.0840147e+00   8.2717303e-04   3.0919226e+00   1.5553154e-03   3.0954616e+00   5.2605897e-04   3.0718180e+00
   1.7200000e+01  -3.6343533e-03  -6.0753891e-02   4.7774373e-01   2.3307778e+00  -9.6962290e-03  -8.0969722e-02   3.0947006e-03   3.1766120e+00   2.4910096e-03   3.2231337e+00   5.3476821e-03   3.1480560e+00   2.5729524e-03   3.1027372e+00   1.0549244e-03   3.0766176e+00   1.0188980e-02   3.0564393e+00   2.1007858e-03   3.0880390e+00   2.5227684e-03   3.0976563e+00   9.5977213e-02   2.7300772e+00   2.4877713e-03   3.0846337e+00   7.6368298e-04   3.0920877e+00   1.4135223e-03   3.0957898e+00   6.4409817e-04   3.0719237e+00
   1.7400000e+01  -3.6371063e-03  -6.1480109e-02   4.6934753e-01   2.3547456e+00  -1.2214757e-03  -8.1017023e-02  -3.4263677e-03   3.1767011e+00   1.5917558e-03   3.2236207e+00   5.3476807e-03   3.1491087e+00   2.3773712e-03   3.1032603e+00   9.1930439e-04   3.0768304e+00   9.5637178e-03   3.0586272e+00   1.8434733e-03   3.0884957e+00   2.2341370e-03   3.0981762e+00   4.0644362e-02   2.8572518e+00   2.6901509e-03   3.0852191e+00   7.9897827e-04   3.0922498e+00   1.4609969e-03   3.0961033e+00   6.3974893e-04   3.0720350e+00
   1.7600000e+01  -3.6375530e-03  -6.2206758e-02   8.2003112e-01   2.4105935e+00   4.8939256e-03  -8.1497567e-02   1.5840193e-04   3.1767058e+00   1.3130269e-03   3.2240682e+00   5.3476830e-03   3.1501689e+00   2.4447409e-03   3.1037698e+00   1.0010127e-03   3.0770357e+00   9.6918774e-03   3.0607164e+00   1.8074396e-03   3.0889231e+00   2.3119862e-03   3.0986749e+00   2.6703450e-02   2.9329627e+00   2.5730336e-03   3.0857749e+00   8.4474634e-04   3.0924094e+00   1.4938883e-03   3.0964052e+00   6.0778322e-04   3.0721540e+00
   1.7800000e+01  -3.6392960e-03  -6.2933778e-02  -1.4704427e-01   2.5009915e+00   1.0652473e-04  -8.1568171e-02   4.0151298e-03   3.1765770e+00   1.8136743e-03   3.2244435e+00   5.3476825e-03   3.1512334e+00   2.1988516e-03   3.1042673e+00   1.0392675e-03   3.0772353e+00   8.9527605e-03   3.0627323e+00   1.8317994e-03   3.0893223e+00   2.0714425e-03   3.0991541e+00   1.9996231e-02   2.9774899e+00   2.0914960e-03   3.0863169e+00   8.1862907e-04   3.0925714e+00   1.3809822e-03   3.0967044e+00   6.0835502e-04   3.0722755e+00
   1.8000000e+01  -3.6435921e-03  -6.3661106e-02  -1.3926544e+00   2.5766300e+00   5.3244757e-04  -8.1402776e-02  -4.1959508e-03   3.1767119e+00   2.8191665e-03   3.2247929e+00   5.3476806e-03   3.1523001e+00   2.1993077e-03   3.1047488e+00   1.0442573e-03   3.0774371e+00   9.0231607e-03   3.0646766e+00   1.6902130e-03   3.0897056e+00   2.1213194e-03   3.0996137e+00   1.5780232e-02   3.0040039e+00   2.2766901e-03   3.0868227e+00   6.7854707e-04   3.0927352e+00   1.2429283e-03   3.0969978e+00  -3.5027382e-04   3.0723970e+00
   1.8200000e+01  -3.6448682e-03  -6.4388886e-02  -1.3995940e+00   2.5430853e+00   5.5889026e-03  -8.1281265e-02   3.0659070e-04   3.1767410e+00   1.1336481e-03   3.2251981e+00   5.3476815e-03   3.1533682e+00   2.2436767e-03   3.1052114e+00   8.8563392e-04   3.0776419e+00   8.3039546e-03   3.0665550e+00   1.4263375e-03   3.0900743e+00   2.0469844e-03   3.1000554e+00   1.4284224e-02   3.0201503e+00   2.2213867e-03   3.0872981e+00   4.5145736e-04   3.0928921e+00   1.2865233e-03   3.0972766e+00   1.7246773e-04   3.0724710e+00
   1.8400000e+01  -3.6466106e-03  -6.5117153e-02   9.8089670e-02   2.3986614e+00  -9.6927915e-03  -8.0915712e-02   3.0944976e-03   3.1766016e+00   8.9277912e-04   3.2255913e+00   5.3476819e-03   3.1544369e+00   2.1322614e-03   3.1056660e+00   4.3330153e-04   3.0778407e+00   8.1653729e-03   3.0683645e+00   1.5249208e-03   3.0904161e+00   1.9349516e-03   3.1004855e+00   1.3869593e-02   3.0303615e+00   2.1384478e-03   3.0877618e+00   6.6229138e-04   3.0930281e+00   1.3090623e-03   3.0975439e+00   1.6332755e-04   3.0725060e+00
   1.8600000e+01  -3.6478088e-03  -6.5845826e-02   1.2268692e+00   2.2673947e+00  -1.2218282e-03  -8.0968794e-02  -3.4263282e-03   3.1766911e+00   1.4460786e-03   3.2258975e+00   5.3476801e-03   3.1555059e+00   2.1577997e-03   3.1061124e+00   7.3418559e-04   3.0780072e+00   7.5160274e-03   3.0701000e+00   1.4014752e-03   3.0907372e+00   1.8935453e-03   3.1009007e+00   1.2277257e-02   3.0372339e+00   1.6312161e-03   3.0882126e+00   6.3753183e-04   3.0931539e+00   1.3166728e-03   3.0978078e+00   1.6348722e-04   3.0725403e+00
   1.8800000e+01  -3.6512113e-03  -6.6574851e-02   1.2415851e+00   2.2601973e+00   4.8939593e-03  -8.1452389e-02   1.5839436e-04   3.1766960e+00   1.4758016e-03   3.2261735e+00   5.3476811e-03   3.1565752e+00   2.1119569e-03   3.1065511e+00   7.5256030e-04   3.0781527e+00   7.3866861e-03   3.0717570e+00   1.5165053e-03   3.0910450e+00   1.6732284e-03   3.1013012e+00   1.0419001e-02   3.0421781e+00   1.8559194e-03   3.0886278e+00   6.3789236e-04   3.0932816e+00   1.0034114e-03   3.0980712e+00   1.6348583e-04   3.0725738e+00
   1.9000000e+01  -3.6521449e-03  -6.7304286e-02   4.7960505e-02   2.3676870e+00   1.0652915e-04  -8.1524679e-02   4.0151311e-03   3.1765673e+00   1.6051378e-03   3.2264569e+00   5.3476727e-03   3.1576446e+00   1.9923370e-03   3.1069843e+00   7.3960741e-04   3.0782996e+00   6.7654542e-03   3.0733383e+00   9.8077439e-04   3.0913460e+00   1.7514511e-03   3.1016809e+00   1.0632514e-02   3.0459072e+00   1.7682990e-03   3.0890140e+00   7.0979757e-04   3.0934091e+00   1.1785417e-03   3.0983190e+00   1.6348448e-04   3.0726070e+00
   1.9200000e+01  -3.6517578e-03  -6.8034132e-02  -7.4599357e-02   2.4795080e+00   5.3245063e-04  -8.1360208e-02  -4.1959516e-03   3.1767023e+00   5.2780809e-04   3.2267521e+00   5.2274062e-03   3.1587141e+00   2.0557115e-03   3.1074067e+00   6.4128145e-04   3.0784476e+00   7.0367503e-03   3.0748418e+00   1.2890398e-03   3.0916215e+00   1.6450066e-03   3.1020441e+00   1.0004582e-02   3.0489046e+00   1.6981378e-03   3.0893891e+00   5.2847837e-04   3.0935403e+00   1.1061425e-03   3.0985542e+00   1.6348443e-04   3.0726400e+00
   1.9400000e+01  -3.6525758e-03  -6.8764222e-02  -4.7356582e-01   2.5391250e+00   5.5888929e-03  -8.1239205e-02   3.0659073e-04   3.1767314e+00   1.6108532e-03   3.2270055e+00   5.0440962e-03   3.1597776e+00   2.0273136e-03   3.1078214e+00   6.9794661e-04   3.0785906e+00   5.9866679e-03   3.0762909e+00   1.0676078e-03   3.0918765e+00   1.5724178e-03   3.1023962e+00   9.3597588e-03   3.0514779e+00   1.2849894e-03   3.0897510e+00   6.0859211e-04   3.0936673e+00   1.1191041e-03   3.0987860e+00   1.6348457e-04   3.0726728e+00
   1.9600000e+01  -3.6528379e-03  -6.9494471e-02  -1.4916057e+00   2.5453216e+00  -9.6927503e-03  -8.0873930e-02   3.9867367e-03   3.1765921e+00   9.3998338e-04   3.2272459e+00   4.9236553e-03   3.1608239e+00   2.0420259e-03   3.1082331e+00   6.9705810e-04   3.0787298e+00   6.3003412e-03   3.0776691e+00   1.0842628e-03   3.0921218e+00   1.5008407e-03   3.1027343e+00   9.0932893e-03   3.0537610e+00   1.5523152e-03   3.0900824e+00   6.4129240e-04   3.0937887e+00   1.0175235e-03   3.0990137e+00   2.1708244e-04   3.0727056e+00
   1.9800000e+01  -3.6526078e-03  -7.0224853e-02   3.2791644e-01   2.4554901e+00  -1.2218169e-03  -8.0927163e-02  -4.1904545e-03   3.1767258e+00   1.3532128e-03   3.2274899e+00   4.7987286e-03   3.1618473e+00   2.0990534e-03   3.1086427e+00   6.5987901e-04   3.0788691e+00   5.8366243e-03   3.0789813e+00   1.1585129e-03   3.0923536e+00   1.3664169e-03   3.1030582e+00   8.1633240e-03   3.0558453e+00   1.4033365e-03   3.0903935e+00   6.2219376e-04   3.0939118e+00   8.8726013e-04   3.0992347e+00   1.8755071e-04   3.0727410e+00


==> data/control_311_normal.dat <==
   0.0000000e+00  -4.8444324e-03   0.0000000e+00   2.0443854e+00   0.0000000e+00  -7.0735003e-01   0.0000000e+00  -1.9495245e+00   0.0000000e+00  -1.9734131e+00   0.0000000e+00  -3.1023366e+00   0.0000000e+00  -9.0079601e-01   0.0000000e+00   8.4535093e-01   0.0000000e+00   2.4933661e-01   0.0000000e+00   8.1355285e-01   0.0000000e+00   7.4941026e-01   0.0000000e+00   5.5000310e-01   0.0000000e+00   3.4897046e-01   0.0000000e+00   5.1984804e-01   0.0000000e+00   6.3621002e-01   0.0000000e+00   6.7955287e-01   0.0000000e+00
   2.0000000e-01  -4.8371887e-03  -2.4030264e-04   1.1466875e+00   1.0140945e-01  -5.7655531e-01  -3.5087305e-02  -2.2880791e+00  -9.6703976e-02  -2.1890874e+00  -9.7888945e-02  -1.8332458e+00  -1.5388793e-01  -4.9339006e-01  -4.4682976e-02   6.3302578e-01   4.1932685e-02   7.1981188e-02   1.2368063e-02   6.6990067e-01   4.0355377e-02   7.4846398e-01   3.7173655e-02   5.8090437e-01   2.7282287e-02   4.7291617e-01   1.7310289e-02   5.7822232e-01   2.5786479e-02   6.8101919e-01   3.1558485e-02   7.2052165e-01   3.3708458e-02
   4.0000000e-01  -4.8328404e-03  -8.0897450e-04  -7.9780308e-02   2.9701542e-01  -5.9028334e-01  -1.1168532e-01  -2.1307075e+00  -3.4249042e-01  -1.4404883e+00  -3.4038603e-01  -1.3767999e+00  -4.5533922e-01  -5.2934561e-01  -1.3028233e-01   6.5434696e-01   1.3069618e-01   1.2818501e-01   3.2857839e-02   6.2960128e-01   1.2879029e-01   7.5398228e-01   1.2515309e-01   6.1801785e-01   9.3418947e-02   5.0931439e-01   6.4448847e-02   6.1636297e-01   8.9743867e-02   7.0240325e-01   1.0851097e-01   7.3735490e-01   1.1556153e-01
   6.0000000e-01  -4.8328418e-03  -1.5573492e-03  -7.2330801e-02   4.4700310e-01  -5.6297365e-01  -2.0643118e-01  -1.9090817e+00  -6.7604558e-01  -1.3205372e+00  -6.3387599e-01  -1.2874847e+00  -7.6356554e-01  -6.1634291e-01  -2.2356616e-01   6.2669217e-01   2.3759101e-01   1.2427399e-01   5.3386209e-02   6.6933527e-01   2.3577567e-01   7.7782851e-01   2.4125060e-01   6.5267103e-01   1.8397595e-01   5.7249548e-01   1.3479938e-01   6.2131614e-01   1.7891379e-01   7.3221149e-01   2.1325771e-01   7.8503552e-01   2.2633664e-01
   8.0000000e-01  -4.8328418e-03  -2.4041703e-03   8.5588079e-02   5.2248843e-01  -4.5579107e-01  -3.1033993e-01  -1.1469135e+00  -1.0403811e+00  -1.3484576e+00  -9.1898297e-01  -1.3131683e+00  -1.0525326e+00  -4.2126290e-01  -3.2684373e-01   7.2669644e-01   3.5393109e-01   1.1076842e-01   7.6025532e-02   6.6446053e-01   3.5327520e-01   7.9972408e-01   3.7418674e-01   6.8989255e-01   2.9116211e-01   6.9164124e-01   2.2250195e-01   6.7803112e-01   2.8371613e-01   7.5797663e-01   3.3560577e-01   8.1240576e-01   3.5603365e-01
   1.0000000e+00  -4.8328418e-03  -3.3050199e-03   3.2082533e-01   5.6522208e-01  -5.4301211e-01  -4.1285103e-01  -1.0692448e+00  -1.3747973e+00  -1.4266087e+00  -1.1960002e+00  -1.3123498e+00  -1.3285747e+00  -3.6736700e-01  -4.2946429e-01   2.2688300e+00   4.7929173e-01   9.2094195e-02   9.8994523e-02   7.1798090e-01   4.7791777e-01   9.0387340e-01   5.1841918e-01   7.1275085e-01   4.1072896e-01   7.0404545e-01   3.2820489e-01   7.0749376e-01   4.0011228e-01   8.7276487e-01   4.7010293e-01   9.4906679e-01   4.9941032e-01
   1.2000000e+00  -4.8328417e-03  -4.2355211e-03  -4.0138340e-01   6.0806675e-01  -5.4056955e-01  -5.1456634e-01  -8.4712685e-01  -1.6579709e+00  -1.1573405e+00  -1.4735887e+00  -1.0650999e+00  -1.5985264e+00  -1.6720509e+00  -5.2112398e-01   1.9676457e+00   6.9016230e-01   6.2810693e-02   1.2066934e-01   7.3073808e-01   6.0893725e-01   1.0312865e+00   6.7490707e-01   8.8555348e-01   5.3973681e-01   7.8768836e-01   4.4924328e-01   8.4276326e-01   5.2663726e-01   9.9617025e-01   6.1800852e-01   1.0650223e+00   6.5818563e-01
   1.4000000e+00  -4.8328418e-03  -5.1822954e-03  -3.1785602e-01   6.2470658e-01  -4.8126642e-01  -6.1926787e-01  -7.4203917e-01  -1.8988481e+00  -9.8659001e-01  -1.7413096e+00  -7.3878683e-01  -1.8528379e+00  -1.3242551e+00  -6.6929561e-01   2.2812585e+00   9.9568456e-01   6.2490341e-02   1.3942253e-01   7.8547569e-01   7.4626399e-01   1.1205955e+00   8.4867306e-01   1.0135025e+00   6.8342647e-01   1.0178651e+00   5.8335100e-01   9.6185820e-01   6.6662812e-01   1.0896081e+00   7.8405849e-01   1.0771770e+00   8.3671679e-01
   1.6000000e+00  -4.8328418e-03  -6.1380005e-03  -7.0865040e-01   6.0176209e-01  -4.9808009e-01  -7.2256737e-01  -6.5937230e-01  -2.1022744e+00  -8.2204952e-01  -1.9842038e+00  -6.1472466e-01  -2.0723328e+00  -1.0783806e+00  -8.8424389e-01   5.1617949e-01   1.3564709e+00   6.3388008e-02   1.5536649e-01   7.6875134e-01   8.9028581e-01   1.0086833e+00   1.0415288e+00   1.1603115e+00   8.4854208e-01   1.1336523e+00   7.3944770e-01   1.0462623e+00   8.2541330e-01   1.0165717e+00   9.6971561e-01   9.5708333e-01   1.0314048e+00
   1.8000000e+00  -4.8328418e-03  -7.0986070e-03  -1.2757431e-01   5.4110239e-01  -5.4292203e-01  -8.2352171e-01  -4.5957053e-01  -2.2767763e+00  -5.9153383e-01  -2.1983727e+00  -5.3148281e-01  -2.2533066e+00  -1.0904759e+00  -1.1095114e+00   8.1868942e-01   1.6727754e+00   6.7478810e-02   1.6980024e-01   7.1211404e-01   1.0393766e+00   8.9159790e-01   1.2429390e+00   1.1276277e+00   1.0378979e+00   1.1756807e+00   9.2270865e-01   1.0101592e+00   1.0035391e+00   8.1406233e-01   1.1663072e+00   6.9952528e-01   1.2294967e+00
   2.0000000e+00  -4.8328418e-03  -8.0619034e-03  -1.3888156e+00   4.7268830e-01  -5.7986792e-01  -9.2609656e-01  -3.7129571e-01  -2.4221343e+00  -4.2662194e-01  -2.3786564e+00  -5.1873437e-01  -2.4039693e+00  -1.1547200e+00  -1.3310513e+00   8.3695664e-01   1.9079514e+00   7.3656911e-02   1.8364455e-01   7.4075629e-01   1.1877602e+00   6.4056401e-01   1.4386885e+00   9.0809898e-01   1.2449011e+00   9.5644933e-01   1.1276673e+00   8.0465233e-01   1.1939180e+00   6.4459202e-01   1.3558868e+00   5.7416377e-01   1.4118009e+00
   2.2000000e+00  -4.8328418e-03  -9.0266761e-03  -1.6035024e+00   3.6106738e-01  -6.3281574e-01  -1.0332155e+00  -3.1891132e-01  -2.5390003e+00  -2.9052558e-01  -2.5227966e+00  -4.5838532e-01  -2.5339821e+00  -1.1112837e+00  -1.5542238e+00   8.2653613e-01   2.1118015e+00   7.6299350e-02   1.9763806e-01   6.9746456e-01   1.3348752e+00   4.7362173e-01   1.6141216e+00   6.3601376e-01   1.4493719e+00   6.8151259e-01   1.3353670e+00   6.6721621e-01   1.3793606e+00   4.9185789e-01   1.5249829e+00   4.3740453e-01   1.5687567e+00
   2.4000000e+00  -4.8328418e-03  -9.9922589e-03  -1.9683350e+00   1.6383574e-01  -6.7090707e-01  -1.1469560e+00  -2.9327122e-01  -2.6340441e+00  -2.3979941e-01  -2.6336489e+00  -4.0292895e-01  -2.6491505e+00  -9.0452590e-01  -1.7787481e+00   5.4420939e-01   2.2986850e+00   1.0542663e-01   2.1209556e-01   6.4237274e-01   1.4803102e+00   3.7641361e-01   1.7599234e+00   4.8014837e-01   1.6300361e+00   5.0491354e-01   1.5220248e+00   4.8930142e-01   1.5469263e+00   3.9458256e-01   1.6683752e+00   3.8035790e-01   1.6999233e+00
   2.6000000e+00  -4.8328418e-03  -1.0958286e-02  -2.2968277e+00  -1.0720072e-01  -7.2348594e-01  -1.2683714e+00  -2.5596505e-01  -2.7137112e+00  -1.9551687e-01  -2.7181860e+00  -3.0718350e-01  -2.7509691e+00  -7.2874822e-01  -1.9919933e+00   4.2412719e-01   2.4618290e+00   1.1101782e-01   2.2835991e-01   5.8698255e-01   1.6203315e+00   3.0847509e-01   1.8778577e+00   3.6791244e-01   1.7788476e+00   3.9204868e-01   1.6772029e+00   4.0603058e-01   1.6902711e+00   3.3718908e-01   1.7866294e+00   3.2394348e-01   1.8085497e+00
   2.8000000e+00  -4.8328418e-03  -1.1924558e-02  -2.0495296e+00  -4.4986116e-01  -7.6807946e-01  -1.3981548e+00  -2.2038830e-01  -2.7820470e+00  -1.7512422e-01  -2.7840234e+00  -1.9539354e-01  -2.8384583e+00  -6.3510911e-01  -2.1819278e+00   3.1110525e-01   2.5945159e+00   1.1435462e-01   2.4707677e-01   5.3777329e-01   1.7523955e+00   2.7536476e-01   1.9731781e+00   3.1342304e-01   1.8982772e+00   3.2426642e-01   1.8023301e+00   3.4404110e-01   1.8089632e+00   2.9268140e-01   1.8842879e+00   2.8876513e-01   1.8996893e+00
   3.0000000e+00  -4.8328418e-03  -1.2890963e-02  -1.7014550e+00  -8.3291064e-01  -8.0960441e-01  -1.5368791e+00  -1.7629682e-01  -2.8408834e+00  -1.6619688e-01  -2.8367871e+00  -1.5111085e-01  -2.9086477e+00  -5.8126833e-01  -2.3472817e+00   2.4712837e-01   2.7000020e+00   1.1059158e-01   2.6753231e-01   4.7538421e-01   1.8754007e+00   2.5468012e-01   2.0516847e+00   2.7902212e-01   1.9943182e+00   2.8225216e-01   1.9030167e+00   3.0198736e-01   1.9076672e+00   2.6500257e-01   1.9661035e+00   2.6405839e-01   1.9771948e+00
   3.2000000e+00  -4.8328418e-03  -1.3857442e-02  -1.4167230e+00  -1.2108116e+00  -8.1946081e-01  -1.6843821e+00  -1.7305118e-01  -2.8908738e+00  -1.5771082e-01  -2.8811044e+00  -9.4086849e-02  -2.9626037e+00  -4.7393714e-01  -2.4926700e+00   2.1168856e-01   2.7827939e+00   8.1150664e-02   2.8889098e-01   4.5403479e-01   1.9883400e+00   2.3379377e-01   2.1185923e+00   2.5448150e-01   2.0736028e+00   2.5337925e-01   1.9854517e+00   2.7508815e-01   1.9907965e+00   2.4538276e-01   2.0360427e+00   2.4553626e-01   2.0445626e+00
   3.4000000e+00  -4.8328418e-03  -1.4823962e-02  -1.3429221e+00  -1.5576195e+00  -7.6877919e-01  -1.8388792e+00  -1.1742402e-01  -2.9340567e+00  -1.5492748e-01  -2.9200026e+00  -8.7374025e-02  -3.0030227e+00  -3.8856931e-01  -2.6195890e+00   1.7813634e-01   2.8487734e+00   7.0094675e-02   3.0913202e-01   4.1983454e-01   2.0921610e+00   2.2247098e-01   2.1772577e+00   2.3825311e-01   2.1410761e+00   2.3497639e-01   2.0547305e+00   2.5019092e-01   2.0623352e+00   2.3122948e-01   2.0973662e+00   2.3201657e-01   2.1044441e+00
   3.6000000e+00  -4.8328418e-03  -1.5790503e-02  -8.0253181e-01  -1.8721328e+00  -6.6541631e-01  -1.9951013e+00  -8.8311265e-02  -2.9706124e+00  -1.5486915e-01  -2.9554437e+00  -6.4199696e-02  -3.0333623e+00  -2.8889243e-01  -2.7277760e+00   1.6061419e-01   2.9024217e+00   7.1308291e-02   3.2701496e-01   4.0515721e-01   2.1884138e+00   2.1354868e-01   2.2299892e+00   2.2988281e-01   2.2002651e+00   2.1949347e-01   2.1147030e+00   2.3735301e-01   2.1251847e+00   2.1712480e-01   2.1524619e+00   2.1996732e-01   2.1587937e+00
   3.8000000e+00  -4.8334046e-03  -1.6757057e-02  -2.1488442e-01  -2.1391180e+00  -5.3484120e-01  -2.1450834e+00  -8.8602743e-02  -2.9998265e+00  -1.5610722e-01  -2.9888716e+00  -4.5511737e-02  -3.0567479e+00  -1.9871115e-01  -2.8172695e+00   1.4263651e-01   2.9470699e+00   7.7561183e-02   3.4321470e-01   3.8283384e-01   2.2783952e+00   2.0992166e-01   2.2785616e+00   2.2008299e-01   2.2538329e+00   2.0461477e-01   2.1680523e+00   2.2455697e-01   2.1816171e+00   2.0793640e-01   2.2028651e+00   2.1055930e-01   2.2089604e+00
   4.0000000e+00  -4.8376202e-03  -1.7723645e-02  -2.0753191e-01  -2.3289116e+00  -4.3970360e-01  -2.2809639e+00  -7.5286653e-02  -3.0238430e+00  -1.5814944e-01  -3.0212537e+00  -3.5638118e-02  -3.0744485e+00  -1.2449249e-01  -2.8879803e+00   1.2351115e-01   2.9851751e+00   6.9076388e-02   3.5885017e-01   3.6786414e-01   2.3632312e+00   2.0653281e-01   2.3243089e+00   2.1695837e-01   2.3034895e+00   1.9748652e-01   2.2163996e+00   2.1413780e-01   2.2333714e+00   1.9868080e-01   2.2496640e+00   2.0282272e-01   2.2558751e+00
   4.2000000e+00  -4.8507956e-03  -1.8690484e-02  -1.6978700e-01  -2.4520985e+00  -3.2838820e-01  -2.3990804e+00  -5.9158007e-02  -3.0443584e+00  -1.5854325e-01  -3.0532134e+00  -2.9650264e-02  -3.0877798e+00  -9.8834590e-02  -2.9410368e+00   1.0829912e-01   3.0180101e+00   5.1364173e-02   3.7400916e-01   3.4430463e-01   2.4435937e+00   2.0588902e-01   2.3681903e+00   2.1215821e-01   2.3504464e+00   1.9137238e-01   2.2610435e+00   2.0712942e-01   2.2815213e+00   1.9362899e-01   2.2936523e+00   1.9715762e-01   2.3002391e+00
   4.4000000e+00  -4.8661394e-03  -1.9658286e-02  -6.3701002e-02  -2.5365598e+00  -2.8112600e-01  -2.4980602e+00  -4.6544854e-02  -3.0616111e+00  -1.5333092e-01  -3.0850438e+00  -2.7786162e-02  -3.0980151e+00  -7.1636322e-02  -2.9801161e+00   9.3460244e-02   3.0464212e+00   4.0423765e-02   3.8768329e-01   3.3213657e-01   2.5197241e+00   2.0714115e-01   2.4108781e+00   2.1052033e-01   2.3955566e+00   1.8605380e-01   2.3030621e+00   2.0061651e-01   2.3269223e+00   1.8707217e-01   2.3354716e+00   1.9132590e-01   2.3426078e+00
   4.6000000e+00  -4.8739090e-03  -2.0627912e-02  -5.6850621e-02  -2.5929721e+00  -2.7458164e-01  -2.5796701e+00  -2.6686958e-02  -3.0757922e+00  -1.3684748e-01  -3.1165608e+00  -1.4555450e-02  -3.1062155e+00  -6.1571872e-02  -3.0091327e+00   8.0559041e-02   3.0710501e+00   4.1449473e-02   3.9928011e-01   2.9133214e-01   2.5919710e+00   2.0917614e-01   2.4529467e+00   2.0943487e-01   2.4393770e+00   1.8021611e-01   2.3431275e+00   1.9673169e-01   2.3702066e+00   1.8375368e-01   2.3755698e+00   1.8763505e-01   2.3833620e+00
   4.8000000e+00  -4.8794518e-03  -2.1599549e-02  -4.3200619e-02  -2.6293402e+00  -2.6697156e-01  -2.6495021e+00  -2.2489812e-02  -3.0867900e+00  -1.0114616e-01  -3.1468762e+00  -1.1289753e-02  -3.1125670e+00  -4.9582087e-02  -3.0310224e+00   6.5602599e-02   3.0923604e+00   2.5926268e-02   4.0934320e-01   2.6847582e-01   2.6595681e+00   2.1582302e-01   2.4948273e+00   2.0932295e-01   2.4823692e+00   1.7847113e-01   2.3816154e+00   1.9168499e-01   2.4118721e+00   1.7948802e-01   2.4142926e+00   1.8322043e-01   2.4228101e+00
   5.0000000e+00  -4.8819036e-03  -2.2572880e-02  -2.5611541e-02  -2.6537524e+00  -2.2309789e-01  -2.7122268e+00  -1.9805924e-02  -3.0950257e+00  -1.0597476e-01  -3.1740916e+00  -1.5164640e-02  -3.1172042e+00  -3.8356755e-02  -3.0479971e+00   5.3096772e-02   3.1105833e+00   1.4181821e-02   4.1783624e-01   2.2715495e-01   2.7218216e+00   2.2083775e-01   2.5370171e+00   2.0956616e-01   2.5248572e+00   1.7596724e-01   2.4189137e+00   1.8868596e-01   2.4522408e+00   1.7642614e-01   2.4519140e+00   1.7957178e-01   2.4611724e+00
   5.2000000e+00  -4.8815342e-03  -2.3547487e-02  -3.2553874e-02  -2.6701760e+00  -1.6877357e-01  -2.7685654e+00  -1.7047645e-02  -3.1014419e+00  -6.2882319e-02  -3.1983944e+00  -1.0598914e-02  -3.1209602e+00  -2.9372633e-02  -3.0612304e+00   3.4390982e-02   3.1258837e+00   6.5886860e-03   4.2425427e-01   1.8795142e-01   2.7781640e+00   2.3106796e-01   2.5798955e+00   2.0977794e-01   2.5670760e+00   1.7427309e-01   2.4553641e+00   1.8486489e-01   2.4915441e+00   1.7257371e-01   2.4886057e+00   1.7595434e-01   2.4985785e+00
   5.4000000e+00  -4.8812940e-03  -2.4522876e-02  -2.7808053e-02  -2.6818449e+00  -1.8867304e-01  -2.8169219e+00   2.6392457e-04  -3.1066135e+00  -5.0156070e-02  -3.2191574e+00   3.3175384e-03  -3.1241634e+00  -2.1057642e-02  -3.0715085e+00   5.7430986e-02   3.1381442e+00   5.4333625e-03   4.2867965e-01   1.3391443e-01   2.8276386e+00   2.4124961e-01   2.6238630e+00   2.0968463e-01   2.6091674e+00   1.7263180e-01   2.4911633e+00   1.8292496e-01   2.5299512e+00   1.7082759e-01   2.5244718e+00   1.7257099e-01   2.5351321e+00
   5.6000000e+00  -4.8812870e-03  -2.5498667e-02  -3.4186889e-02  -2.6909511e+00  -1.6031111e-01  -2.8596773e+00  -5.3966004e-03  -3.1101314e+00  -3.4901072e-02  -3.2355955e+00  -4.0749573e-03  -3.1261875e+00  -1.7819869e-02  -3.0793873e+00   2.9245450e-02   3.1491192e+00   2.8720366e-03   4.3164559e-01   1.3197524e-01   2.8690707e+00   2.5576987e-01   2.6693490e+00   2.0877562e-01   2.6511929e+00   1.7228741e-01   2.5264549e+00   1.7926259e-01   2.5676151e+00   1.6824186e-01   2.5596415e+00   1.6912049e-01   2.5709031e+00
   5.8000000e+00  -4.8803982e-03  -2.6474669e-02  -3.0668226e-02  -2.6987745e+00  -1.3390762e-01  -2.8987605e+00  -7.2928986e-03  -3.1123191e+00  -2.4923486e-02  -3.2483861e+00  -5.7443776e-03  -3.1273657e+00  -1.3508242e-02  -3.0854509e+00   4.2387134e-02   3.1589267e+00   1.9298565e-03   4.3363657e-01   8.4108231e-02   2.9037971e+00   2.7193078e-01   2.7168023e+00   2.0470035e-01   2.6931333e+00   1.7161566e-01   2.5613841e+00   1.7685836e-01   2.6046105e+00   1.6493479e-01   2.5942299e+00   1.6556227e-01   2.6059358e+00
   6.0000000e+00  -4.8789066e-03  -2.7450742e-02  -3.3037533e-02  -2.7059784e+00  -1.5244597e-01  -2.9333662e+00  -6.2106299e-03  -3.1141007e+00  -1.7641313e-02  -3.2580603e+00  -5.5959650e-03  -3.1284628e+00  -6.8246229e-03  -3.0901728e+00   1.1520337e-02   3.1676001e+00  -1.4843776e-03   4.3494167e-01   7.7303778e-02   2.9323901e+00   2.8269632e-01   2.7667269e+00   2.0157903e-01   2.7347880e+00   1.7087335e-01   2.5960672e+00   1.7358596e-01   2.6409710e+00   1.6249756e-01   2.6282301e+00   1.6191039e-01   2.6402467e+00
   6.2000000e+00  -4.8805754e-03  -2.8426744e-02  -3.1284365e-02  -2.7128170e+00  -1.6216991e-01  -2.9653613e+00  -5.5856551e-03  -3.1156829e+00  -1.2876845e-02  -3.2652574e+00  -5.6091570e-03  -3.1295759e+00  -9.7311616e-03  -3.0936517e+00   2.3572626e-02   3.1746539e+00  -1.0530809e-03   4.3566272e-01   4.0622614e-02   2.9553344e+00   2.7981870e-01   2.8191985e+00   1.9096914e-01   2.7759654e+00   1.7044010e-01   2.6305511e+00   1.6907910e-01   2.6767230e+00   1.5916526e-01   2.6616523e+00   1.5686198e-01   2.6738358e+00
   6.4000000e+00  -4.8850482e-03  -2.9402729e-02  -3.3445499e-02  -2.7194643e+00  -1.6452161e-01  -2.9971593e+00  -5.8125851e-03  -3.1170806e+00  -8.9636421e-03  -3.2705628e+00  -5.6079845e-03  -3.1306924e+00  -8.3608175e-03  -3.0963209e+00   1.0413381e-02   3.1801626e+00  -4.5647165e-04   4.3594588e-01   4.1139040e-02   2.9730828e+00   2.6890626e-01   2.8733627e+00   1.8285462e-01   2.8162278e+00   1.6952426e-01   2.6648739e+00   1.6180738e-01   2.7117845e+00   1.5536630e-01   2.6944929e+00   1.4957949e-01   2.7066298e+00
   6.6000000e+00  -4.8903197e-03  -3.0378995e-02  -3.0747918e-02  -2.7260427e+00  -1.6519768e-01  -3.0293609e+00  -4.1266465e-03  -3.1183630e+00  -6.4063888e-03  -3.2744423e+00  -5.6080898e-03  -3.1318113e+00  -6.8893548e-03  -3.0985960e+00   1.0962163e-02   3.1846602e+00   1.9697588e-04   4.3603585e-01   2.9535575e-02   2.9865146e+00   2.3244906e-01   2.9277975e+00   1.6651308e-01   2.8551544e+00   1.6818796e-01   2.6990454e+00   1.6080478e-01   2.7459233e+00   1.5184509e-01   2.7266904e+00   1.4631950e-01   2.7384212e+00
   6.8000000e+00  -4.8958691e-03  -3.1355858e-02  -3.3375468e-02  -2.7325372e+00  -1.3665372e-01  -3.0619131e+00  -2.3972638e-03  -3.1195077e+00  -2.8725451e-03  -3.2772535e+00  -5.6080793e-03  -3.1329314e+00  -4.6140514e-03  -3.1005260e+00   1.0943770e-02   3.1880954e+00  -3.2114530e-04   4.3607645e-01   1.9556023e-02   2.9970228e+00   1.8510599e-01   2.9801290e+00   1.5165146e-01   2.8922075e+00   1.6624952e-01   2.7330303e+00   1.4984682e-01   2.7792105e+00   1.4700002e-01   2.7582060e+00   1.3684049e-01   2.7692047e+00
   7.0000000e+00  -4.9013847e-03  -3.2333538e-02  -3.2766791e-02  -2.7390065e+00  -9.0583466e-02  -3.0932693e+00  -1.4990202e-03  -3.1204225e+00  -5.1341969e-03  -3.2791991e+00  -5.6080804e-03  -3.1340521e+00  -2.9097462e-03  -3.1020941e+00   9.5873361e-03   3.1909690e+00  -2.9212332e-04   4.3609081e-01   1.8140012e-02   3.0049600e+00   1.6548260e-01   3.0274764e+00   1.3756111e-01   2.9268313e+00   1.6197098e-01   2.7667623e+00   1.4394769e-01   2.8114460e+00   1.4131207e-01   2.7889640e+00   1.3521594e-01   2.7988323e+00
   7.2000000e+00  -4.9050753e-03  -3.3312165e-02  -6.1748715e-02  -2.7455384e+00  -5.8021268e-02  -3.1205240e+00  -4.0901461e-04  -3.1210964e+00   3.2938197e-03  -3.2806382e+00  -5.6080808e-03  -3.1351733e+00  -1.8948948e-03  -3.1032865e+00   6.5081517e-03   3.1934663e+00  -2.9374744e-04   4.3607114e-01   1.0331222e-02   3.0110105e+00   1.1393241e-01   3.0691914e+00   1.1814289e-01   2.9588189e+00   1.6146042e-01   2.8000646e+00   1.3333969e-01   2.8423664e+00   1.3473482e-01   2.8188271e+00   1.2162136e-01   2.8273599e+00
   7.4000000e+00  -4.9133477e-03  -3.4291720e-02  -1.6353894e-02  -2.7535176e+00  -2.1613579e-02  -3.1420405e+00  -5.3394102e-04  -3.1215474e+00  -3.9637498e-03  -3.2814733e+00  -5.6080803e-03  -3.1362947e+00  -3.8885319e-04  -3.1041531e+00   4.1559589e-03   3.1955493e+00  -2.9365558e-04   4.3603391e-01   6.5576040e-03   3.0155807e+00   6.7371621e-02   3.1044607e+00   1.0078165e-01   2.9878241e+00   1.5347551e-01   2.8329319e+00   1.2773534e-01   2.8717991e+00   1.2884153e-01   2.8476417e+00   1.1581816e-01   2.8545434e+00
   7.6000000e+00  -4.9234122e-03  -3.5272344e-02  -2.2029818e-02  -2.7612170e+00  -5.8724153e-02  -3.1572788e+00   4.3125828e-04  -3.1218380e+00  -2.2653991e-03  -3.2819944e+00  -5.6080803e-03  -3.1374161e+00  -5.7341207e-04  -3.1047250e+00   2.4535353e-03   3.1971630e+00  -2.9366785e-04   4.3598698e-01   5.5585467e-03   3.0188339e+00   8.6015693e-02   3.1317883e+00   8.5223844e-02   3.0135422e+00   1.4913596e-01   2.8651435e+00   1.0815726e-01   2.8997065e+00   1.2012256e-01   2.8753214e+00   1.0964236e-01   2.8801490e+00
   7.8000000e+00  -4.9316355e-03  -3.6254390e-02  -2.6473058e-02  -2.7671998e+00   2.5149693e-03  -3.1694329e+00  -2.1361672e-04  -3.1219978e+00   1.0954318e-03  -3.2825538e+00  -5.6080802e-03  -3.1385377e+00   1.9562366e-04  -3.1050831e+00   2.5411716e-03   3.1983393e+00   2.4277111e-04   4.3593472e-01   6.6897093e-03   3.0211615e+00   1.7235136e-02   3.1537903e+00   7.9649379e-02   3.0359792e+00   1.3724730e-01   2.8964556e+00   1.0787641e-01   2.9255777e+00   1.0785129e-01   2.9017061e+00   9.3802962e-02   2.9043465e+00
   8.0000000e+00  -4.9449301e-03  -3.7238034e-02  -2.2955763e-02  -2.7726915e+00  -9.2051266e-03  -3.1783646e+00   1.5034598e-04  -3.1220785e+00  -9.1325686e-04  -3.2828985e+00  -5.6080801e-03  -3.1396593e+00  -8.2481513e-05  -3.1052932e+00   1.9847115e-03   3.1992105e+00  -3.8608912e-07   4.3590615e-01  -2.5478967e-03   3.0229966e+00   3.0523809e-02   3.1702153e+00   5.9388183e-02   3.0557068e+00   1.3119450e-01   2.9265081e+00   9.0121921e-02   2.9495221e+00   1.0560595e-01   2.9264173e+00   9.2496019e-02   2.9267345e+00
   8.2000000e+00  -4.9560704e-03  -3.8223548e-02  -2.2232503e-02  -2.7779198e+00  -8.0998810e-03  -3.1836209e+00   4.1484353e-04  -3.1221241e+00  -1.7448355e-03  -3.2830885e+00  -5.6080802e-03  -3.1407808e+00  -4.9035437e-04  -3.1054047e+00   1.5872261e-03   3.1998904e+00   1.3217414e-05   4.3590031e-01   4.4500888e-03   3.0241492e+00   1.8561650e-02   3.1814440e+00   5.1211052e-02   3.0727158e+00   1.2061273e-01   2.9550858e+00   8.8062497e-02   2.9715169e+00   9.1495994e-02   2.9495999e+00   8.0614440e-02   2.9474210e+00
   8.4000000e+00  -4.9659085e-03  -3.9211181e-02  -2.1269690e-02  -2.7828248e+00  -3.4195433e-03  -3.1872814e+00  -2.8996034e-05  -3.1221224e+00   9.5213233e-04  -3.2833164e+00   3.5924926e-02  -3.1419025e+00   7.7201373e-05  -3.1054935e+00   1.3442013e-03   3.2004229e+00   1.2457421e-05   4.3589775e-01   1.5155050e-03   3.0248990e+00   1.5587617e-02   3.1897674e+00   4.0029938e-02   3.0870040e+00   1.1282155e-01   2.9820834e+00   7.2956654e-02   2.9916181e+00   8.9417794e-02   2.9711526e+00   7.5887495e-02   2.9665313e+00
   8.6000000e+00  -4.9700662e-03  -4.0200918e-02  -2.1700167e-02  -2.7874752e+00  -4.3350627e-03  -3.1897891e+00   2.3016586e-05  -3.1221061e+00   2.3425825e-04  -3.2834651e+00  -3.4483987e-02  -3.1409639e+00  -6.8557373e-05  -3.1055584e+00   9.1475360e-04   3.2008463e+00   1.2500079e-05   4.3589750e-01   1.3628101e-03   3.0255664e+00   3.9864060e-03   3.1958629e+00   3.1821035e-02   3.0989121e+00   1.0435795e-01   3.0073974e+00   6.7231056e-02   3.0098471e+00   7.7257061e-02   2.9911342e+00   6.7479737e-02   2.9840592e+00
   8.8000000e+00  -4.9717733e-03  -4.1192415e-02  -1.8696575e-02  -2.7919680e+00   1.3218708e-03  -3.1915194e+00   1.6921642e-05  -3.1220971e+00  -1.1128026e-04  -3.2834965e+00  -3.0481111e-03  -3.1406995e+00   6.4315221e-04  -3.1055943e+00   4.3492549e-04   3.2011787e+00   1.2503396e-05   4.3589849e-01   2.4163263e-03   3.0260619e+00   2.5579409e-03   3.2000393e+00   2.4199001e-02   3.1086524e+00   8.4623277e-02   3.0310509e+00   5.9879615e-02   3.0261509e+00   7.2359031e-02   3.0095660e+00   6.1709642e-02   3.0001096e+00
   9.0000000e+00  -4.9739264e-03  -4.2185132e-02  -1.9476866e-02  -2.7962429e+00  -2.0031194e-03  -3.1925795e+00   1.7635878e-05  -3.1220905e+00  -6.2651006e-05  -3.2835097e+00   3.5718091e-02  -3.1421069e+00   1.3931253e-04  -3.1055848e+00   4.5360583e-04   3.2014198e+00   1.2496660e-05   4.3590016e-01   1.6825283e-03   3.0265091e+00   3.5212545e-03   3.2026202e+00   2.9238216e-02   3.1164914e+00   7.8017928e-02   3.0524703e+00   5.2727741e-02   3.0408007e+00   6.3785095e-02   3.0264101e+00   4.9359732e-02   3.0147212e+00
   9.2000000e+00  -4.9764683e-03  -4.3178695e-02  -1.8316321e-02  -2.8003149e+00   4.1473232e-03  -3.1932070e+00   1.7552060e-05  -3.1220852e+00  -6.9495512e-05  -3.2835245e+00  -3.4464508e-02  -3.1412313e+00  -6.3008608e-04  -3.1055466e+00   3.5913988e-04   3.2015924e+00   1.2497790e-05   4.3590221e-01  -1.6812011e-03   3.0269362e+00   3.5728734e-03   3.2043152e+00   1.4796668e-02   3.1232271e+00   7.0871246e-02   3.0715341e+00   4.4303408e-02   3.0538893e+00   5.7644318e-02   3.0417585e+00   5.0227530e-02   3.0276962e+00
   9.4000000e+00  -4.9787631e-03  -4.4172935e-02  -1.8357725e-02  -2.8042496e+00   2.5877922e-03  -3.1934270e+00  -7.1132455e-04  -3.1220808e+00  -6.8531810e-05  -3.2835387e+00  -3.0498318e-03  -3.1410090e+00  -1.2036442e-04  -3.1055512e+00   1.6702896e-04   3.2017233e+00   1.2501663e-05   4.3590446e-01   1.1602401e-04   3.0271555e+00   1.6862905e-03   3.2055658e+00   1.8255000e-02   3.1288458e+00   5.8244633e-02   3.0886822e+00   3.9785563e-02   3.0654126e+00   4.7968715e-02   3.0556332e+00   4.3027103e-02   3.0393142e+00
   9.6000000e+00  -4.9783776e-03  -4.5167765e-02  -1.7222603e-02  -2.8080639e+00   1.0360828e-04  -3.1932509e+00   5.1579032e-04  -3.1221129e+00  -6.8667524e-05  -3.2835527e+00   3.5718231e-02  -3.1424388e+00   6.4734170e-04  -3.1055853e+00   4.1474732e-04   3.2018180e+00   1.2497572e-05   4.3590682e-01   2.4687166e-04   3.0272133e+00   2.3440325e-03   3.2064809e+00   2.2222712e-02   3.1334361e+00   5.2272655e-02   3.1038621e+00   3.2723037e-02   3.0755105e+00   4.5353946e-02   3.0679695e+00   3.3550275e-02   3.0498655e+00
   9.8000000e+00  -4.9774972e-03  -4.6162992e-02  -1.5054076e-02  -2.8117575e+00  -1.0547334e-03  -3.1930439e+00  -4.0827529e-05  -3.1221338e+00  -6.8647723e-05  -3.2835666e+00  -3.4464521e-02  -3.1415756e+00   1.3897883e-04  -3.1055768e+00   3.9340292e-04   3.2018974e+00   1.2497508e-05   4.3590924e-01   2.3095373e-04   3.0272620e+00   1.8504371e-03   3.2071680e+00   2.1904352e-02   3.1377995e+00   4.4463349e-02   3.1171527e+00   2.8941512e-02   3.0842921e+00   3.8482199e-02   3.0789386e+00   3.4488673e-02   3.0590688e+00
   1.0000000e+01  -4.9762607e-03  -4.7158377e-02  -1.3879720e-02  -2.8152311e+00   1.3937492e-03  -3.1929785e+00   2.4403513e-05  -3.1221264e+00  -6.8650339e-05  -3.2835804e+00  -3.0498300e-03  -3.1413600e+00  -6.3005908e-04  -3.1055390e+00   3.8230889e-04   3.2019773e+00   1.2497000e-05   4.3591170e-01   2.3288885e-04   3.0273102e+00   7.9828263e-04   3.2077321e+00  -3.5982749e-02   3.1421837e+00   3.1191336e-02   3.1287763e+00   2.1545106e-02   3.0918769e+00   3.2009353e-02   3.0887104e+00   3.0058233e-02   3.0671937e+00
   1.0200000e+01  -4.9772288e-03  -4.8153753e-02  -1.1723211e-02  -2.8184377e+00   4.6593259e-04  -3.1929163e+00   1.6758933e-05  -3.1221228e+00  -6.8650550e-05  -3.2835941e+00   3.5718228e-02  -3.1427935e+00  -1.2036702e-04  -3.1055438e+00   3.3777537e-04   3.2020561e+00   1.2496410e-05   4.3591418e-01   2.3265330e-04   3.0273576e+00   9.5200101e-04   3.2081564e+00   6.9826202e-04   3.1436950e+00   4.5554677e-02   3.1385094e+00   2.1768050e-02   3.0982842e+00   2.9140510e-02   3.0972248e+00   2.6802093e-02   3.0745451e+00
   1.0400000e+01  -4.9767483e-03  -4.9149121e-02  -1.8853673e-02  -2.8213430e+00  -1.0619027e-03  -3.1928024e+00   1.7654820e-05  -3.1221190e+00  -6.8650368e-05  -3.2836079e+00   9.6677356e-03  -3.1419323e+00   6.4734105e-04  -3.1055780e+00  -2.3311844e-04   3.2021316e+00   1.2499020e-05   4.3591666e-01   2.3268227e-04   3.0274046e+00  -3.0318069e-04   3.2084690e+00  -2.3669662e-03   3.1430969e+00   1.5717249e-02   3.1473782e+00   1.8492312e-02   3.1037559e+00   2.6301843e-02   3.1046437e+00   2.1666625e-02   3.0811305e+00
   1.0600000e+01  -4.9790912e-03  -5.0144500e-02  -1.1610264e-02  -2.8243490e+00  -8.5415491e-05  -3.1927736e+00   1.7549926e-05  -3.1221153e+00  -6.8650008e-05  -3.2836216e+00  -3.2016969e-02  -3.1395288e+00   1.3897428e-04  -3.1055696e+00   1.4078998e-04   3.2021753e+00   1.2498379e-05   4.3591916e-01   2.3267922e-04   3.0274514e+00   4.2379193e-04   3.2086642e+00  -2.1103429e-03   3.1426796e+00   3.3492896e-02   3.1548762e+00   1.2910987e-02   3.1085606e+00   2.0532922e-02   3.1112040e+00   1.8109430e-02   3.0869085e+00
   1.0800000e+01  -4.9811111e-03  -5.1139982e-02  -1.2659957e-02  -2.8273408e+00  -2.1755600e-04  -3.1928052e+00   1.7562233e-05  -3.1221117e+00  -6.8649929e-05  -3.2836354e+00  -3.2662929e-03  -3.1394050e+00  -6.3005868e-04  -3.1055317e+00   1.0853939e-04   3.2021967e+00   1.2497677e-05   4.3592165e-01   2.3267845e-04   3.0274981e+00  -2.1863961e-04   3.2087800e+00  -2.1318260e-03   3.1422497e+00   1.3272220e-02   3.1612912e+00   1.5121840e-02   3.1125893e+00   1.9377137e-02   3.1168917e+00   1.3902580e-02   3.0918582e+00
   1.1000000e+01  -4.9844688e-03  -5.2135716e-02  -1.1955794e-02  -2.8300825e+00   1.4577519e-03  -3.1928368e+00   1.7560569e-05  -3.1221082e+00  -1.9643302e-04  -3.2836491e+00  -5.8162844e-03  -3.1408001e+00  -1.2036655e-04  -3.1055366e+00   1.1132321e-04   3.2022196e+00   1.2497318e-05   4.3592415e-01   2.3267817e-04   3.0275447e+00  -1.4044668e-04   3.2088499e+00  -2.1300280e-03   3.1418223e+00   1.3550582e-02   3.1668311e+00   1.2448416e-02   3.1160750e+00   1.5373377e-02   3.1218086e+00   1.5222436e-02   3.0960002e+00
   1.1200000e+01  -4.9884182e-03  -5.3131837e-02  -1.0542943e-02  -2.8326946e+00  -1.1958660e-03  -3.1927907e+00   1.7560963e-05  -3.1221046e+00  -1.3712728e-04  -3.2836692e+00   3.5941745e-02  -3.1419869e+00   6.4734150e-04  -3.1055708e+00   1.1108107e-04   3.2022421e+00   1.2498056e-05   4.3592665e-01   2.3267875e-04   3.0275913e+00   6.2002652e-05   3.2088725e+00   5.2904344e-02   3.1413955e+00   1.7751890e-02   3.1710829e+00   1.0346914e-02   3.1192200e+00   6.8788599e-03   3.1260571e+00   1.3392954e-02   3.0995933e+00
   1.1400000e+01  -4.9895996e-03  -5.4128502e-02  -1.3528411e-02  -2.8351369e+00  -6.7284595e-05  -3.1927655e+00   1.7560455e-05  -3.1221011e+00  -1.4547273e-04  -3.2836950e+00  -3.4485571e-02  -3.1410918e+00  -6.7132565e-04  -3.1055624e+00   1.1110237e-04   3.2022645e+00   1.2497417e-05   4.3592915e-01   1.1591587e-03   3.0276379e+00   3.6881775e-05   3.2088822e+00  -3.8685892e-02   3.1436989e+00   1.6880097e-02   3.1748476e+00   7.6935022e-03   3.1219651e+00   1.4486718e-02   3.1293546e+00   1.2309746e-02   3.1028482e+00
   1.1600000e+01  -4.9940906e-03  -5.5125686e-02  -1.1379541e-02  -2.8375768e+00  -2.2000868e-04  -3.1928036e+00   1.7560991e-05  -3.1220976e+00  -1.4429759e-04  -3.2837219e+00  -3.0479709e-03  -3.1408507e+00  -1.1702242e-04  -3.1055648e+00   1.1110028e-04   3.2022868e+00   1.2498619e-05   4.3593165e-01  -1.0331005e-03   3.0277304e+00   3.9988770e-05   3.2088919e+00   9.2365079e-04   3.1451938e+00   3.6127109e-03   3.1784723e+00   2.2833455e-03   3.1242737e+00   1.4049233e-02   3.1321624e+00   8.8304684e-03   3.1057893e+00
   1.1800000e+01  -4.9969721e-03  -5.6123424e-02  -1.1928990e-02  -2.8400300e+00   1.4580847e-03  -3.1928381e+00   1.7560896e-05  -3.1220941e+00  -1.4447558e-04  -3.2837498e+00   3.5718082e-02  -3.1422709e+00   6.4707086e-04  -3.1055991e+00   1.1110053e-04   3.2023090e+00   1.2498665e-05   4.3593415e-01   8.8502224e-05   3.0277770e+00   3.9613905e-05   3.2089007e+00  -2.3858346e-03   3.1444881e+00   2.3079620e-03   3.1813267e+00   4.6283792e-03   3.1259665e+00   1.4074404e-02   3.1349889e+00   6.2438866e-03   3.1083416e+00
   1.2000000e+01  -5.0010639e-03  -5.7121793e-02  -9.9133618e-03  -2.8424305e+00  -1.1959109e-03  -3.1927937e+00   1.7561031e-05  -3.1220906e+00  -1.4443827e-04  -3.2837781e+00  -3.4464507e-02  -3.1414023e+00   1.3899668e-04  -3.1055907e+00   1.1109762e-04   3.2023313e+00  -5.1619162e-04   4.3593665e-01  -4.7987613e-05   3.0277650e+00   3.9661385e-05   3.2089091e+00  -2.1087660e-03   3.1440200e+00   2.9212151e-03   3.1831545e+00   5.8831952e-03   3.1272179e+00   1.4072957e-02   3.1378091e+00   7.7122481e-03   3.1104109e+00
   1.2200000e+01  -5.0038499e-03  -5.8120827e-02  -1.1291682e-02  -2.8447243e+00  -6.7278372e-05  -3.1927694e+00   1.7560968e-05  -3.1220870e+00   5.9066611e-04  -3.2838067e+00  -3.0498316e-03  -3.1411839e+00  -6.3005758e-04  -3.1055528e+00   1.1109807e-04   3.2023535e+00   7.3589388e-04   4.3591292e-01  -3.1375923e-05   3.0277596e+00   3.9654525e-05   3.2089173e+00  -2.1319578e-03   3.1435615e+00   3.3664149e-03   3.1843963e+00   5.8040839e-03   3.1283846e+00   1.4073038e-02   3.1406269e+00   6.6071143e-03   3.1121828e+00
   1.2400000e+01  -5.0065633e-03  -5.9120532e-02  -1.1852320e-02  -2.8469461e+00   1.4373285e-03  -3.1928080e+00   1.7561085e-05  -3.1220835e+00   4.5957106e-05  -3.2837989e+00   3.5718227e-02  -3.1426157e+00  -1.2036723e-04  -3.1055577e+00   1.1109514e-04   3.2023757e+00  -2.7975938e-05   4.3591543e-01  -3.3398370e-05   3.0277532e+00   3.9655834e-05   3.2089254e+00  -2.1300128e-03   3.1431185e+00   2.5475168e-03   3.1853635e+00   5.8090721e-03   3.1295519e+00  -1.4890844e-02   3.1434432e+00   5.9718239e-03   3.1137964e+00
   1.2600000e+01  -5.0080494e-03  -6.0120851e-02  -9.4621977e-03  -2.8492123e+00  -1.1931073e-03  -3.1927606e+00  -7.1132755e-04  -3.1220800e+00  -6.1192563e-04  -3.2837684e+00   9.6677331e-03  -3.1417537e+00   6.4734153e-04  -3.1055919e+00   1.1110077e-04   3.2023980e+00  -5.1391853e-04   4.3594532e-01  -3.3150489e-05   3.0277467e+00   3.9655138e-05   3.2089334e+00  -2.1301775e-03   3.1426830e+00   2.7968615e-03   3.1861575e+00   5.8087575e-03   3.1307165e+00   2.6372392e-03   3.1448220e+00   4.8171869e-03   3.1152467e+00
   1.2800000e+01  -5.0074486e-03  -6.1121693e-02  -8.5532377e-03  -2.8514069e+00  -2.9331166e-03  -3.1927354e+00   5.1579103e-04  -3.1221127e+00  -7.8654449e-05  -3.2837801e+00  -3.2016968e-02  -3.1393497e+00   1.3897527e-04  -3.1055835e+00   1.1109802e-04   3.2024202e+00   7.3578006e-04   4.3593509e-01  -3.3183195e-05   3.0277401e+00   3.9652494e-05   3.2089414e+00  -2.1301668e-03   3.1422518e+00   2.3464774e-03   3.1868355e+00   5.8087766e-03   3.1318798e+00   1.5929120e-03   3.1451045e+00   4.2409748e-03   3.1165242e+00
   1.3000000e+01  -5.0093612e-03  -6.2122851e-02  -1.0042569e-02  -2.8534201e+00   3.1216880e-03  -3.1929155e+00  -4.0827682e-05  -3.1221339e+00   5.8139806e-04  -3.2838153e+00  -3.2662950e-03  -3.1392257e+00  -6.3005855e-04  -3.1055456e+00  -3.0376515e-04   3.2024424e+00  -5.5673336e-04   4.3594510e-01  -3.3178402e-05   3.0277336e+00   3.9656888e-05   3.2089493e+00  -2.1301666e-03   3.1418230e+00   2.1047592e-03   3.1874376e+00   5.8087761e-03   3.1330424e+00   1.6552104e-03   3.1454457e+00   3.7281514e-03   3.1176314e+00
   1.3200000e+01  -5.0114613e-03  -6.3124254e-02  -9.3652348e-03  -2.8553707e+00   2.3154408e-04  -3.1929787e+00   2.4402299e-05  -3.1221266e+00   4.7263289e-05  -3.2838090e+00  -5.8162834e-03  -3.1406206e+00  -1.2036717e-04  -3.1055505e+00  -4.3452419e-05   3.2024440e+00   2.1125011e-04   4.3595287e-01  -3.3179308e-05   3.0277269e+00   3.9656813e-05   3.2089573e+00   5.2904358e-02   3.1413954e+00   1.7402443e-03   3.1879678e+00   5.8087766e-03   3.1342047e+00   1.6514953e-03   3.1457798e+00   3.1826712e-03   3.1185963e+00
   1.3400000e+01  -5.0139896e-03  -6.4125972e-02  -1.1268154e-02  -2.8573138e+00   6.2364020e-04  -3.1928750e+00   1.6758152e-05  -3.1221231e+00  -6.1210973e-04  -3.2837796e+00   3.5941748e-02  -3.1418074e+00   6.4734005e-04  -3.1055847e+00   3.4868246e-04   3.2024304e+00   1.6827648e-04   4.3594499e-01  -3.3178852e-05   3.0277203e+00   3.9655847e-05   3.2089652e+00  -3.8685892e-02   3.1436984e+00   1.6529244e-03   3.1884306e+00   5.8087761e-03   3.1353667e+00   1.6517149e-03   3.1461123e+00   3.0773745e-03   3.1194352e+00
   1.3600000e+01  -5.0182310e-03  -6.5128075e-02  -1.0439588e-02  -2.8593197e+00  -1.0832065e-03  -3.1927778e+00   1.7654901e-05  -3.1221193e+00   6.5654678e-04  -3.2837918e+00  -3.4485571e-02  -3.1409122e+00   1.3897448e-04  -3.1055763e+00  -3.2428422e-04   3.2024385e+00   1.6202653e-04   4.3595760e-01  -3.3178832e-05   3.0277137e+00   3.9655113e-05   3.2089731e+00   9.2365182e-04   3.1451931e+00   1.8324826e-03   3.1888373e+00   5.8087759e-03   3.1365286e+00   1.6517033e-03   3.1464438e+00   2.2215763e-03   3.1201776e+00
   1.3800000e+01  -5.0212662e-03  -6.6130702e-02  -7.2640992e-03  -2.8613962e+00  -3.3914162e-03  -3.1927528e+00   1.7549275e-05  -3.1221157e+00   3.6684368e-05  -3.2837909e+00  -3.0479709e-03  -3.1406711e+00  -6.3005901e-04  -3.1055385e+00  -4.1684950e-05   3.2024410e+00  -3.1918790e-04   4.3597939e-01   1.5480365e-03   3.0277071e+00   3.9654927e-05   3.2089811e+00  -2.3858371e-03   3.1444873e+00   1.1883333e-03   3.1892186e+00   5.8087764e-03   3.1376904e+00   1.6517071e-03   3.1467748e+00   2.0497010e-03   3.1208203e+00
   1.4000000e+01  -5.0256988e-03  -6.7133940e-02  -8.7534940e-03  -2.8633204e+00   3.4239424e-03  -3.1929514e+00   1.7562271e-05  -3.1221121e+00  -6.1062123e-04  -3.2837619e+00   3.5718084e-02  -3.1420912e+00  -1.2036680e-04  -3.1055433e+00   3.4852988e-04   3.2024272e+00  -2.9223167e-04   4.3598210e-01  -1.0804655e-03   3.0277789e+00   3.9654022e-05   3.2089890e+00  -2.1087654e-03   3.1440191e+00   1.6127015e-03   3.1895613e+00   5.8087761e-03   3.1388522e+00   1.6517043e-03   3.1471055e+00   1.0180544e-03   3.1213649e+00
   1.4200000e+01  -5.0288790e-03  -6.8137855e-02  -8.7192073e-03  -2.8651058e+00   1.9055497e-04  -3.1930283e+00   1.7560676e-05  -3.1221085e+00  -7.8839697e-05  -3.2837747e+00  -3.4464508e-02  -3.1412227e+00   6.4734077e-04  -3.1055775e+00  -3.2427451e-04   3.2024351e+00  -2.9373547e-04   4.3595613e-01   9.4265364e-05   3.0278276e+00   3.9653404e-05   3.2089969e+00  -2.1319559e-03   3.1435606e+00   1.0045913e-03   3.1898776e+00   5.8087761e-03   3.1400140e+00   1.6517040e-03   3.1474361e+00   1.3469418e-03   3.1217976e+00
   1.4400000e+01  -5.0331252e-03  -6.9142481e-02  -7.9748871e-03  -2.8668738e+00   6.2920317e-04  -3.1929219e+00   1.7560818e-05  -3.1221050e+00   5.8142309e-04  -3.2838105e+00  -3.0498313e-03  -3.1410042e+00   1.3897467e-04  -3.1055691e+00  -4.1685246e-05   3.2024376e+00   2.4277544e-04   4.3591542e-01  -4.8688651e-05   3.0278151e+00   3.9655231e-05   3.2090049e+00  -2.1300145e-03   3.1431175e+00   1.3524219e-03   3.1901666e+00   5.8087762e-03   3.1411758e+00   1.6517038e-03   3.1477665e+00   4.2516909e-04   3.1221433e+00
   1.4600000e+01  -5.0350396e-03  -7.0147836e-02  -9.5342723e-03  -2.8685940e+00   5.6967546e-04  -3.1928246e+00   1.7560420e-05  -3.1221015e+00   4.7259085e-05  -3.2838045e+00   3.5718231e-02  -3.1424361e+00  -6.3006086e-04  -3.1055313e+00   3.4852975e-04   3.2024237e+00  -3.8789066e-07   4.3589319e-01  -3.1291540e-05   3.0278096e+00  -7.3038288e-04   3.2090128e+00  -2.1301796e-03   3.1426820e+00   1.1662667e-03   3.1904331e+00  -3.6274810e-02   3.1423375e+00   1.6517035e-03   3.1480969e+00   4.7670032e-04   3.1224088e+00
   1.4800000e+01  -5.0385673e-03  -7.1153859e-02  -6.2699217e-03  -2.8703351e+00  -3.9342469e-03  -3.1927174e+00   1.7560846e-05  -3.1220980e+00  -6.1210863e-04  -3.2837753e+00  -3.4464522e-02  -3.1415740e+00  -1.2036667e-04  -3.1055361e+00   9.0614225e-05   3.2024317e+00   1.3220804e-05   4.3589084e-01  -3.3408324e-05   3.0278031e+00   5.5980982e-04   3.2089825e+00  -2.1301657e-03   3.1422509e+00   8.5618686e-04   3.1906921e+00   2.9442134e-02   3.1414118e+00   1.6517041e-03   3.1484273e+00   1.4126619e-04   3.1225954e+00
   1.5000000e+01  -5.0407767e-03  -7.2160502e-02  -1.5516092e-02  -2.8719890e+00   3.2581976e-03  -3.1928305e+00   1.7560770e-05  -3.1220945e+00   6.5654581e-04  -3.2837877e+00  -3.0498325e-03  -3.1413591e+00   6.4734025e-04  -3.1055704e+00  -3.0200073e-04   3.2024547e+00   1.2458952e-05   4.3589019e-01  -3.3149163e-05   3.0277966e+00  -2.4892916e-05   3.2089640e+00  -2.1301668e-03   3.1418220e+00   1.0898505e-03   3.1909242e+00   4.3162220e-03   3.1408902e+00   1.6517009e-03   3.1487576e+00  -6.0399659e-05   3.1227243e+00
   1.5200000e+01  -5.0402130e-03  -7.3167737e-02  -5.6970776e-03  -2.8739211e+00   2.1303110e-04  -3.1928909e+00   1.7560720e-05  -3.1220909e+00   3.6684253e-05  -3.2837868e+00   3.5718229e-02  -3.1427929e+00  -6.7132697e-04  -3.1055619e+00  -4.3601482e-05   3.2024560e+00   1.2499730e-05   4.3589098e-01  -3.3182769e-05   3.0277900e+00   4.7664540e-05   3.2089754e+00   5.2904357e-02   3.1413944e+00   1.0749320e-03   3.1911404e+00  -3.6172861e-02   3.1420143e+00   1.6517042e-03   3.1490880e+00   1.3533651e-04   3.1227977e+00
   1.5400000e+01  -5.0410192e-03  -7.4175359e-02  -9.1259126e-03  -2.8758946e+00  -1.0277387e-03  -3.1927810e+00   1.7560955e-05  -3.1220874e+00  -6.1062146e-04  -3.2837578e+00   9.6677358e-03  -3.1419320e+00  -1.1702207e-04  -3.1055643e+00  -6.5905626e-05   3.2024423e+00   1.2497151e-05   4.3589255e-01  -3.3178520e-05   3.0277834e+00   3.8661321e-05   3.2089829e+00  -3.8685880e-02   3.1436974e+00   6.0510829e-04   3.1913566e+00   2.9436073e-02   3.1410124e+00   1.6517087e-03   3.1494183e+00   1.9509086e-04   3.1228423e+00
   1.5600000e+01  -5.0415170e-03  -7.5183211e-02  -7.6857114e-03  -2.8776618e+00  -9.0035430e-05  -3.1927631e+00   1.7560801e-05  -3.1220839e+00  -7.8838598e-05  -3.2837707e+00  -3.2016969e-02  -3.1395285e+00   6.4707064e-04  -3.1055987e+00   3.5061816e-04   3.2024298e+00   1.2499727e-05   4.3589453e-01  -3.3179717e-05   3.0277768e+00   3.9777790e-05   3.2089910e+00   9.2364985e-04   3.1451921e+00   8.8898211e-04   3.1915490e+00   4.3166051e-03   3.1404528e+00   1.6517083e-03   3.1497487e+00   1.9175035e-04   3.1228819e+00
   1.5800000e+01  -5.0393932e-03  -7.6191247e-02  -8.6134517e-03  -2.8793837e+00  -2.1693038e-04  -3.1927994e+00  -7.1132740e-04  -3.1220804e+00   5.8142255e-04  -3.2838065e+00  -3.2662951e-03  -3.1394048e+00   1.3899685e-04  -3.1055902e+00  -3.2445557e-04   3.2024376e+00   1.2498877e-05   4.3589675e-01  -3.3181037e-05   3.0277702e+00   3.9639596e-05   3.2089989e+00  -2.3858354e-03   3.1444863e+00   1.0297510e-03   3.1917233e+00   5.9028492e-03   3.1415559e+00   1.6517047e-03   3.1500790e+00   1.9193663e-04   3.1229211e+00
   1.6000000e+01  -5.0407345e-03  -7.7199298e-02  -9.1754073e-03  -2.8810683e+00   1.4576672e-03  -3.1928338e+00   5.1579206e-04  -3.1221130e+00   4.7258366e-05  -3.2838005e+00  -5.8162857e-03  -3.1407999e+00  -6.3006049e-04  -3.1055524e+00  -4.1665888e-05   3.2024400e+00   1.2504589e-05   4.3589910e-01  -3.3178760e-05   3.0277636e+00   3.9654924e-05   3.2090068e+00  -2.1087659e-03   3.1440181e+00   7.4279196e-04   3.1919061e+00  -3.6281237e-02   3.1426295e+00   1.6517025e-03   3.1504094e+00  -5.6003056e-04   3.1229599e+00
   1.6200000e+01  -5.0405109e-03  -7.8207337e-02  -7.8678362e-03  -2.8827980e+00  -1.1958545e-03  -3.1927892e+00  -4.0829053e-05  -3.1221343e+00  -6.1210878e-04  -3.2837712e+00   3.5941745e-02  -3.1419868e+00  -1.2036812e-04  -3.1055572e+00   3.4852235e-04   3.2024261e+00   1.2497146e-05   4.3590151e-01  -3.3178565e-05   3.0277569e+00  -7.3038200e-04   3.2090148e+00  -2.1319584e-03   3.1435596e+00  -1.7436059e-04   3.1920851e+00  -1.0491382e-02   3.1416589e+00   1.6517080e-03   3.1507397e+00  -1.1383453e-04   3.1229612e+00
   1.6400000e+01  -5.0408687e-03  -7.9215414e-02  -8.9993666e-03  -2.8845103e+00  -6.7286237e-05  -3.1927648e+00   2.4404462e-05  -3.1221270e+00   6.5654407e-04  -3.2837836e+00  -3.4485570e-02  -3.1410917e+00   6.4734109e-04  -3.1055914e+00  -3.2427049e-04   3.2024341e+00   1.2497569e-05   4.3590397e-01  -3.3179873e-05   3.0277503e+00   5.5980998e-04   3.2089845e+00  -2.1300168e-03   3.1431165e+00   4.5155399e-04   3.1922049e+00   2.7906047e-02   3.1391315e+00   1.6517074e-03   3.1510700e+00   1.8196922e-05   3.1229335e+00
   1.6600000e+01  -5.0412491e-03  -8.0223521e-02  -7.6322750e-03  -2.8862162e+00  -2.2000860e-04  -3.1928033e+00   1.6758863e-05  -3.1221235e+00  -6.9778632e-04  -3.2837827e+00  -3.0479685e-03  -3.1408506e+00   1.3896903e-04  -3.1055830e+00  -4.1685820e-05   3.2024365e+00   1.2497727e-05   4.3590644e-01  -3.3178963e-05   3.0277437e+00  -2.4892517e-05   3.2089660e+00  -2.1301797e-03   3.1426811e+00   4.0761998e-04   3.1922860e+00   4.4133811e-03   3.1387024e+00   1.6517038e-03   3.1514004e+00   5.1953674e-04   3.1229146e+00
   1.6800000e+01  -5.0427485e-03  -8.1231676e-02  -7.2815928e-03  -2.8878967e+00   1.4580866e-03  -3.1928381e+00   1.7655037e-05  -3.1221197e+00   6.6861704e-04  -3.2837901e+00   3.5718081e-02  -3.1422707e+00  -6.3005928e-04  -3.1055452e+00   3.4852502e-04   3.2024226e+00   1.2497173e-05   4.3590893e-01  -3.3177410e-05   3.0277370e+00   4.7666933e-05   3.2089773e+00  -2.1301612e-03   3.1422499e+00   3.8392384e-04   3.1923690e+00   5.8967488e-03   3.1398198e+00   1.6517041e-03   3.1517307e+00  -4.2122174e-04   3.1229308e+00
   1.7000000e+01  -5.0449173e-03  -8.2239949e-02  -7.9657782e-03  -2.8894902e+00  -1.1959112e-03  -3.1927938e+00   1.7549798e-05  -3.1221161e+00   3.4984109e-05  -3.2837894e+00  -3.4464508e-02  -3.1414022e+00  -1.2036670e-04  -3.1055500e+00   9.0618737e-05   3.2024306e+00   1.2501345e-05   4.3591142e-01  -3.3178355e-05   3.0277304e+00   3.8660472e-05   3.2089849e+00  -2.1301675e-03   3.1418210e+00   3.6407865e-04   3.1924502e+00   5.8032297e-03   3.1409049e+00   1.6517042e-03   3.1520611e+00  -5.0237933e-05   3.1229398e+00
   1.7200000e+01  -5.0478919e-03  -8.3248454e-02  -7.1849284e-03  -2.8910558e+00  -6.7278737e-05  -3.1927696e+00   1.7562014e-05  -3.1221125e+00  -6.1038268e-04  -3.2837601e+00  -3.0498313e-03  -3.1411838e+00   6.4734091e-04  -3.1055843e+00  -3.0199797e-04   3.2024536e+00   1.2502046e-05   4.3591391e-01  -3.3179089e-05   3.0277238e+00   3.9779480e-05   3.2089929e+00   5.2904358e-02   3.1413934e+00  -4.9966320e-04   3.1925284e+00  -3.6274431e-02   3.1420278e+00   1.6517050e-03   3.1523914e+00  -7.0989861e-05   3.1229252e+00
   1.7400000e+01  -5.0499097e-03  -8.4257322e-02  -8.6360889e-03  -2.8925951e+00   1.4373241e-03  -3.1928082e+00   1.7560705e-05  -3.1221089e+00  -7.8872716e-05  -3.2837729e+00   3.5718227e-02  -3.1426156e+00   1.3897435e-04  -3.1055758e+00  -4.3601577e-05   3.2024550e+00   1.2506111e-05   4.3591641e-01  -3.3179279e-05   3.0277171e+00   3.9639986e-05   3.2090009e+00  -3.8685875e-02   3.1436964e+00   3.7175464e-05   3.1925614e+00   2.9442111e-02   3.1410806e+00   1.6517039e-03   3.1527217e+00   5.2451877e-04   3.1229116e+00
   1.7600000e+01  -5.0532127e-03  -8.5266611e-02  -7.5081808e-03  -2.8941602e+00  -1.1931071e-03  -3.1927609e+00   1.7560805e-05  -3.1221054e+00   5.8142625e-04  -3.2838086e+00   9.6677377e-03  -3.1417536e+00  -6.3005882e-04  -3.1055380e+00  -6.5905020e-05   3.2024413e+00   1.2497102e-05   4.3591891e-01  -3.3179151e-05   3.0277105e+00   3.9657147e-05   3.2090088e+00   9.2365036e-04   3.1451911e+00  -5.4378711e-07   3.1925610e+00   4.3162225e-03   3.1405472e+00   1.6517074e-03   3.1530521e+00  -4.2150092e-04   3.1229273e+00
   1.7800000e+01  -5.0580744e-03  -8.6276376e-02  -8.0483869e-03  -2.8957426e+00  -3.3766745e-03  -3.1927357e+00   1.7560970e-05  -3.1221019e+00   4.7257927e-05  -3.2838026e+00  -3.2016969e-02  -3.1393496e+00  -1.2036634e-04  -3.1055428e+00   3.5061583e-04   3.2024287e+00   1.2497577e-05   4.3592141e-01   1.5480363e-03   3.0277039e+00  -7.3038385e-04   3.2090168e+00  -2.3858332e-03   3.1444853e+00   2.1069717e-06   3.1925622e+00  -3.6172862e-02   3.1416649e+00   1.6517040e-03   3.1533824e+00  -5.0222313e-05   3.1229363e+00
   1.8000000e+01  -5.0632668e-03  -8.7286779e-02  -4.0018189e-03  -2.8973153e+00   3.4219307e-03  -3.1929378e+00   1.7559995e-05  -3.1220984e+00  -6.1210833e-04  -3.2837733e+00  -3.2662929e-03  -3.1392255e+00   6.4734081e-04  -3.1055771e+00  -3.2445101e-04   3.2024365e+00   1.2499189e-05   4.3592391e-01  -1.0804657e-03   3.0277757e+00   5.5980946e-04   3.2089865e+00  -2.1087659e-03   3.1440171e+00   1.9219178e-06   3.1925630e+00   2.9436073e-02   3.1406594e+00   1.6517039e-03   3.1537128e+00   5.2335869e-04   3.1229216e+00
   1.8200000e+01  -5.0627833e-03  -8.8297986e-02  -7.2705892e-03  -2.8987039e+00   1.9082774e-04  -3.1930162e+00   1.7561188e-05  -3.1220948e+00   6.5654610e-04  -3.2837857e+00  -5.8162826e-03  -3.1406205e+00   1.3897435e-04  -3.1055686e+00  -4.1666368e-05   3.2024390e+00   1.2500390e-05   4.3592641e-01   9.4265470e-05   3.0278244e+00  -2.4893273e-05   3.2089680e+00  -2.1319550e-03   3.1435586e+00   1.9349347e-06   3.1925636e+00   4.3166049e-03   3.1400978e+00   1.6517036e-03   3.1540431e+00  -4.2143578e-04   3.1229375e+00
   1.8400000e+01  -5.0626310e-03  -8.9309821e-02  -7.1878209e-03  -2.8999893e+00   6.2916626e-04  -3.1929107e+00   1.7561036e-05  -3.1220913e+00   3.6684284e-05  -3.2837848e+00   3.5941747e-02  -3.1418072e+00  -6.3005903e-04  -3.1055308e+00   3.4852849e-04   3.2024251e+00   1.2498261e-05   4.3592891e-01  -4.8688391e-05   3.0278119e+00   4.7664268e-05   3.2089793e+00  -2.1300156e-03   3.1431155e+00   1.9335254e-06   3.1925641e+00   5.9028492e-03   3.1411999e+00   1.6517041e-03   3.1543735e+00  -5.0226003e-05   3.1229466e+00
   1.8600000e+01  -5.0629988e-03  -9.0321975e-02  -6.8824851e-03  -2.9013467e+00   5.6967922e-04  -3.1928139e+00   1.7561051e-05  -3.1220878e+00  -6.1062110e-04  -3.2837558e+00  -3.4485571e-02  -3.1409121e+00  -1.2036700e-04  -3.1055357e+00   9.0613709e-05   3.2024330e+00   1.2497393e-05   4.3593141e-01  -3.1291698e-05   3.0278064e+00   3.8661173e-05   3.2089869e+00  -2.1301765e-03   3.1426801e+00   1.9337971e-06   3.1925646e+00  -3.6281234e-02   3.1422729e+00   1.6517060e-03   3.1547038e+00  -7.0990977e-05   3.1229319e+00
   1.8800000e+01  -5.0624319e-03  -9.1334315e-02  -6.5174627e-03  -2.9027251e+00  -3.9342473e-03  -3.1927069e+00   1.7559370e-05  -3.1220843e+00  -7.8837771e-05  -3.2837687e+00  -3.0479690e-03  -3.1406709e+00   6.4734165e-04  -3.1055699e+00  -3.0199920e-04   3.2024561e+00   1.2497464e-05   4.3593391e-01  -3.3408501e-05   3.0277999e+00   3.9779569e-05   3.2089949e+00  -2.1301664e-03   3.1422489e+00   1.9334841e-06   3.1925650e+00   2.9442515e-02   3.1413020e+00   1.6517045e-03   3.1550341e+00   5.2451896e-04   3.1229183e+00
   1.9000000e+01  -5.0600956e-03  -9.2346744e-02  -7.9662999e-03  -2.9040846e+00   3.2581969e-03  -3.1928202e+00  -7.1132773e-04  -3.1220808e+00   5.8142032e-04  -3.2838044e+00   3.5718080e-02  -3.1420911e+00  -6.7132870e-04  -3.1055615e+00  -4.3606528e-05   3.2024574e+00  -5.1619174e-04   4.3593641e-01  -3.3152110e-05   3.0277934e+00   3.9639804e-05   3.2090029e+00  -2.1301640e-03   3.1418200e+00   1.9355535e-06   3.1925654e+00   4.3161971e-03   3.1407553e+00   1.6517041e-03   3.1553645e+00  -4.2150072e-04   3.1229340e+00
   1.9200000e+01  -5.0577655e-03  -9.3359083e-02  -6.6028668e-03  -2.9054906e+00   2.1303144e-04  -3.1928806e+00   5.1579202e-04  -3.1221134e+00   4.7259602e-05  -3.2837985e+00  -3.4464508e-02  -3.1412226e+00  -1.1702289e-04  -3.1055638e+00  -6.5907575e-05   3.2024437e+00   7.3589478e-04   4.3591268e-01  -3.3181837e-05   3.0277868e+00  -7.3038054e-04   3.2090108e+00   5.2904357e-02   3.1413924e+00   1.9346586e-06   3.1925658e+00  -3.6172859e-02   3.1418658e+00   1.6517041e-03   3.1556948e+00  -5.0222518e-05   3.1229430e+00
   1.9400000e+01  -5.0535785e-03  -9.4371162e-02  -8.0149016e-03  -2.9069135e+00  -1.0277395e-03  -3.1927708e+00  -4.0828863e-05  -3.1221347e+00  -6.1210865e-04  -3.2837692e+00  -3.0498327e-03  -3.1410041e+00   6.4707042e-04  -3.1055982e+00   3.5061447e-04   3.2024311e+00  -2.7981104e-05   4.3591519e-01  -3.3178628e-05   3.0277802e+00   5.5980889e-04   3.2089806e+00  -3.8685886e-02   3.1436955e+00   1.9342836e-06   3.1925662e+00   2.9436073e-02   3.1408563e+00   1.6517041e-03   3.1560252e+00  -7.0990948e-05   3.1229283e+00
   1.9600000e+01  -5.0535233e-03  -9.5382796e-02  -7.0238150e-03  -2.9083603e+00  -3.3988545e-03  -3.1927529e+00   2.4403759e-05  -3.1221274e+00  -7.8629406e-05  -3.2837816e+00   3.5718231e-02  -3.1424359e+00   1.3899696e-04  -3.1055897e+00  -3.2445330e-04   3.2024390e+00  -5.1392185e-04   4.3594508e-01  -3.3181468e-05   3.0277736e+00  -2.4892263e-05   3.2089620e+00   9.2365104e-04   3.1451901e+00   1.9369381e-06   3.1925666e+00   4.3166049e-03   3.1402925e+00   1.6517050e-03   3.1563555e+00   5.2451900e-04   3.1229147e+00
   1.9800000e+01  -5.0509036e-03  -9.6394013e-02  -6.6018912e-03  -2.9098284e+00   3.4249573e-03  -3.1929534e+00   1.6759030e-05  -3.1221238e+00   5.8139315e-04  -3.2838172e+00  -3.4464521e-02  -3.1415739e+00  -6.3006106e-04  -3.1055519e+00  -4.1668432e-05   3.2024414e+00   7.3576698e-04   4.3593486e-01  -3.3178519e-05   3.0277670e+00   4.7664672e-05   3.2089734e+00  -2.3858380e-03   3.1444843e+00   1.9338813e-06   3.1925670e+00   5.9028493e-03   3.1413934e+00   1.6517041e-03   3.1566858e+00  -4.2150125e-04   3.1229304e+00


==> data/control_312_normal.dat <==
   0.0000000e+00  -1.2357292e-02   0.0000000e+00  -2.0314092e+00   0.0000000e+00   7.6256435e-01   0.0000000e+00  -1.7818379e+00   0.0000000e+00   8.6722586e-01   0.0000000e+00  -1.5452751e-01   0.0000000e+00   1.6295111e-01   0.0000000e+00  -1.7009756e+00   0.0000000e+00  -1.1084191e+00   0.0000000e+00  -8.1340250e-01   0.0000000e+00   1.0908082e+00   0.0000000e+00   2.9330663e+00   0.0000000e+00   5.6412557e-01   0.0000000e+00   3.8407299e-01   0.0000000e+00   3.4306269e-01   0.0000000e+00   1.4037029e-01   0.0000000e+00
   2.0000000e-01  -1.2271632e-02  -6.1296961e-04  -3.5303949e+00  -1.0076578e-01   3.9105843e-01   3.7826149e-02  -1.8410332e+00  -8.8386073e-02   9.2387936e-01   4.3017766e-02  -1.7757541e-01  -7.6651639e-03   2.2394910e-01   8.0830072e-03  -1.2494857e+00  -8.4374988e-02  -4.2590101e-01  -5.4981885e-02  -8.7299062e-01  -4.0347919e-02   1.5746988e+00   5.4108319e-02   1.6669089e+00   1.4549146e-01   6.9239076e-01   2.7982816e-02   4.0110735e-01   1.9051510e-02   3.9755639e-01   1.7017240e-02   7.0230355e-01   6.9629111e-03
   4.0000000e-01  -1.2231833e-02  -2.0602187e-03  -4.6901335e+00  -4.1373235e-01  -2.1801870e-01   1.0896948e-01  -1.7481440e+00  -3.0061860e-01   9.1050524e-01   1.4769309e-01  -1.8319058e-01  -2.6959363e-02  -8.6958039e-02   3.0249122e-02  -4.3705182e-01  -2.6177740e-01  -3.7657919e-01  -1.5132220e-01  -1.2215709e+00  -1.3884668e-01   1.4013762e+00   2.0623844e-01   1.3766733e+00   4.2720563e-01   3.5238720e+00   1.0060794e-01   1.9452420e+00   6.5010024e-02   2.4050151e+00   6.0016777e-02   2.7386379e+00   5.1324995e-02
   6.0000000e-01  -1.2231863e-02  -3.9598751e-03  -7.6585183e-01  -9.6159420e-01   3.3968847e-01   1.5308938e-01  -1.5344347e+00  -5.7861717e-01   8.5419179e-01   2.8784545e-01  -2.1852040e-01  -5.3850770e-02  -1.2134777e-01   4.7200589e-02   2.6287610e-01  -4.3158871e-01  -8.9344141e-01  -2.4018064e-01  -2.6578080e+00  -2.8897152e-01   8.1632125e-01   4.2322890e-01   1.6089420e+00   7.1783481e-01   2.3148180e+00   3.4339764e-01   7.6947291e-01   2.0302265e-01   7.2871562e-01   2.1906772e-01   1.1928717e+00   2.4005574e-01
   8.0000000e-01  -1.2231863e-02  -6.1062023e-03   2.6706748e-01  -1.4908343e+00   7.2862060e-02   1.8529383e-01  -1.2240367e+00  -8.7833366e-01   7.6581556e-01   4.4413120e-01  -2.7575929e-01  -8.6892274e-02  -1.2109439e-01   4.6950996e-02   7.6963801e-02  -5.2950254e-01  -1.4922529e+00  -3.4856719e-01  -1.3797675e+00  -5.5283642e-01   1.0889384e+00   6.3975172e-01   6.8312750e-01   1.0130847e+00   1.6260395e+00   7.3465569e-01   2.8164022e+00   3.9597700e-01   1.1972026e+00   4.4022874e-01   7.8803680e-01   5.1408569e-01
   1.0000000e+00  -1.2231863e-02  -8.3879064e-03   2.0145667e-01  -1.7991593e+00   2.8570763e-01   2.2038508e-01  -7.8826730e-01  -1.1658884e+00   8.0978791e-01   6.0259911e-01  -3.5089091e-01  -1.2758388e-01  -7.0640411e-02   3.5876446e-02   1.3244382e-01  -5.6873943e-01  -1.8651020e+00  -5.1837644e-01  -1.2663304e+00  -8.7408719e-01   9.8885531e-01   8.4576776e-01   7.5010391e-01   1.2743845e+00   8.0264964e-01   1.1241004e+00   1.3348108e+00   6.7284366e-01   1.3082722e+00   6.5060086e-01   1.4133962e+00   7.5203709e-01
   1.2000000e+00  -1.2231863e-02  -1.0743907e-02  -6.3528756e-02  -1.9475267e+00   1.9272955e-01   2.5677644e-01  -4.5117709e-01  -1.4125402e+00   7.2343770e-01   7.6085476e-01  -3.5899399e-01  -1.7852660e-01  -2.2055395e-02   2.1374041e-02   1.3827544e-01  -5.8057603e-01  -1.6867358e+00  -7.6472192e-01  -1.1407573e+00  -1.1692734e+00   9.6132679e-01   1.0521305e+00   2.7417366e-01   1.4827550e+00   6.3952681e-01   1.4437188e+00   7.0088548e-01   1.0054442e+00   1.0314007e+00   8.7959778e-01   9.9910463e-01   9.8475846e-01
   1.4000000e+00  -1.2231863e-02  -1.3140682e-02   4.7756442e-01  -2.0239177e+00   2.2051883e-01   2.9791796e-01  -2.5340013e-01  -1.6023160e+00   6.0532545e-01   9.1649737e-01  -3.7838976e-01  -2.3855008e-01  -1.9297531e-02   9.4505308e-03   1.4413298e-01  -5.7483141e-01  -1.8277996e+00  -1.0593740e+00  -1.0680259e+00  -1.4393169e+00   6.6335686e-01   1.2532513e+00   2.2988965e-01   1.6411907e+00   4.1172139e-02   1.6834669e+00   7.2470017e-01   1.2769843e+00   7.7924957e-01   1.1095955e+00   7.0199108e-01   1.2194698e+00
   1.6000000e+00  -1.2231863e-02  -1.5559836e-02   4.1170265e-01  -2.0447344e+00   2.1760143e-01   3.3926682e-01  -2.2786158e-01  -1.7373698e+00   5.6890038e-01   1.0613384e+00  -4.3254668e-01  -3.0484856e-01  -3.6235035e-02   1.0533432e-03   1.4676266e-01  -5.5891048e-01  -1.6883853e+00  -1.3802869e+00  -9.5393566e-01  -1.6868514e+00   4.6986826e-01   1.4355961e+00   1.6504323e-01   1.7506863e+00   6.2668177e-02   1.8430721e+00   3.4411252e-01   1.4904363e+00   5.8278015e-01   1.3163844e+00   2.1173459e-01   1.4237010e+00
   1.8000000e+00  -1.2230182e-02  -1.7991270e-02   6.6049624e-01  -2.0163315e+00   1.6528011e-01   3.8171395e-01  -1.8584853e-01  -1.8330884e+00   4.5239173e-01   1.1936451e+00  -5.0972921e-01  -3.7806533e-01   1.3594491e-01  -6.1366613e-03   1.5457217e-01  -5.3703622e-01  -1.3435253e+00  -1.7144285e+00  -7.7711238e-01  -1.9134181e+00   2.9581520e-01   1.5859311e+00   9.8973254e-02   1.8283068e+00   4.6171124e-02   1.9354468e+00   2.3697639e-01   1.6540978e+00   4.2334225e-01   1.4904446e+00   2.4409498e-01   1.5748128e+00
   2.0000000e+00  -1.2222920e-02  -2.0429361e-02   7.2344883e-01  -1.9512515e+00   1.9362389e-01   4.2204994e-01  -1.5938401e-01  -1.9040975e+00   4.3874908e-01   1.3118136e+00  -5.6269835e-01  -4.6110811e-01   2.3402239e-01  -4.8115914e-03   1.6028243e-01  -5.1140047e-01  -8.8487554e-01  -2.0330589e+00  -6.1746404e-01  -2.1150703e+00   2.1258389e-01   1.7022028e+00   6.3023448e-02   1.8825216e+00   3.6275402e-02   1.9909799e+00   1.7046595e-01   1.7696547e+00   2.5190949e-01   1.6306509e+00   2.2475400e-01   1.6784564e+00
   2.2000000e+00  -1.2241659e-02  -2.2870676e-02   3.2448779e-01  -1.8528104e+00   1.6139482e-01   4.6050725e-01  -1.2539481e-01  -1.9585259e+00   3.7882349e-01   1.4168118e+00  -6.1206336e-01  -5.5530721e-01   3.8410191e-02   1.3047998e-02   1.5206720e-01  -4.8309979e-01  -4.5934243e-01  -2.3064128e+00  -4.9965123e-01  -2.2879450e+00   2.1538149e-01   1.7885791e+00   5.5818869e-02   1.9194232e+00   3.1454506e-02   2.0251326e+00   8.2996180e-02   1.8511587e+00   1.6173510e-01   1.7372954e+00   1.1879242e-01   1.7564044e+00
   2.4000000e+00  -1.2263515e-02  -2.5314396e-02  -4.7128492e-02  -1.7532925e+00   1.3365585e-01   4.9748655e-01  -1.2474448e-01  -2.0010933e+00   3.2048082e-01   1.5110553e+00  -6.7521306e-01  -6.6023005e-01  -9.7671106e-02   3.4264061e-02  -5.3265364e-02  -4.5351204e-01  -3.1363829e-01  -2.5151736e+00  -4.2769685e-01  -2.4326952e+00   9.6516732e-02   1.8553053e+00   4.7097488e-02   1.9450049e+00   2.9062046e-02   2.0469103e+00   7.3983206e-02   1.9069327e+00   1.3192982e-01   1.8140819e+00   7.8498972e-02   1.8142083e+00
   2.6000000e+00  -1.2286482e-02  -2.7761281e-02  -1.6093701e+00  -1.6878285e+00   1.1607523e-01   5.3096916e-01  -1.2097974e-01  -2.0357379e+00   3.2274026e-01   1.5940673e+00  -7.3570634e-01  -7.7617657e-01  -1.2209275e-01   4.2623569e-02  -1.2190020e-01  -4.3373704e-01  -2.6622570e-01  -2.6639664e+00  -3.9136833e-01  -2.5536540e+00   7.6458830e-02   1.9054648e+00   3.8423322e-02   1.9636488e+00   2.8082135e-02   2.0615818e+00   5.4002340e-02   1.9445844e+00   6.6759651e-02   1.8693393e+00   5.6026138e-02   1.8546526e+00
   2.8000000e+00  -1.2311083e-02  -3.0211930e-02   3.1852615e-01  -1.7336471e+00   1.1019750e-01   5.6053352e-01  -1.1048181e-01  -2.0658211e+00   3.1805355e-01   1.6686568e+00  -8.7656216e-01  -9.0373973e-01  -8.7557782e-02   3.7186342e-02  -9.1423108e-02  -4.3109538e-01  -2.3922360e-01  -2.7715758e+00  -3.5258309e-01  -2.6568299e+00   5.8555707e-02   1.9407074e+00   3.4409875e-02   1.9777005e+00   2.7763915e-02   2.0722076e+00   4.2939918e-02   1.9709330e+00   6.6138459e-02   1.9083376e+00   4.8007881e-02   1.8828178e+00
   3.0000000e+00  -1.2326121e-02  -3.2666799e-02   2.0907619e-01  -1.8083876e+00   1.1050213e-01   5.8694159e-01  -1.0381473e-01  -2.0927274e+00   2.8864261e-01   1.7384832e+00  -9.5983236e-01  -1.0471233e+00  -3.7517401e-02   2.4898032e-02   5.0786459e-02  -4.3913382e-01  -2.1207739e-01  -2.8533173e+00  -3.2593442e-01  -2.7468463e+00   4.5706950e-02   1.9660603e+00   3.2069192e-02   1.9886804e+00   2.7767578e-02   2.0805575e+00   3.7880460e-02   1.9897177e+00   5.4167510e-02   1.9357337e+00   4.3972954e-02   1.9029331e+00
   3.2000000e+00  -1.2324999e-02  -3.5125728e-02   1.2993517e-01  -1.8260921e+00   1.0788060e-01   6.1139373e-01  -1.0654259e-01  -2.1171327e+00   2.7267786e-01   1.8040463e+00  -1.0756393e+00  -1.2090433e+00  -9.7947671e-03   1.2735251e-02   3.6406177e-02  -4.4474107e-01  -1.8698020e-01  -2.9184184e+00  -2.7492339e-01  -2.8267428e+00   4.1540155e-02   1.9846209e+00   2.8463898e-02   1.9976952e+00   2.7980541e-02   2.0876455e+00   3.1626085e-02   2.0036509e+00   4.1939253e-02   1.9561434e+00   3.7095762e-02   1.9181045e+00
   3.4000000e+00  -1.2330972e-02  -3.7587443e-02  -1.8325870e-02  -1.8208677e+00   1.0231613e-01   6.3465476e-01  -9.7371227e-02  -2.1400300e+00   2.5521626e-01   1.8652825e+00  -1.0979501e+00  -1.3902644e+00  -3.6382963e-02   4.0498420e-03   4.4785362e-02  -4.4394886e-01  -1.5595139e-01  -2.9720390e+00  -2.3367567e-01  -2.8974721e+00   3.3225416e-02   1.9987250e+00   2.8055909e-02   2.0053577e+00   2.8518761e-02   2.0940517e+00   2.9448680e-02   2.0144055e+00   3.6489888e-02   1.9716259e+00   3.2191609e-02   1.9300577e+00
   3.6000000e+00  -1.2322054e-02  -4.0050935e-02  -9.3581836e-02  -1.8136298e+00   9.5269395e-02   6.5687956e-01  -9.6806718e-02  -2.1617555e+00   2.3372062e-01   1.9226294e+00  -8.2183294e-01  -1.5878906e+00   1.3591398e-01  -2.9195460e-03   2.8100907e-03  -4.3981324e-01  -1.2889781e-01  -3.0168002e+00  -1.9051585e-01  -2.9590515e+00   3.1518051e-02   2.0098015e+00   2.7115909e-02   2.0121112e+00   2.9220203e-02   2.1001191e+00   2.7393227e-02   2.0230537e+00   3.2302213e-02   1.9836370e+00   2.8444113e-02   1.9397219e+00
   3.8000000e+00  -1.2320954e-02  -4.2515205e-02  -2.3242772e-02  -1.8150442e+00   9.0274065e-02   6.7796001e-01  -9.6013506e-02  -2.1824373e+00   2.3130794e-01   1.9760659e+00  -7.7786761e-01  -1.7817301e+00   2.3402248e-01  -1.4809445e-03  -5.2715676e-02  -4.3558437e-01  -9.7159913e-02  -3.0540964e+00  -1.4752168e-01  -3.0117925e+00   2.8565129e-02   2.0187939e+00   2.6218451e-02   2.0183027e+00   2.9848261e-02   2.1060573e+00   2.5519728e-02   2.0303553e+00   2.7474366e-02   1.9933139e+00   2.6018602e-02   1.9477447e+00
   4.0000000e+00  -1.2331213e-02  -4.4979484e-02   6.7196788e-02  -1.8207760e+00   8.8740064e-02   6.9787831e-01  -9.5559551e-02  -2.2024839e+00   2.0637234e-01   2.0263632e+00  -5.4832593e-01  -1.9600909e+00   3.8410158e-02   1.6439700e-02  -2.2167471e-02  -4.3576424e-01  -7.5963855e-02  -3.0846221e+00  -1.0717053e-01  -3.0557964e+00   2.7230474e-02   2.0264267e+00   2.5951732e-02   2.0241030e+00   3.0535103e-02   2.1119841e+00   2.3770861e-02   2.0367415e+00   2.6675882e-02   2.0013001e+00   2.1780590e-02   1.9545942e+00
   4.2000000e+00  -1.2351171e-02  -4.7444232e-02   4.8934507e-03  -1.8215328e+00   9.1985902e-02   7.1687973e-01  -9.4760572e-02  -2.2221273e+00   1.9567090e-01   2.0736027e+00  -4.1884699e-01  -2.1167842e+00  -9.3721566e-02   3.7689272e-02   2.9491472e-02  -4.3910458e-01  -5.1184850e-02  -3.1090910e+00  -6.9234459e-02  -3.0912567e+00   2.5765314e-02   2.0331271e+00   2.5697272e-02   2.0296390e+00   3.2780387e-02   2.1179643e+00   2.3361317e-02   2.0424624e+00   2.4798953e-02   2.0081226e+00   2.2391126e-02   1.9604909e+00
   4.4000000e+00  -1.2354617e-02  -4.9910644e-02  -1.1492860e-02  -1.8189750e+00   9.5368816e-02   7.3547664e-01  -9.4306823e-02  -2.2414912e+00   2.0659829e-01   2.1176200e+00  -3.4665783e-01  -2.2458363e+00  -1.2707013e-01   4.6263082e-02   1.9657505e-02  -4.4037566e-01  -4.4278530e-02  -3.1281455e+00  -4.4936259e-02  -3.1185068e+00   2.3258557e-02   2.0391889e+00   2.5193681e-02   2.0350064e+00   3.3072647e-02   2.1241131e+00   2.2817368e-02   2.0477268e+00   2.3346667e-02   2.0141810e+00   2.0064130e-02   1.9657228e+00
   4.6000000e+00  -1.2359745e-02  -5.2378951e-02  -4.8510367e-03  -1.8179425e+00   1.0012593e-01   7.5415124e-01  -9.3906299e-02  -2.2606468e+00   1.8449665e-01   2.1599761e+00  -3.2439054e-01  -2.3508765e+00  -1.0175481e-01   4.0857054e-02   8.6092327e-03  -4.3889980e-01  -8.7406629e-03  -3.1428791e+00  -5.9539452e-02  -3.1385042e+00   2.2867278e-02   2.0447163e+00   2.5936913e-02   2.0402460e+00   3.5092071e-02   2.1304602e+00   2.2567532e-02   2.0526970e+00   2.2833163e-02   2.0196716e+00   1.8634735e-02   1.9704992e+00
   4.8000000e+00  -1.2383782e-02  -5.4848694e-02  -4.2420014e-03  -1.8180835e+00   1.0587310e-01   7.7324190e-01  -9.3966526e-02  -2.2796498e+00   1.7456336e-01   2.2007683e+00  -2.9940650e-01  -2.4387009e+00  -3.9668043e-02   2.7679388e-02  -1.4598422e-02  -4.3686402e-01  -5.0264466e-02  -3.1531978e+00  -1.9631159e-02  -3.1542583e+00   2.2280769e-02   2.0498292e+00   2.5976413e-02   2.0454318e+00   3.6567648e-02   2.1370281e+00   2.2416206e-02   2.0574714e+00   2.1488992e-02   2.0247662e+00   1.7856001e-02   1.9748602e+00
   5.0000000e+00  -1.2412535e-02  -5.7320624e-02  -1.1304344e-02  -1.8185684e+00   1.1267073e-01   7.9303930e-01  -9.4264421e-02  -2.2985557e+00   1.6752157e-01   2.2393114e+00  -2.9192478e-01  -2.5149328e+00  -3.1825977e-03   1.4344959e-02  -3.6828610e-02  -4.3612107e-01  -1.9990465e-02  -3.1617093e+00  -8.1060319e-03  -3.1662975e+00   2.1653167e-02   2.0546697e+00   2.6869235e-02   2.0506203e+00   3.8631063e-02   2.1438724e+00   2.2600354e-02   2.0621205e+00   2.1061473e-02   2.0295560e+00   1.6807809e-02   1.9788964e+00
   5.2000000e+00  -1.2432758e-02  -5.9796158e-02   1.3111540e-02  -1.8195676e+00   1.2162383e-01   8.1379527e-01  -9.4812543e-02  -2.3174256e+00   1.5493264e-01   2.2758671e+00  -2.8943852e-01  -2.5834164e+00  -3.6485427e-02   5.2571370e-03   2.9619642e-02  -4.3813337e-01  -1.1734426e-02  -3.1694146e+00  -1.5946498e-02  -3.1741045e+00   2.1132118e-02   2.0593056e+00   2.7453548e-02   2.0558561e+00   4.1052769e-02   2.1510308e+00   2.2831857e-02   2.0667039e+00   2.0906470e-02   2.0341025e+00   1.6025811e-02   1.9826709e+00
   5.4000000e+00  -1.2449367e-02  -6.2275841e-02   2.6153603e-03  -1.8199250e+00   1.3403608e-01   8.3579764e-01  -1.0045406e-01  -2.3363151e+00   1.4419303e-01   2.3104216e+00  -2.9080310e-01  -2.6472203e+00   1.3589257e-01  -1.6695053e-03   1.0033105e-02  -4.3926497e-01  -1.8325813e-02  -3.1750376e+00   6.1918928e-04  -3.1795095e+00   2.0947299e-02   2.0637779e+00   2.9130209e-02   2.0611832e+00   4.3459821e-02   2.1585656e+00   2.3177106e-02   2.0712703e+00   1.9987898e-02   2.0384906e+00   1.5392161e-02   1.9862203e+00
   5.6000000e+00  -1.2467782e-02  -6.4759447e-02  -3.7289782e-03  -1.8194586e+00   1.4209241e-01   8.5946354e-01  -1.0068859e-01  -2.3555173e+00   1.4085167e-01   2.3428336e+00  -2.9458116e-01  -2.7084226e+00   2.3402254e-01  -2.1266993e-04   1.2749074e-02  -4.3818477e-01   4.5614819e-03  -3.1795095e+00   2.1901518e-03  -3.1830930e+00   2.0751904e-02   2.0681301e+00   2.9769149e-02   2.0666673e+00   4.5876552e-02   2.1665246e+00   2.3789901e-02   2.0758537e+00   2.0015903e-02   2.0427398e+00   1.5050853e-02   1.9895829e+00
   5.8000000e+00  -1.2490296e-02  -6.7246795e-02   3.6871939e-03  -1.8192813e+00   1.4400456e-01   8.8494640e-01  -9.9552473e-02  -2.3751321e+00   1.3563504e-01   2.3734675e+00  -2.9517730e-01  -2.7684399e+00  -2.0502305e-02   1.7717115e-02  -4.8229228e-02  -4.3655186e-01   2.5675477e-03  -3.1824821e+00  -2.2501787e-04  -3.1849259e+00   2.0827505e-02   2.0723992e+00   3.1091138e-02   2.0723373e+00   4.8815425e-02   2.1749342e+00   2.4249846e-02   2.0804910e+00   1.9905799e-02   2.0468769e+00   1.4144514e-02   1.9928004e+00
   6.0000000e+00  -1.2508366e-02  -6.9738060e-02  -7.5519023e-04  -1.8191527e+00   1.3763771e-01   9.1184862e-01  -1.0298883e-01  -2.3949264e+00   1.2934276e-01   2.4027312e+00  -2.9038488e-01  -2.8279900e+00  -1.0304117e-01   3.6049419e-02   7.7359644e-03  -4.3753001e-01   7.9480720e-05  -3.1838008e+00  -1.6879146e-03  -3.1858540e+00   2.1098796e-02   2.0766185e+00   3.2898164e-02   2.0782010e+00   5.2350836e-02   2.1838351e+00   2.5107887e-02   2.0852056e+00   1.9853169e-02   2.0509480e+00   1.4622523e-02   1.9958794e+00
   6.2000000e+00  -1.2514343e-02  -7.2233287e-02  -6.0633207e-03  -1.8189697e+00   1.2781491e-01   9.3929169e-01  -1.2102889e-01  -2.4149437e+00   1.2206916e-01   2.4307187e+00  -2.6634727e-01  -2.8870702e+00  -1.1525614e-01   4.0166072e-02   3.1692989e-02  -4.3964284e-01  -2.4606994e-03  -3.1844162e+00  -2.4878762e-04  -3.1864562e+00   2.1369803e-02   2.0808270e+00   3.4253179e-02   2.0843143e+00   5.5053054e-02   2.1933003e+00   2.5623445e-02   2.0900238e+00   1.9974924e-02   2.0549760e+00   1.3777312e-02   1.9988692e+00
   6.4000000e+00  -1.2520752e-02  -7.4731719e-02   4.5670624e-03  -1.8192007e+00   1.1936630e-01   9.6628562e-01  -1.3406991e-01  -2.4361177e+00   1.1468145e-01   2.4573893e+00  -2.3252106e-01  -2.9445053e+00  -6.1961603e-02   3.2521234e-02   7.2177704e-03  -4.3891594e-01   1.0321419e-03  -3.1848728e+00  -1.8466195e-03  -3.1868676e+00   2.1503408e-02   2.0850540e+00   3.6419465e-02   2.0907052e+00   5.7483199e-02   2.2033530e+00   2.7065278e-02   2.0949594e+00   2.0130824e-02   2.0589841e+00   1.3702894e-02   2.0017877e+00
   6.6000000e+00  -1.2531501e-02  -7.7232471e-02  -8.1350598e-04  -1.8193474e+00   1.1295436e-01   9.9221484e-01  -1.3453749e-01  -2.4593065e+00   1.1218125e-01   2.4826753e+00  -2.1013887e-01  -2.9983831e+00  -2.7909930e-02   2.0568828e-02  -1.4612044e-02  -4.3687118e-01   4.1413090e-04  -3.1851722e+00   1.3630694e-03  -3.1871951e+00   2.1898274e-02   2.0893088e+00   3.8425398e-02   2.0974110e+00   6.1229884e-02   2.2139585e+00   2.7647418e-02   2.1000518e+00   2.0504478e-02   2.0629941e+00   1.3430803e-02   2.0046289e+00
   6.8000000e+00  -1.2539931e-02  -7.9735289e-02  -4.5534947e-04  -1.8192826e+00   1.0728260e-01   1.0168984e+00  -1.6541148e-01  -2.4841541e+00   1.0526674e-01   2.5067771e+00  -1.6728738e-01  -3.0478237e+00  -2.1643410e-02   1.0107033e-02  -3.6153983e-02  -4.3618052e-01  -1.3937808e-03  -3.1852740e+00  -5.7161433e-04  -3.1873823e+00   2.3035676e-02   2.0936039e+00   4.1932677e-02   2.1044771e+00   6.4025591e-02   2.2251519e+00   2.9050058e-02   2.1053177e+00   2.0788183e-02   2.0670299e+00   1.3463496e-02   2.0074112e+00
   7.0000000e+00  -1.2548714e-02  -8.2240097e-02  -4.7930641e-04  -1.8193027e+00   9.8089702e-02   1.0403564e+00  -1.7430454e-01  -2.5114626e+00   9.9784245e-02   2.5297844e+00  -1.2462520e-01  -3.0917942e+00  -3.6198398e-02   2.1577943e-03   3.2233587e-02  -4.3818859e-01  -1.0751641e-03  -3.1853822e+00  -3.2946455e-04  -3.1874580e+00   2.2866877e-02   2.0979936e+00   4.1916833e-02   2.1119965e+00   6.6279404e-02   2.2369589e+00   2.7722819e-02   2.1107722e+00   2.1184892e-02   2.0711091e+00   1.3242716e-02   2.0101518e+00
   7.2000000e+00  -1.2567230e-02  -8.4746774e-02  -4.7770326e-04  -1.8193560e+00   9.4723080e-02   1.0624554e+00  -1.9885840e-01  -2.5418173e+00   9.5890099e-02   2.5516382e+00  -1.0490480e-01  -3.1289051e+00   1.3595254e-01  -4.8798751e-03   8.7236315e-03  -4.3916081e-01  -8.7986166e-04  -3.1855515e+00   9.7610553e-04  -3.1875391e+00   2.4453829e-02   2.1024730e+00   4.6406945e-02   2.1199063e+00   6.9424211e-02   2.2493280e+00   3.3621039e-02   2.1163212e+00   2.1797102e-02   2.0752434e+00   1.3286432e-02   2.0128598e+00
   7.4000000e+00  -1.2589186e-02  -8.7255753e-02  -4.7781071e-04  -1.8194285e+00   9.1568533e-02   1.0832679e+00  -1.2614578e+00  -2.5754231e+00   9.1025866e-02   2.5724429e+00  -3.1481784e-02  -3.1595397e+00   2.3402237e-01  -3.4693347e-03   4.1819213e-03  -4.3795188e-01   7.5556153e-04  -3.1857318e+00   1.0743248e-04  -3.1875486e+00   2.2673624e-02   2.1070735e+00   4.8598927e-02   2.1282525e+00   7.1596172e-02   2.2622532e+00   3.1758835e-02   2.1221608e+00   2.2322173e-02   2.0794544e+00   1.3244626e-02   2.0155431e+00
   7.6000000e+00  -1.2589848e-02  -8.9767836e-02   4.0950296e-03  -1.8195113e+00   8.7597419e-02   1.1030812e+00  -8.7585752e-01  -2.6645199e+00   8.7850481e-02   2.5922724e+00  -4.3902613e-02  -3.1821766e+00   3.8410199e-02   1.4437471e-02  -1.3596913e-02  -4.3672649e-01  -3.5740552e-04  -3.1858290e+00  -1.1192467e-03  -3.1875088e+00   2.2978693e-02   2.1117167e+00   5.2646594e-02   2.1371294e+00   7.4380027e-02   2.2757191e+00   3.3667321e-02   2.1283071e+00   2.3086809e-02   2.0837584e+00   1.3355833e-02   2.0182126e+00
   7.8000000e+00  -1.2596529e-02  -9.2282548e-02   5.1492326e-05  -1.8193731e+00   8.2006920e-02   1.1220209e+00  -9.0608460e-02  -2.8081210e+00   8.5265690e-02   2.6112115e+00  -2.4814748e-02  -3.1980569e+00  -9.7318163e-02   3.5679446e-02  -3.4840130e-02  -4.3655851e-01  -2.2083479e-04  -3.1858694e+00   1.0750107e-03  -3.1875381e+00   3.2028229e-02   2.1163260e+00   5.6466524e-02   2.1465874e+00   7.8712002e-02   2.2897082e+00   3.5530346e-02   2.1346408e+00   2.3825801e-02   2.0881727e+00   1.3281841e-02   2.0208784e+00
   8.0000000e+00  -1.2609436e-02  -9.4799062e-02  -5.1317448e-04  -1.8191283e+00   7.6645654e-02   1.1400425e+00  -7.5228789e-02  -2.9270150e+00   8.3050464e-02   2.6294047e+00  -2.1723241e-02  -3.2097871e+00  -1.2412558e-01   4.4070682e-02   2.9356260e-02  -4.3874702e-01  -2.3759440e-04  -3.1859170e+00   9.5051862e-05  -3.1875463e+00   2.9276487e-02   2.1213782e+00   6.1332981e-02   2.1567182e+00   8.0571041e-02   2.3043123e+00   3.7190407e-02   2.1412473e+00   2.4930450e-02   2.0927153e+00   1.3437854e-02   2.0235429e+00
   8.2000000e+00  -1.2625053e-02  -9.7317475e-02  -6.0797597e-03  -1.8190173e+00   6.9354410e-02   1.1570672e+00   3.4442688e-02  -2.9996787e+00   8.1521465e-02   2.6469736e+00  -7.9626282e-03  -3.2183106e+00  -9.3884372e-02   3.8564374e-02   2.0541818e-02  -4.3990761e-01  -6.7057658e-04  -3.1859639e+00  -1.1176975e-03  -3.1875025e+00   3.0459731e-02   2.1269045e+00   6.7193661e-02   2.1676149e+00   8.4733459e-02   2.3195222e+00   3.9344135e-02   2.1481615e+00   2.5889921e-02   2.0974131e+00   1.3635235e-02   2.0262115e+00
   8.4000000e+00  -1.2630526e-02  -9.9838231e-02   4.5681597e-03  -1.8192788e+00   6.3468930e-02   1.1729651e+00   8.9195546e-03  -3.0409058e+00   8.0520698e-02   2.6640341e+00  -9.2699774e-03  -3.2242661e+00  -3.8202778e-02   2.5841726e-02   8.5098280e-03  -4.3833274e-01   1.6591502e-03  -3.1860326e+00   1.0748194e-03  -3.1875300e+00   3.2567393e-02   2.1326379e+00   7.1580822e-02   2.1794204e+00   8.9281474e-02   2.3353465e+00   4.1436692e-02   2.1554190e+00   2.7412384e-02   2.1022886e+00   1.3755399e-02   2.0288984e+00
   8.6000000e+00  -1.2637869e-02  -1.0236118e-01  -8.1357703e-04  -1.8194428e+00   5.8411790e-02   1.1876566e+00   1.3886147e-02  -3.0616897e+00   7.9591032e-02   2.6807038e+00  -1.8691245e-03  -3.2283179e+00  -7.0686898e-03   1.3149504e-02  -4.8256739e-02  -4.3621162e-01   2.5394387e-04  -3.1860152e+00   9.5075676e-05  -3.1875372e+00   3.4429604e-02   2.1386377e+00   7.6513338e-02   2.1921805e+00   9.4955321e-02   2.3519029e+00   4.4238514e-02   2.1630560e+00   2.7309825e-02   2.1073760e+00   1.3974919e-02   2.0316094e+00
   8.8000000e+00  -1.2645996e-02  -1.0488591e-01  -4.5534426e-04  -1.8193875e+00   4.9762975e-02   1.2011958e+00   1.7480932e-02  -3.0720449e+00   7.8432213e-02   2.6970721e+00   1.0702065e-03  -3.2310110e+00  -3.6425268e-02   4.2809069e-03   1.4637847e-02  -4.3709546e-01  -1.6082551e-03  -3.1859257e+00  -1.1177007e-03  -3.1874927e+00   3.6724310e-02   2.1449616e+00   8.0479793e-02   2.2058873e+00   9.7815548e-02   2.3693272e+00   4.6993734e-02   2.1711255e+00   3.0112827e-02   2.1126367e+00   1.4218736e-02   2.0343494e+00
   9.0000000e+00  -1.2650695e-02  -1.0741233e-01  -4.7930622e-04  -1.8194128e+00   4.4037409e-02   1.2134683e+00   1.7789870e-02  -3.0762966e+00   7.7408548e-02   2.7131799e+00   3.0031389e-04  -3.2325119e+00   1.3590515e-01  -2.6803447e-03   1.6049854e-02  -4.3881528e-01  -2.6288514e-04  -3.1859460e+00  -2.6111034e-04  -3.1875199e+00   4.0459370e-02   2.1516529e+00   8.2492032e-02   2.2205109e+00   1.0217926e-01   2.3876003e+00   4.9376854e-02   2.1796828e+00   3.1514319e-02   2.1181272e+00   1.4622042e-02   2.0371263e+00
   9.2000000e+00  -1.2660045e-02  -1.0994024e-01  -3.6583008e-03  -1.8194690e+00   3.9777233e-02   1.2244100e+00   1.2969768e-02  -3.0770372e+00   7.6507860e-02   2.7290468e+00   9.4911443e-05  -3.2332772e+00   2.3402250e-01  -1.2394350e-03   1.2878777e-02  -4.3836822e-01   1.6090389e-03  -3.1860355e+00   9.6754595e-04  -3.1875932e+00   4.3128607e-02   2.1588243e+00   8.5787256e-02   2.2358986e+00   1.0456196e-01   2.4066719e+00   5.2735233e-02   2.1887379e+00   3.1955807e-02   2.1239272e+00   1.4891599e-02   2.0399533e+00
   9.4000000e+00  -1.2671821e-02  -1.1246962e-01   8.2228785e-03  -1.8197007e+00   3.3874028e-02   1.2341775e+00   1.1741441e-02  -3.0760774e+00   7.6972669e-02   2.7446953e+00  -1.2510814e-03  -3.2336803e+00   3.8410148e-02   1.6682119e-02  -1.7422350e-02  -4.3683186e-01   2.6008898e-04  -3.1860155e+00   1.0850457e-04  -3.1875960e+00   4.6781434e-02   2.1665435e+00   8.7421972e-02   2.2519509e+00   1.1029257e-01   2.4264772e+00   5.5364808e-02   2.1983297e+00   3.3761736e-02   2.1299761e+00   1.5238247e-02   2.0428377e+00
   9.6000000e+00  -1.2681204e-02  -1.1500077e-01   4.0232912e-03  -1.8195687e+00   3.0181306e-02   1.2428345e+00   7.6982877e-03  -3.0744413e+00   8.3599063e-02   2.7602103e+00  -1.0981532e-03  -3.2339597e+00  -9.3721569e-02   3.7932190e-02  -3.4871586e-02  -4.3632959e-01  -1.6090085e-03  -3.1859263e+00   2.1604618e-04  -3.1875529e+00   5.0379517e-02   2.1748529e+00   9.1082386e-02   2.2685829e+00   1.1606738e-01   2.4470663e+00   5.7938105e-02   2.2084829e+00   3.5262466e-02   2.1362689e+00   1.5921037e-02   2.0457816e+00
   9.8000000e+00  -1.2691573e-02  -1.1753383e-01  -5.6043350e-03  -1.8189625e+00   2.7011739e-02   1.2504592e+00   6.4026237e-03  -3.0726844e+00   1.2645400e-01   2.7759996e+00   4.8859061e-03  -3.2342183e+00  -1.2729921e-01   4.6506273e-02   3.2252004e-02  -4.3849164e-01  -2.6279472e-04  -3.1859465e+00  -1.1328375e-03  -3.1875141e+00   5.4904702e-02   2.1838131e+00   9.6993485e-02   2.2857811e+00   1.2324653e-01   2.4686048e+00   6.0361915e-02   2.2191788e+00   3.7246097e-02   2.1428436e+00   1.6083382e-02   2.0488062e+00
   1.0000000e+01  -1.2697109e-02  -1.2006884e-01  -2.3244598e-03  -1.8187444e+00   2.5194880e-02   1.2572100e+00   3.4836336e-03  -3.0710898e+00  -1.8234884e+00   2.7943345e+00  -7.6760693e-04  -3.2341626e+00  -1.0166309e-01   4.1089033e-02   8.7238455e-03  -4.3949534e-01   1.6090293e-03  -3.1860361e+00   1.0767130e-03  -3.1875402e+00   5.7318813e-02   2.1935011e+00   1.0209121e-01   2.3037319e+00   1.2843437e-01   2.4912552e+00   6.3412035e-02   2.2303972e+00   3.9043935e-02   2.1497322e+00   1.6585044e-02   2.0519109e+00
   1.0200000e+01  -1.2698811e-02  -1.2260562e-01  -1.3213192e-03  -1.8189677e+00   2.3368295e-02   1.2632622e+00   2.5291488e-03  -3.0697816e+00   1.0328204e-02   2.7190832e+00  -3.2811681e-03  -3.2339715e+00  -4.0560221e-02   2.7900455e-02   1.2733100e-02  -4.3830292e-01   2.6009317e-04  -3.1860161e+00   9.4838446e-05  -3.1875472e+00   6.2349026e-02   2.2038923e+00   1.0856955e-01   2.3225889e+00   1.3420370e-01   2.5150648e+00   6.5675385e-02   2.2421523e+00   4.1066380e-02   2.1569629e+00   1.7075209e-02   2.0550910e+00
   1.0400000e+01  -1.2693996e-02  -1.2514368e-01   4.2522710e-03  -1.8192502e+00   1.8735905e-02   1.2687667e+00   9.6778266e-04  -3.0687967e+00   1.0284615e-01   2.6042014e+00   3.2601886e-03  -3.2340606e+00  -2.6946179e-03   1.4519508e-02  -1.7423631e-02  -4.3666241e-01  -1.6090117e-03  -3.1859268e+00  -1.1176708e-03  -3.1875025e+00   6.5007041e-02   2.2150169e+00   1.1518299e-01   2.3424716e+00   1.4204998e-01   2.5400076e+00   6.7825597e-02   2.2544380e+00   4.2842308e-02   2.1645548e+00   1.7720545e-02   2.0583572e+00
   1.0600000e+01  -1.2696404e-02  -1.2768226e-01  -7.9265350e-04  -1.8192480e+00   1.8812191e-02   1.2736665e+00   1.2273562e-03  -3.0681054e+00   1.1500057e-01   2.5466742e+00   3.8347507e-04  -3.2340811e+00  -3.6492992e-02   5.3941100e-03  -3.5539429e-02  -4.3610897e-01  -2.6279439e-04  -3.1859471e+00   1.0748137e-03  -3.1875296e+00   6.7473620e-02   2.2268803e+00   1.2216559e-01   2.3635086e+00   1.5515960e-01   2.5661959e+00   7.0654086e-02   2.2672136e+00   4.6143626e-02   2.1725151e+00   1.8481629e-02   2.0617225e+00
   1.0800000e+01  -1.2699213e-02  -1.3022106e-01  -4.5674391e-04  -1.8191134e+00   1.9257802e-02   1.2780501e+00   2.6782468e-05  -3.0676258e+00   1.1259808e-01   2.5249861e+00  -3.4118191e-03  -3.2339408e+00   1.3589100e-01  -1.5337012e-03   3.2399351e-02  -4.3827612e-01   1.6090287e-03  -3.1860366e+00   9.5076213e-05  -3.1875366e+00   7.2048205e-02   2.2393795e+00   1.2797717e-01   2.3857942e+00   1.6258660e-01   2.5940369e+00   7.3477983e-02   2.2804857e+00   4.6936006e-02   2.1809136e+00   1.9011847e-02   2.0652063e+00
   1.1000000e+01  -1.2701807e-02  -1.3276022e-01  -4.7920717e-04  -1.8190943e+00   1.2631420e-02   1.2821755e+00   1.4491910e-03  -3.0673114e+00   1.0788202e-01   2.5233416e+00   2.2068883e-03  -3.2340175e+00   2.3402254e-01  -7.7892882e-05   8.7256835e-03  -4.3930244e-01   2.6009993e-04  -3.1860166e+00  -1.1177005e-03  -3.1874920e+00   7.4092340e-02   2.2525548e+00   1.3298287e-01   2.4093370e+00   1.7710991e-01   2.6236860e+00   7.5854324e-02   2.2942853e+00   5.0357880e-02   2.1897260e+00   1.9708284e-02   2.0688122e+00
   1.1200000e+01  -1.2703935e-02  -1.3529982e-01  -4.7771166e-04  -1.8191262e+00   8.7051100e-03   1.2858486e+00   5.5742702e-05  -3.0670659e+00   1.0218691e-01   2.5323658e+00   1.0543527e-03  -3.2340888e+00  -3.4354707e-02   1.7851264e-02   9.5756047e-03  -4.3811636e-01  -1.6090162e-03  -3.1859273e+00  -2.6111037e-04  -3.1875192e+00   7.8749713e-02   2.2663884e+00   1.4259071e-01   2.4340542e+00   1.8810411e-01   2.6553496e+00   8.0072305e-02   2.3086071e+00   5.2166582e-02   2.1989674e+00   2.0649384e-02   2.0725414e+00
   1.1400000e+01  -1.2700877e-02  -1.3783986e-01  -4.7781414e-04  -1.8191869e+00   1.0343618e-02   1.2888096e+00   7.3166110e-04  -3.0668695e+00   9.7858612e-02   2.5467709e+00  -2.3286801e-03  -3.2339859e+00  -1.0378112e-01   3.5496091e-02  -1.5933425e-02  -4.3663588e-01  -2.6278953e-04  -3.1859476e+00   9.6754586e-04  -3.1875924e+00   8.4074352e-02   2.2808974e+00   1.5575857e-01   2.4600959e+00   2.0182440e-01   2.6892543e+00   8.0643333e-02   2.3235212e+00   5.4535647e-02   2.2086732e+00   2.1335691e-02   2.0764131e+00
   1.1600000e+01  -1.2702726e-02  -1.4038009e-01  -4.7780780e-04  -1.8192633e+00   9.6864044e-03   1.2913014e+00  -6.3580894e-04  -3.0667231e+00   9.3350010e-02   2.5636829e+00   6.1264853e-04  -3.2340021e+00  -1.1023784e-01   3.8635870e-02  -3.4859333e-02  -4.3622465e-01   1.6090276e-03  -3.1860371e+00   1.0850461e-04  -3.1875952e+00   8.7882562e-02   2.2962304e+00   1.6159898e-01   2.4879082e+00   2.1081727e-01   2.7255163e+00   8.6567973e-02   2.3389601e+00   5.6050550e-02   2.2188247e+00   2.2326157e-02   2.0804353e+00
   1.1800000e+01  -1.2700330e-02  -1.4292039e-01  -4.7780314e-04  -1.8193483e+00   5.8700415e-03   1.2935697e+00   4.6583914e-04  -3.0666446e+00   9.0628658e-02   2.5815714e+00   1.6856101e-03  -3.2340753e+00  -5.9202780e-02   3.0673771e-02   3.2252170e-02  -4.3837555e-01   2.6009426e-04  -3.1860171e+00   2.1604655e-04  -3.1875521e+00   9.3225674e-02   2.3124209e+00   1.7485040e-01   2.5175169e+00   2.1414493e-01   2.7640755e+00   8.9822872e-02   2.3550041e+00   5.8914491e-02   2.2293923e+00   2.2984616e-02   2.0846172e+00
   1.2000000e+01  -1.2701123e-02  -1.4546068e-01  -4.7780679e-04  -1.8194381e+00   6.1938636e-03   1.2954994e+00   1.9709259e-04  -3.0666043e+00   8.6956677e-02   2.5996775e+00  -1.3741979e-03  -3.2340069e+00  -1.8434462e-02   1.8888010e-02   8.7239416e-03  -4.3937262e-01  -1.6090143e-03  -3.1859279e+00  -1.1328372e-03  -3.1875133e+00   1.0020231e-01   2.3295018e+00   1.8597894e-01   2.5490061e+00   2.1063439e-01   2.8044260e+00   9.1129810e-02   2.3717823e+00   6.0966421e-02   2.2403918e+00   2.4247289e-02   2.0889595e+00
   1.2200000e+01  -1.2702458e-02  -1.4800091e-01   4.0950308e-03  -1.8195305e+00   6.3896602e-03   1.2971041e+00   2.2386800e-04  -3.0665534e+00   8.4594226e-02   2.6176103e+00  -2.2132165e-03  -3.2339690e+00  -2.7481432e-02   9.0997922e-03   9.5756817e-03  -4.3817656e-01  -2.6279094e-04  -3.1859481e+00   1.0767130e-03  -3.1875394e+00   1.0913277e-01   2.3476345e+00   2.0255648e-01   2.5826179e+00   1.9434437e-01   2.8457206e+00   9.5315479e-02   2.3891607e+00   6.3316391e-02   2.2518466e+00   2.5561966e-02   2.0934794e+00
   1.2400000e+01  -1.2704371e-02  -1.5054120e-01   5.1491860e-05  -1.8193975e+00   5.5192464e-03   1.2985535e+00   5.8770339e-04  -3.0665064e+00   8.3244393e-02   2.6351816e+00   3.1385652e-03  -3.2341139e+00  -3.6106991e-02   1.6156569e-03  -1.5933424e-02  -4.3669067e-01   1.6090271e-03  -3.1860377e+00   9.4838442e-05  -3.1875463e+00   1.1653665e-01   2.3670710e+00   2.2066359e-01   2.6186690e+00   1.7089337e-01   2.8865827e+00   9.5745624e-02   2.4071291e+00   6.5591169e-02   2.2637511e+00   2.6548187e-02   2.0982132e+00
   1.2600000e+01  -1.2703768e-02  -1.5308168e-01  -5.1316979e-04  -1.8191556e+00   3.3382392e-03   1.2998823e+00   3.7165313e-04  -3.0664423e+00   8.0844599e-02   2.6523915e+00   3.9730845e-04  -3.2341276e+00   1.3597165e-01  -5.3994453e-03  -3.4859375e-02  -4.3627646e-01   2.6009481e-04  -3.1860177e+00  -1.1176707e-03  -3.1875017e+00   1.2664959e-01   2.3879531e+00   2.3258932e-01   2.6576307e+00   1.5223524e-01   2.9253822e+00   1.0020240e-01   2.4256128e+00   6.8123502e-02   2.2761109e+00   2.8253008e-02   2.1031667e+00
   1.2800000e+01  -1.2704681e-02  -1.5562230e-01  -6.0797588e-03  -1.8190462e+00   3.8798286e-03   1.3010014e+00   3.9316505e-04  -3.0663649e+00   8.0238018e-02   2.6692293e+00  -2.2540601e-03  -3.2339879e+00   2.3402231e-01  -3.9718579e-03   3.2252123e-02  -4.3842573e-01  -1.6090108e-03  -3.1859284e+00   1.0748136e-03  -3.1875288e+00   1.3415310e-01   2.4104311e+00   2.4176757e-01   2.6995171e+00   1.1772149e-01   2.9611713e+00   1.0732235e-01   2.4446177e+00   7.0965682e-02   2.2889384e+00   2.8746982e-02   2.1083655e+00
   1.3000000e+01  -1.2695837e-02  -1.5816303e-01   4.5681595e-03  -1.8193085e+00   3.7111566e-03   1.3019437e+00   3.9102220e-04  -3.0662877e+00   7.9378845e-02   2.6857352e+00   6.0416230e-04  -3.2340069e+00   3.8410220e-02   1.3945077e-02   8.7238385e-03  -4.3942191e-01  -2.6279128e-04  -3.1859487e+00   9.5076328e-05  -3.1875358e+00   1.4667472e-01   2.4345680e+00   2.3956194e-01   2.7439484e+00   9.3866317e-02   2.9928382e+00   1.1265115e-01   2.4644431e+00   7.2430241e-02   2.3022666e+00   3.1056845e-02   2.1137926e+00
   1.3200000e+01  -1.2692323e-02  -1.6070342e-01  -4.0027374e-03  -1.8194730e+00   3.5482028e-03   1.3028026e+00   3.9123476e-04  -3.0662100e+00   7.8163891e-02   2.7019917e+00   1.6865766e-03  -3.2340790e+00  -9.7884383e-02   3.5192610e-02   1.2733188e-02  -4.3822537e-01   1.6090280e-03  -3.1860382e+00  -1.1177005e-03  -3.1874912e+00   1.5516002e-01   2.4605415e+00   2.2795177e-01   2.7900399e+00   7.6938499e-02   3.0196569e+00   1.1549387e-01   2.4852723e+00   7.5148513e-02   2.3160577e+00   3.1206818e-02   2.1194797e+00
   1.3400000e+01  -1.2685753e-02  -1.6324308e-01   8.2466344e-03  -1.8195762e+00   2.8205094e-03   1.3036008e+00   3.9121470e-04  -3.0661321e+00   7.7023824e-02   2.7180162e+00  -1.3743072e-03  -3.2340103e+00  -1.2381037e-01   4.3558811e-02  -4.8229298e-02  -4.3658259e-01   2.6009796e-04  -3.1860182e+00  -2.6111045e-04  -3.1875183e+00   1.6192994e-01   2.4884525e+00   2.0672402e-01   2.8363771e+00   5.9454806e-02   3.0420059e+00   1.2341132e-01   2.5070101e+00   7.8736693e-02   2.3302972e+00   3.2633925e-02   2.1254108e+00
   1.3600000e+01  -1.2678456e-02  -1.6578187e-01  -2.0412594e-04  -1.8193864e+00   2.6028984e-03   1.3043229e+00   3.9121629e-04  -3.0660540e+00   7.6436803e-02   2.7338074e+00  -2.2132044e-03  -3.2339723e+00  -9.0679711e-02   3.8031390e-02   7.7360236e-03  -4.3755598e-01  -1.6090118e-03  -3.1859289e+00   9.6754550e-04  -3.1875916e+00   1.7295570e-01   2.5181074e+00   1.7065922e-01   2.8813244e+00   4.5682005e-02   3.0603468e+00   1.2655771e-01   2.5297546e+00   8.2105345e-02   2.3450712e+00   3.4579071e-02   2.1315527e+00
   1.3800000e+01  -1.2673415e-02  -1.6831956e-01  -6.1007358e-03  -1.8189572e+00   2.9652145e-03   1.3049630e+00  -4.1333174e-03  -3.0659759e+00   7.8202400e-02   2.7493951e+00   3.1385641e-03  -3.2341170e+00  -3.8386758e-02   2.5468927e-02   3.1692991e-02  -4.3966619e-01  -2.6279228e-04  -3.1859492e+00   1.0850473e-04  -3.1875944e+00   1.8845742e-01   2.5495415e+00   1.4802963e-01   2.9228573e+00   3.1943868e-02   3.0750944e+00   1.3580994e-01   2.5535295e+00   8.4793636e-02   2.3604515e+00   3.6036481e-02   2.1379647e+00
   1.4000000e+01  -1.2674679e-02  -1.7085610e-01  -9.6297471e-04  -1.8190326e+00   2.7496215e-03   1.3055671e+00   3.0136377e-03  -3.0661221e+00   8.9382109e-02   2.7649349e+00   3.9730708e-04  -3.2341307e+00  -7.9863951e-03   1.2985709e-02   7.2176725e-03  -4.3893785e-01   1.6090274e-03  -3.1860387e+00   2.1604990e-04  -3.1875512e+00   2.0043020e-01   2.5831690e+00   1.1384106e-01   2.9599284e+00   2.6983742e-02   3.0866288e+00   1.4710541e-01   2.5784567e+00   8.7093835e-02   2.3764347e+00   3.7502745e-02   2.1446763e+00
   1.4200000e+01  -1.2670820e-02  -1.7339187e-01   4.2285983e-03  -1.8193697e+00   2.5443270e-03   1.3061555e+00   1.2997897e-04  -3.0662209e+00   1.8627355e-01   2.7810746e+00  -1.2278057e-03  -3.2339910e+00  -3.6411025e-02   4.1788172e-03  -1.4611971e-02  -4.3689231e-01   2.6009567e-04  -3.1860187e+00  -1.1328380e-03  -3.1875124e+00   2.1927304e-01   2.6192240e+00   8.5274088e-02   2.9919354e+00   2.1380208e-02   3.0955955e+00   1.5311098e-01   2.6049524e+00   8.9125767e-02   2.3929722e+00   3.9689201e-02   2.1516843e+00
   1.4400000e+01  -1.2667333e-02  -1.7592706e-01  -7.9108445e-04  -1.8193840e+00   2.1782184e-03   1.3067164e+00   4.1722367e-04  -3.0661461e+00  -9.4454360e-01   2.8028042e+00  -2.2298423e-03  -3.2339590e+00   1.3590811e-01  -2.7851529e-03  -3.6154066e-02  -4.3620122e-01  -1.6090144e-03  -3.1859295e+00   1.0767130e-03  -3.1875385e+00   2.3025360e-01   2.6580324e+00   7.2295870e-02   3.0183570e+00   1.5703024e-02   3.1026735e+00   1.6811319e-01   2.6330660e+00   9.1502588e-02   2.4100080e+00   4.1289075e-02   2.1590230e+00
   1.4600000e+01  -1.2661672e-02  -1.7846162e-01  -4.5684485e-04  -1.8192593e+00   2.0563852e-03   1.3072356e+00   3.8862755e-04  -3.0660791e+00  -3.4638241e-04   2.7754456e+00   3.1404588e-03  -3.2341020e+00   2.3402249e-01  -1.3450093e-03   3.2233587e-02  -4.3820906e-01  -2.6279421e-04  -3.1859497e+00   9.4838927e-05  -3.1875455e+00   2.3701726e-01   2.6996623e+00   5.4433820e-02   3.0399086e+00   7.6532313e-04   3.1082057e+00   1.7895213e-01   2.6630556e+00   9.6231075e-02   2.4275179e+00   4.2929394e-02   2.1667114e+00
   1.4800000e+01  -1.2653479e-02  -1.8099541e-01  -4.7920545e-04  -1.8192457e+00   1.9610091e-03   1.3077111e+00  -1.7113122e-03  -3.0660061e+00   5.7538826e-02   2.7220333e+00   3.9709248e-04  -3.2341153e+00   3.8410152e-02   1.6576244e-02   8.7236321e-03  -4.3918115e-01   1.6090283e-03  -3.1860393e+00  -1.1176707e-03  -3.1875009e+00   2.3481410e-01   2.7436223e+00   3.8681930e-02   3.0573742e+00   7.6410050e-03   3.1119179e+00   1.9067894e-01   2.6952220e+00   9.9291323e-02   2.4456191e+00   4.4904627e-02   2.1747381e+00
   1.5000000e+01  -1.2648526e-02  -1.8352813e-01  -4.7770881e-04  -1.8192805e+00   1.1986991e-03   1.3081529e+00   5.6963378e-04  -3.0660352e+00   8.1092843e-02   2.6955600e+00  -2.2540353e-03  -3.2339753e+00  -9.3721567e-02   3.7826150e-02   4.1819203e-03  -4.3797215e-01   2.6009422e-04  -3.1860193e+00   1.0748136e-03  -3.1875279e+00   2.2302220e-01   2.7890267e+00   3.1782288e-02   3.0710901e+00   6.1533690e-03   3.1143653e+00   1.9878506e-01   2.7296052e+00   1.0490531e-01   2.4643887e+00   4.7262813e-02   2.1831150e+00
   1.5200000e+01  -1.2644136e-02  -1.8605970e-01  -4.7780413e-04  -1.8193428e+00   1.4217083e-03   1.3085345e+00   8.8610490e-04  -3.0660924e+00   8.0664602e-02   2.6873918e+00   6.0415971e-04  -3.2339941e+00  -1.2724093e-01   4.6400143e-02  -1.3596822e-02  -4.3674672e-01  -1.6090094e-03  -3.1859300e+00   9.5076338e-05  -3.1875349e+00   2.0519197e-01   2.8345493e+00   2.3433752e-02   3.0817659e+00   5.0793962e-03   3.1163242e+00   2.0097937e-01   2.7660837e+00   1.0693144e-01   2.4839280e+00   4.8866482e-02   2.1918815e+00
   1.5400000e+01  -1.2635491e-02  -1.8859020e-01  -4.7780391e-04  -1.8194201e+00   1.5817071e-03   1.3088631e+00   3.4193965e-04  -3.0660567e+00   7.9873882e-02   2.6902053e+00   1.6865774e-03  -3.2340661e+00  -1.0180462e-01   4.0985744e-02  -3.4840211e-02  -4.3657872e-01  -2.6279305e-04  -3.1859503e+00  -1.1177006e-03  -3.1874903e+00   1.7572391e-01   2.8787732e+00   1.6520699e-02   3.0900787e+00   4.3005290e-03   3.1179012e+00   1.9772349e-01   2.8041502e+00   1.1233581e-01   2.5042183e+00   5.0848635e-02   2.2010370e+00
   1.5600000e+01  -1.2635663e-02  -1.9111952e-01  -3.6583783e-03  -1.8195057e+00   1.1414220e-03   1.3091797e+00  -4.1283200e-03  -3.0659841e+00   7.8871706e-02   2.6989892e+00  -1.3743075e-03  -3.2339974e+00  -3.9496540e-02   2.7794073e-02   2.9356266e-02  -4.3876722e-01   1.6090280e-03  -3.1860398e+00  -2.6110717e-04  -3.1875175e+00   1.4641308e-01   2.9200981e+00   1.6782749e-02   3.0964126e+00   3.0320053e-03   3.1191865e+00   1.8107137e-01   2.8430160e+00   1.1552530e-01   2.5252711e+00   5.3079266e-02   2.2105696e+00
   1.5800000e+01  -1.2627720e-02  -1.9364785e-01   9.5772903e-03  -1.8197535e+00   1.0961394e-03   1.3094744e+00   3.0131470e-03  -3.0661352e+00   7.7726258e-02   2.7109678e+00  -2.2132039e-03  -3.2339593e+00  -3.1854886e-03   1.4458441e-02   2.0541804e-02  -4.3992780e-01   2.6009763e-04  -3.1860198e+00   9.6754462e-04  -3.1875907e+00   1.1858313e-01   2.9571807e+00   1.2777320e-02   3.1013925e+00   1.5699418e-03   3.1202169e+00   1.5947315e-01   2.8813621e+00   1.2178369e-01   2.5471203e+00   5.4603681e-02   2.2205003e+00
   1.6000000e+01  -1.2613062e-02  -1.9617524e-01   4.3246937e-04  -1.8195631e+00   9.3745565e-04   1.3097368e+00   1.3002953e-04  -3.0662364e+00   7.6771019e-02   2.7246022e+00   3.1385639e-03  -3.2341040e+00  -3.6485405e-02   5.3767837e-03   8.5098018e-03  -4.3835293e-01  -1.6090083e-03  -3.1859306e+00   1.0850478e-04  -3.1875935e+00   9.2110218e-02   2.9893635e+00   3.9498855e-03   3.1054412e+00   5.3007705e-04   3.1209836e+00   1.4029988e-01   2.9176749e+00   1.3191310e-01   2.5698466e+00   5.7363395e-02   2.2308158e+00
   1.6200000e+01  -1.2603266e-02  -1.9870108e-01  -5.3756996e-03  -1.8190480e+00   1.1492562e-03   1.3099719e+00   4.1721838e-04  -3.0661631e+00   7.6627741e-02   2.7390513e+00   3.9730776e-04  -3.2341177e+00   1.3589257e-01  -1.5465914e-03  -4.8256759e-02  -4.3623181e-01  -2.6279608e-04  -3.1859508e+00   2.1604561e-04  -3.1875504e+00   7.2386380e-02   3.0164133e+00   2.3730664e-04   3.1083784e+00   8.4702961e-05   3.1214944e+00   1.1533329e-01   2.9510433e+00   1.3589596e-01   2.5938110e+00   5.9478048e-02   2.2415412e+00
   1.6400000e+01  -1.2591712e-02  -2.0122497e-01  -1.0122437e-03  -1.8190144e+00   1.1612129e-03   1.3101960e+00   3.8862772e-04  -3.0660968e+00   7.9601504e-02   2.7539017e+00  -2.2540595e-03  -3.2339780e+00   2.3402254e-01  -8.7962159e-05   1.4637896e-02  -4.3711565e-01   1.6090284e-03  -3.1860403e+00  -1.1328373e-03  -3.1875116e+00   5.6047317e-02   3.0385920e+00   3.4321406e-03   3.1101626e+00   1.4650048e-04   3.1218005e+00   9.3449481e-02   2.9807781e+00   1.4351491e-01   2.6190640e+00   6.1880040e-02   2.2527087e+00
   1.6600000e+01  -1.2583817e-02  -2.0374683e-01   4.2318527e-03  -1.8192646e+00   1.1614277e-03   1.3104233e+00  -6.6295773e-04  -3.0660242e+00   9.7481326e-02   2.7691140e+00   6.0416226e-04  -3.2339970e+00  -3.4354706e-02   1.7842807e-02   1.6049843e-02  -4.3883547e-01   2.6009463e-04  -3.1860203e+00   1.0767132e-03  -3.1875377e+00   4.1280244e-02   3.0564855e+00   2.7541254e-03   3.1113217e+00  -3.9642487e-04   3.1219792e+00   7.5073688e-02   3.0064188e+00   1.5272270e-01   2.6455640e+00   6.4104596e-02   2.2643239e+00
   1.6800000e+01  -1.2573838e-02  -2.0626671e-01  -7.9130159e-04  -1.8192331e+00   1.1692517e-03   1.3106529e+00  -1.0876553e-03  -3.0660015e+00   3.2033785e-01   2.7855327e+00   1.6865769e-03  -3.2340690e+00  -1.0378112e-01   3.5488518e-02   1.2878876e-02  -4.3838840e-01  -1.6090141e-03  -3.1859311e+00   9.4838711e-05  -3.1875447e+00   3.2691246e-02   3.0706307e+00   1.8457379e-03   3.1122339e+00   3.9942183e-05   3.1220635e+00   6.2171358e-02   3.0280119e+00   1.6121299e-01   2.6735147e+00   6.6555438e-02   2.2763926e+00
   1.7000000e+01  -1.2564297e-02  -2.0878469e-01  -6.0608649e-03  -1.8190831e+00   1.0196302e-03   1.3108840e+00   1.5557314e-03  -3.0660699e+00   2.3442434e-03   2.8143945e+00  -1.3743067e-03  -3.2340003e+00  -1.1023784e-01   3.8628782e-02  -1.7422277e-02  -4.3685204e-01  -2.6279169e-04  -3.1859513e+00  -1.1176708e-03  -3.1875000e+00   2.7440677e-02   3.0816927e+00   2.0448660e-03   3.1129379e+00  -8.2125372e-04   3.1220957e+00   4.8668694e-02   3.0459969e+00   1.7052322e-01   2.7030569e+00   6.9178702e-02   2.2889224e+00
   1.7200000e+01  -1.2550114e-02  -2.1130075e-01   4.5668982e-03  -1.8193336e+00   8.9748715e-04   1.3111090e+00   2.7524830e-04  -3.0660745e+00   5.5307185e-03   2.8433670e+00  -2.2132042e-03  -3.2339623e+00  -5.9202776e-02   3.0666951e-02  -3.4871677e-02  -4.3634976e-01   1.6090268e-03  -3.1860409e+00   1.0748136e-03  -3.1875271e+00   1.8796463e-02   3.0904532e+00   1.5581252e-03   3.1135008e+00   6.9235422e-04   3.1220742e+00   3.9189840e-02   3.0608077e+00   1.7745643e-01   2.7342793e+00   7.0798744e-02   2.3019347e+00
   1.7400000e+01  -1.2532972e-02  -2.1381466e-01  -4.0026518e-03  -1.8194908e+00   8.2495907e-04   1.3113184e+00  -2.7681763e-03  -3.0660001e+00   1.2528130e-02   2.8596370e+00   3.1385640e-03  -3.2341070e+00  -1.8434464e-02   1.8881336e-02   3.2251963e-02  -4.3851180e-01   2.6009916e-04  -3.1860209e+00   9.5076352e-05  -3.1875341e+00   1.8610048e-02   3.0973085e+00   1.1432338e-03   3.1139701e+00   4.8761715e-05   3.1220634e+00   3.0319900e-02   3.0728576e+00   1.8108842e-01   2.7671460e+00   7.3150229e-02   2.3153990e+00
   1.7600000e+01  -1.2524509e-02  -2.1632596e-01   8.2466288e-03  -1.8195901e+00   7.6908206e-04   1.3115107e+00   2.2351123e-03  -3.0660854e+00   1.2879629e-02   2.8694124e+00   3.9730766e-04  -3.2341207e+00  -2.7481381e-02   9.0931987e-03   8.5672591e-03  -4.3951551e-01  -1.6090150e-03  -3.1859316e+00  -1.1177001e-03  -3.1874895e+00   1.0215407e-02   3.1027576e+00   7.6048645e-04   3.1143476e+00  -8.2212457e-04   3.1220880e+00   2.3751518e-02   3.0825671e+00   1.8062653e-01   2.8013771e+00   7.6525679e-02   2.3292937e+00
   1.7800000e+01  -1.2506448e-02  -2.1883472e-01  -2.0413228e-04  -1.8193981e+00   6.6883912e-04   1.3116879e+00   2.0756495e-04  -3.0661339e+00   1.2968917e-02   2.8759252e+00  -2.2540591e-03  -3.2339810e+00  -3.6106989e-02   1.6091099e-03   1.2795118e-02  -4.3833086e-01  -2.6279156e-04  -3.1859519e+00  -2.6111054e-04  -3.1875166e+00   3.7243046e-03   3.1070111e+00   3.6601603e-04   3.1146390e+00   6.9243822e-04   3.1220628e+00   1.5663855e-02   3.0903060e+00   1.7312864e-01   2.8364816e+00   7.9566875e-02   2.3436876e+00
   1.8000000e+01  -1.2490010e-02  -2.2134085e-01  -6.1007368e-03  -1.8189678e+00   7.6667325e-04   1.3118496e+00   4.0950048e-04  -3.0660593e+00   1.2958530e-02   2.8806661e+00   6.0416219e-04  -3.2339999e+00   1.3597164e-01  -5.4059645e-03  -1.7423049e-02  -4.3669791e-01   1.6090281e-03  -3.1860414e+00   9.6754564e-04  -3.1875899e+00   5.9475316e-03   3.1099453e+00   8.7246987e-04   3.1148480e+00   4.8754730e-05   3.1220498e+00   1.5849588e-02   3.0962953e+00   1.6226203e-01   2.8716747e+00   8.2771410e-02   2.3586435e+00
   1.8200000e+01  -1.2476636e-02  -2.2384397e-01  -9.6297466e-04  -1.8190426e+00   7.5422934e-04   1.3120035e+00  -4.1351716e-03  -3.0659897e+00   1.2943816e-02   2.8844378e+00   1.6865762e-03  -3.2340720e+00   2.3402231e-01  -3.9783620e-03  -3.5539425e-02  -4.3614606e-01   2.6009483e-04  -3.1860214e+00   1.0850474e-04  -3.1875927e+00   6.9577937e-03   3.1120019e+00  -4.0757124e-05   3.1150208e+00   1.1228805e-04   3.1220733e+00   1.4517513e-02   3.1010050e+00   1.3933586e-01   2.9060728e+00   8.5507882e-02   2.3741903e+00
   1.8400000e+01  -1.2460241e-02  -2.2634412e-01   4.2285968e-03  -1.8193793e+00   6.9377520e-04   1.3121566e+00   3.0138204e-03  -3.0661399e+00   1.2907644e-02   2.8876763e+00  -1.3743074e-03  -3.2340033e+00   3.8410220e-02   1.3938581e-02   3.2399353e-02  -4.3831406e-01  -1.6090119e-03  -3.1859322e+00   2.1604609e-04  -3.1875495e+00   5.2322386e-03   3.1137175e+00   5.1189489e-04   3.1151491e+00  -8.2839564e-04   3.1220937e+00   7.8020426e-03   3.1049539e+00   1.2773720e-01   2.9384558e+00   8.9168408e-02   2.3903275e+00
   1.8600000e+01  -1.2444185e-02  -2.2884129e-01  -7.9108587e-04  -1.8193934e+00   7.0203315e-04   1.3123056e+00   1.2996180e-04  -3.0662409e+00   1.2885446e-02   2.8906199e+00  -2.2132034e-03  -3.2339653e+00  -9.7884376e-02   3.5186118e-02   8.7256194e-03  -4.3934085e-01  -2.6279502e-04  -3.1859524e+00  -1.1328373e-03  -3.1875107e+00   4.7580964e-03   3.1152012e+00   4.2206022e-04   3.1152433e+00   6.9306035e-04   3.1220684e+00  -8.4067470e-04   3.1080980e+00   1.0617166e-01   2.9682260e+00   9.0275799e-02   2.4070813e+00
   1.8800000e+01  -1.2430872e-02  -2.3133534e-01  -4.5684632e-04  -1.8192686e+00  -1.6362306e-04   1.3124505e+00   4.1722520e-04  -3.0661674e+00   1.2892783e-02   2.8933990e+00   3.1385638e-03  -3.2341100e+00  -1.2366871e-01   4.3552322e-02   9.5756204e-03  -4.3815503e-01   1.6090294e-03  -3.1860420e+00   1.0767124e-03  -3.1875369e+00   3.5810190e-03   3.1164642e+00  -3.9547014e-04   3.1153367e+00   4.8688088e-05   3.1220552e+00   4.0490270e-03   3.1100988e+00   8.7499621e-02   2.9950212e+00   9.4121706e-02   2.4243773e+00
   1.9000000e+01  -1.2419217e-02  -2.3382639e-01  -4.7920305e-04  -1.8192549e+00   2.3588958e-04   1.3125504e+00   3.8862741e-04  -3.0661011e+00   1.2862282e-02   2.8960873e+00   3.9730737e-04  -3.2341237e+00  -9.0831588e-02   3.8031930e-02  -1.5933344e-02  -4.3667469e-01   2.6009905e-04  -3.1860220e+00   9.4839216e-05  -3.1875438e+00   2.4793982e-03   3.1175283e+00   1.3056566e-04   3.1153855e+00   1.1229113e-04   3.1220785e+00   3.2047760e-03   3.1113636e+00   7.2783257e-02   3.0183812e+00   9.9331062e-02   2.4422066e+00
   1.9200000e+01  -1.2402994e-02  -2.3631465e-01  -4.7770903e-04  -1.8192897e+00   2.1625430e-05   1.3126102e+00  -6.6295982e-04  -3.0660285e+00   1.2811181e-02   2.8987246e+00  -2.2540601e-03  -3.2339840e+00  -3.8383978e-02   2.5471547e-02  -3.4859328e-02  -4.3626353e-01  -1.6090117e-03  -3.1859327e+00  -1.1176708e-03  -3.1874992e+00   1.4109222e-03   3.1183807e+00   7.8730112e-05   3.1154026e+00  -8.2839445e-04   3.1220989e+00   2.2807822e-03   3.1123812e+00   6.2104087e-02   3.0383672e+00   1.0298644e-01   2.4607432e+00
   1.9400000e+01  -1.2392387e-02  -2.3880012e-01  -4.7780798e-04  -1.8193520e+00   1.2732938e-04   1.3126537e+00  -1.0876536e-03  -3.0660058e+00   1.2804037e-02   2.9013301e+00   6.0416187e-04  -3.2340029e+00  -7.9864430e-03   1.2983436e-02   3.2252182e-02  -4.3841447e-01  -2.6279565e-04  -3.1859530e+00   1.0748143e-03  -3.1875263e+00   9.6336580e-04   3.1190193e+00   8.3839502e-05   3.1154213e+00   6.9305710e-04   3.1220735e+00   1.4643537e-03   3.1131831e+00   4.8317622e-02   3.0553738e+00   1.0640204e-01   2.4800611e+00
   1.9600000e+01  -1.2379256e-02  -2.4128286e-01  -4.7780369e-04  -1.8194293e+00   1.2920468e-04   1.3126848e+00   1.5557332e-03  -3.0660742e+00   1.2787238e-02   2.9039158e+00   1.6865769e-03  -3.2340750e+00  -3.6411049e-02   4.1739707e-03   8.7238369e-03  -4.3941156e-01   1.6090301e-03  -3.1860425e+00   9.5076413e-05  -3.1875332e+00   8.0253368e-04   3.1194749e+00   8.3336093e-05   3.1154389e+00   4.8690343e-05   3.1220604e+00   1.6903490e-03   3.1137884e+00   3.9822086e-02   3.0696275e+00   1.1211525e-01   2.5001256e+00
   1.9800000e+01  -1.2368320e-02  -2.4376303e-01   4.0950291e-03  -1.8195148e+00   1.2923807e-04   1.3127135e+00   2.7525008e-04  -3.0660787e+00   1.2756513e-02   2.9064894e+00  -1.3743076e-03  -3.2340063e+00   1.3590811e-01  -2.7914153e-03   1.2733186e-02  -4.3821552e-01   2.6009407e-04  -3.1860225e+00  -1.1177007e-03  -3.1874887e+00  -3.1980838e-04   3.1198039e+00   8.3386736e-05   3.1154561e+00  -8.2211406e-04   3.1220837e+00   1.2614589e-03   3.1142640e+00   2.7639225e-02   3.0813888e+00   1.1616767e-01   2.5210222e+00


==> data/control_313_normal.dat <==
   0.0000000e+00  -4.1430739e-03   0.0000000e+00  -1.7410737e-02   0.0000000e+00  -9.7742011e-01   0.0000000e+00  -2.6769454e-01   0.0000000e+00  -1.9839497e+00   0.0000000e+00  -1.3736579e+00   0.0000000e+00  -1.5163834e+00   0.0000000e+00  -1.5139531e+00   0.0000000e+00  -1.5909285e+00   0.0000000e+00  -1.5465729e+00   0.0000000e+00  -1.5493723e+00   0.0000000e+00  -1.5969606e+00   0.0000000e+00  -1.6381731e+00   0.0000000e+00  -1.5977174e+00   0.0000000e+00  -1.7295588e+00   0.0000000e+00  -1.6877501e+00   0.0000000e+00
   2.0000000e-01  -4.0957339e-03  -2.0551254e-04  -2.9237429e-02  -8.6364008e-04  -8.2790538e-01  -4.8483829e-02  -3.6203679e-01  -1.3278688e-02  -1.8097272e+00  -9.8411599e-02  -1.3066963e+00  -6.8138760e-02  -1.3356877e+00  -7.5218500e-02  -1.0906827e+00  -7.5097944e-02  -1.0983934e+00  -7.8916223e-02  -1.1152514e+00  -7.6716016e-02  -1.1292497e+00  -7.6854877e-02  -1.1298751e+00  -7.9215442e-02  -1.1223328e+00  -8.1259742e-02  -1.0972859e+00  -7.9252982e-02  -1.1204228e+00  -8.5792824e-02  -1.1312984e+00  -8.3718949e-02
   4.0000000e-01  -4.0764259e-03  -6.8981331e-04  -1.4658740e-02  -3.4953700e-03  -7.3349454e-01  -1.5587592e-01  -4.3630626e-01  -4.9402060e-02  -1.7198903e+00  -3.2280592e-01  -1.2361893e+00  -2.2616824e-01  -1.1469014e+00  -2.4437099e-01  -8.7128071e-01  -2.3193232e-01  -8.1025478e-01  -2.4135640e-01  -8.4436752e-01  -2.3698258e-01  -8.3424505e-01  -2.3800577e-01  -8.4254629e-01  -2.4362655e-01  -8.1068519e-01  -2.4809329e-01  -8.1968445e-01  -2.4209890e-01  -8.2204967e-01  -2.5873278e-01  -8.3399406e-01  -2.5436136e-01
   6.0000000e-01  -4.0764296e-03  -1.3242350e-03  -1.4049744e-02  -6.8548520e-03  -1.2720877e+00  -2.8483907e-01  -2.1856373e+00  -1.0558040e-01  -1.1260563e+00  -6.0480545e-01  -8.9081260e-01  -4.2731247e-01  -8.3192200e-01  -4.4836866e-01  -6.1417123e-01  -4.0554233e-01  -5.8225655e-01  -4.1532913e-01  -6.2297958e-01  -4.1213954e-01  -6.1322871e-01  -4.1371474e-01  -6.2787163e-01  -4.2156196e-01  -6.4723471e-01  -4.2547125e-01  -6.4083311e-01  -4.1671705e-01  -6.2564037e-01  -4.3994812e-01  -6.5911683e-01  -4.3535019e-01
   8.0000000e-01  -4.0764296e-03  -2.0402603e-03  -1.4024342e-02  -9.9911368e-03  -1.0684680e+00  -4.4852069e-01  -8.8735298e-01  -2.6255659e-01  -1.2415211e+00  -8.8531250e-01  -8.1988156e-01  -6.3212158e-01  -7.1489856e-01  -6.4819447e-01  -5.4439104e-01  -5.6669024e-01  -4.7418469e-01  -5.7261329e-01  -5.1461579e-01  -5.7347977e-01  -5.1849667e-01  -5.7446293e-01  -5.0955946e-01  -5.8459571e-01  -5.1392226e-01  -5.8786490e-01  -5.2009045e-01  -5.7764423e-01  -5.1077309e-01  -6.0383840e-01  -5.3041819e-01  -6.0126206e-01
   1.0000000e+00  -4.0764296e-03  -2.8010709e-03  -1.4023281e-02  -1.2978923e-02  -4.0541509e-01  -6.4304097e-01  -1.2973576e+00  -4.8153384e-01  -1.7676095e+00  -1.1465982e+00  -6.2446115e-01  -8.2138961e-01  -5.5294459e-01  -8.2712709e-01  -4.8237897e-01  -7.0709010e-01  -4.1750404e-01  -7.0611337e-01  -4.4061800e-01  -7.1286613e-01  -4.3292008e-01  -7.1332067e-01  -4.4085299e-01  -7.2485945e-01  -4.4840850e-01  -7.2878057e-01  -4.5169227e-01  -7.1780091e-01  -4.4641071e-01  -7.4454175e-01  -4.6319970e-01  -7.4540964e-01
   1.2000000e+00  -4.0764296e-03  -3.5864601e-03  -1.4023234e-02  -1.5884125e-02  -3.7547044e-01  -8.1332204e-01  -1.1378143e+00  -7.0212158e-01  -7.5876701e-01  -1.4281229e+00  -8.4037380e-01  -9.8955269e-01  -5.5588383e-01  -9.8180463e-01  -4.3409288e-01  -8.3019172e-01  -3.5890023e-01  -8.1935750e-01  -3.8830379e-01  -8.3213014e-01  -3.8552387e-01  -8.3207041e-01  -4.0125553e-01  -8.4441118e-01  -4.1077086e-01  -8.4924214e-01  -4.1804980e-01  -8.3825947e-01  -4.1511380e-01  -8.6465975e-01  -4.3019401e-01  -8.6904891e-01
   1.4000000e+00  -4.0764296e-03  -4.3853384e-03   3.9530107e-03  -1.8743961e-02  -3.1936484e-01  -9.4187261e-01  -8.3094430e-01  -9.3233927e-01  -6.4632241e-01  -1.6920894e+00  -6.7167481e-01  -1.1489026e+00  -4.8254872e-01  -1.1167357e+00  -4.4189688e-01  -9.3888490e-01  -3.4914711e-01  -9.1627482e-01  -3.7648194e-01  -9.3474898e-01  -3.7032166e-01  -9.3395631e-01  -3.8374844e-01  -9.4783992e-01  -3.9886070e-01  -9.5394922e-01  -3.9533999e-01  -9.4345939e-01  -3.8943455e-01  -9.6931251e-01  -4.0722523e-01  -9.7706444e-01
   1.6000000e+00  -4.0764296e-03  -5.1916196e-03   1.2784468e-02  -2.0687204e-02  -3.5998334e-01  -1.0435212e+00  -8.3779606e-01  -1.1461372e+00  -1.5393187e+00  -1.8998489e+00  -4.4604181e-01  -1.3038209e+00  -4.0081476e-01  -1.2373114e+00  -4.1294890e-01  -1.0380956e+00  -3.3198312e-01  -1.0013667e+00  -3.5091165e-01  -1.0255206e+00  -3.4548350e-01  -1.0239072e+00  -3.5649797e-01  -1.0399428e+00  -3.7378960e-01  -1.0478899e+00  -3.7023574e-01  -1.0377917e+00  -3.7004682e-01  -1.0629323e+00  -3.8343694e-01  -1.0740250e+00
   1.8000000e+00  -4.0764296e-03  -6.0019636e-03   9.5657580e-03  -2.0958893e-02  -8.6673095e-01  -1.1301407e+00  -6.3860580e-01  -1.3387943e+00  -1.5821862e+00  -2.1164885e+00  -4.0534793e-01  -1.4382600e+00  -3.8656924e-01  -1.3429745e+00  -3.9761280e-01  -1.1309834e+00  -3.2072946e-01  -1.0787209e+00  -3.4626200e-01  -1.1080416e+00  -3.4253071e-01  -1.1054581e+00  -3.4740924e-01  -1.1237667e+00  -3.6180463e-01  -1.1341943e+00  -3.6155320e-01  -1.1239916e+00  -3.5836047e-01  -1.1484919e+00  -3.7309535e-01  -1.1628051e+00
   2.0000000e+00  -4.0764296e-03  -6.8145374e-03   3.6667950e-03  -2.0114020e-02  -2.5318288e-01  -1.2352992e+00  -3.6947910e-01  -1.5102470e+00  -1.3549316e+00  -2.3764137e+00  -4.7877953e-01  -1.5502729e+00  -3.8780370e-01  -1.4364256e+00  -3.8309583e-01  -1.2184642e+00  -2.9812121e-01  -1.1505730e+00  -3.2030490e-01  -1.1847649e+00  -3.1532558e-01  -1.1812434e+00  -3.1938663e-01  -1.2014890e+00  -3.4495759e-01  -1.2146945e+00  -3.3664261e-01  -1.2042777e+00  -3.4619091e-01  -1.2282604e+00  -3.6146625e-01  -1.2456162e+00
   2.2000000e+00  -4.0764296e-03  -7.6283348e-03  -1.1987466e-03  -1.9079763e-02  -4.0878041e-01  -1.3407888e+00  -6.3644069e-01  -1.6486187e+00  -6.1364617e-01  -2.6505638e+00  -4.6510408e-01  -1.6519671e+00  -3.7769193e-01  -1.5226570e+00  -3.8015673e-01  -1.3016342e+00  -2.9285890e-01  -1.2178267e+00  -3.1389096e-01  -1.2568298e+00  -3.0793946e-01  -1.2523950e+00  -3.1768648e-01  -1.2741032e+00  -3.5392923e-01  -1.2906867e+00  -3.3898135e-01  -1.2797297e+00  -3.4814052e-01  -1.3037723e+00  -3.6023022e-01  -1.3241542e+00
   2.4000000e+00  -4.0764296e-03  -8.4428039e-03  -4.6339722e-03  -1.8422617e-02  -6.6126655e-01  -1.4292476e+00  -8.2214648e-01  -1.7711420e+00  -1.1079139e-01  -2.8865158e+00  -5.0835813e-01  -1.7503036e+00  -3.3920092e-01  -1.6044747e+00  -3.7317410e-01  -1.3817027e+00  -2.9200747e-01  -1.2813770e+00  -3.1049667e-01  -1.3249653e+00  -3.1015825e-01  -1.3195316e+00  -3.0245942e-01  -1.3426912e+00  -3.3722758e-01  -1.3639653e+00  -3.2645185e-01  -1.3516324e+00  -3.4129498e-01  -1.3765503e+00  -3.6042304e-01  -1.3998134e+00
   2.6000000e+00  -4.0764296e-03  -9.2576415e-03  -4.9291910e-03  -1.8340541e-02  -1.5514988e-01  -1.5272065e+00  -8.1996312e-01  -1.9050269e+00   2.3376976e-02  -3.0464395e+00  -6.6517516e-01  -1.8483873e+00  -3.3439837e-01  -1.6815499e+00  -3.6450415e-01  -1.4596034e+00  -2.8039150e-01  -1.3426388e+00  -2.9534025e-01  -1.3905153e+00  -2.9267608e-01  -1.3842748e+00  -2.9167660e-01  -1.4082450e+00  -3.4536787e-01  -1.4352908e+00  -3.2799231e-01  -1.4210609e+00  -3.5069355e-01  -1.4475675e+00  -3.7016363e-01  -1.4738519e+00
   2.8000000e+00  -4.0764296e-03  -1.0072681e-02  -6.4051321e-04  -1.8728299e-02  -2.6799512e-01  -1.6155333e+00  -8.9724585e-01  -2.0525848e+00  -9.5947216e-02  -3.1375498e+00  -3.1688538e+00  -1.9558686e+00  -3.3855523e-01  -1.7542202e+00  -3.6509954e-01  -1.5356004e+00  -2.6906602e-01  -1.4020339e+00  -2.8643151e-01  -1.4537566e+00  -2.8137801e-01  -1.4469274e+00  -2.8493705e-01  -1.4709800e+00  -3.5376839e-01  -1.5052694e+00  -3.3442474e-01  -1.4886987e+00  -3.6435365e-01  -1.5178064e+00  -3.8852003e-01  -1.5474921e+00
   3.0000000e+00  -4.0764296e-03  -1.0887832e-02   1.8229168e-03  -1.9173169e-02  -5.6070489e-01  -1.6836060e+00  -7.0126603e-01  -2.2113913e+00   1.2470954e-01  -3.1913616e+00  -2.1175478e+00  -2.1990716e+00  -3.4224590e-01  -1.8244840e+00  -3.7694517e-01  -1.6102301e+00  -2.6693360e-01  -1.4593707e+00  -2.8936704e-01  -1.5146730e+00  -2.8322664e-01  -1.5071618e+00  -2.8829248e-01  -1.5313957e+00  -3.8196706e-01  -1.5752564e+00  -3.4369788e-01  -1.5557355e+00  -3.9390221e-01  -1.5886778e+00  -4.2546157e-01  -1.6222199e+00
   3.2000000e+00  -4.0764296e-03  -1.1703044e-02   2.4460119e-03  -1.9352922e-02  -3.9983082e-01  -1.7596679e+00  -8.0767479e-01  -2.3697902e+00   2.2876945e-02  -3.2186068e+00   1.5696543e-01  -2.5663453e+00  -3.7404780e-01  -1.8937791e+00  -3.8945246e-01  -1.6847210e+00  -2.6748942e-01  -1.5150119e+00  -2.8989898e-01  -1.5740972e+00  -2.9741374e-01  -1.5657018e+00  -2.9016847e-01  -1.5904310e+00  -4.0441030e-01  -1.6469881e+00  -3.6424163e-01  -1.6231637e+00  -4.3411246e-01  -1.6619169e+00  -4.8302383e-01  -1.7001229e+00
   3.4000000e+00  -4.0764296e-03  -1.2518289e-02   1.9171900e-03  -1.9256168e-02  -1.5651813e-01  -1.8440283e+00  -8.2479976e-01  -2.5252803e+00   1.2428420e-02  -3.2273570e+00  -4.1169031e-01  -2.8461674e+00  -3.9398865e-01  -1.9642701e+00  -4.0933112e-01  -1.7602375e+00  -2.7648424e-01  -1.5696635e+00  -2.9543628e-01  -1.6328481e+00  -2.8491998e-01  -1.6240907e+00  -2.9359950e-01  -1.6489382e+00  -4.5837270e-01  -1.7219363e+00  -3.9402670e-01  -1.6922027e+00  -5.1589999e-01  -1.7396508e+00  -5.9781776e-01  -1.7841250e+00
   3.6000000e+00  -4.0764296e-03  -1.3333553e-02  -2.1802447e-04  -1.9008578e-02  -2.7413834e-01  -1.9143368e+00  -7.0395253e-01  -2.6843472e+00   1.5368051e-02  -3.2306132e+00   4.7822945e-02  -3.0137803e+00  -3.8389179e-01  -2.0376987e+00  -4.4042912e-01  -1.8378112e+00  -2.6333197e-01  -1.6242408e+00  -3.0033061e-01  -1.6915257e+00  -2.9523684e-01  -1.6823533e+00  -3.0140434e-01  -1.7074019e+00  -5.7690946e-01  -1.8022386e+00  -4.4923957e-01  -1.7644378e+00  -6.8907755e-01  -1.8255424e+00  -8.6067282e-01  -1.8795075e+00
   3.8000000e+00  -4.0764296e-03  -1.4148827e-02  -1.2304423e-03  -1.8805610e-02  -3.6337691e-01  -1.9728811e+00  -4.9153043e-01  -2.8400785e+00   7.4114958e-03  -3.2311329e+00   5.6649387e-02  -3.1201245e+00  -4.1177901e-01  -2.1130489e+00  -4.8282255e-01  -1.9188643e+00  -2.7127356e-01  -1.6784903e+00  -3.1231088e-01  -1.7506310e+00  -3.0772473e-01  -1.7405508e+00  -3.1570303e-01  -1.7663683e+00  -8.2475502e-01  -1.8935518e+00  -5.5502934e-01  -1.8423761e+00  -1.0625889e+00  -1.9278245e+00  -2.5295200e+00  -1.9988389e+00
   4.0000000e+00  -4.0764296e-03  -1.4964106e-02  -2.0356516e-03  -1.8764112e-02  -2.3788509e-01  -2.0341752e+00   3.2723855e-01  -2.9785317e+00   3.6446055e-03  -3.2304260e+00   4.5198193e-02  -3.1737343e+00  -4.6610620e-01  -2.1904268e+00  -5.5389047e-01  -2.0051933e+00  -2.7865271e-01  -1.7324194e+00  -3.2688729e-01  -1.8107640e+00  -3.2897177e-01  -1.7997512e+00  -3.3764520e-01  -1.8266371e+00  -2.5664190e+00  -2.0080186e+00  -7.6735847e-01  -1.9309355e+00  -2.1901603e+00  -2.0646665e+00  -9.6052334e-01  -2.2247757e+00
   4.2000000e+00  -4.0764296e-03  -1.5779388e-02   2.4570601e-05  -1.8892312e-02  -5.5184463e-02  -2.0943794e+00  -2.2472686e-01  -3.0582569e+00   3.6381736e-03  -3.2295561e+00   2.6418234e-02  -3.1986120e+00  -7.0519337e-01  -2.2727455e+00  -6.9060675e-01  -2.0996657e+00  -2.8754356e-01  -1.7868615e+00  -3.5424156e-01  -1.8726710e+00  -3.5205676e-01  -1.8610634e+00  -3.7487844e-01  -1.8892901e+00  -9.0248003e-01  -2.2316566e+00  -2.7290793e+00  -2.0401548e+00  -7.3518593e-01  -2.2915845e+00  -4.1667674e-01  -2.4992021e+00
   4.4000000e+00  -4.0764296e-03  -1.6594672e-02   1.2579765e-03  -1.9044167e-02  -4.2583798e-02  -2.1398238e+00  -3.5770857e-01  -3.0998614e+00   5.1992506e-03  -3.2287501e+00   1.9732704e-02  -3.2091182e+00  -8.4729378e-01  -2.3718430e+00  -2.2775805e+00  -2.2082767e+00  -2.9908153e-01  -1.8423259e+00  -3.9403998e-01  -1.9375007e+00  -4.2093314e-01  -1.9255430e+00  -4.5267774e-01  -1.9559899e+00  -4.3580999e-01  -2.5034416e+00  -8.4778198e-01  -2.2666493e+00  -4.0399453e-01  -2.5415823e+00  -1.8685241e-01  -2.7095090e+00
   4.6000000e+00  -4.0791551e-03  -1.7409957e-02   7.3915870e-04  -1.9064107e-02  -5.6883302e-02  -2.1691188e+00  -6.6251885e-02  -3.1495697e+00   2.1237489e-03  -3.2279021e+00   1.1884052e-02  -3.2128318e+00  -1.7660011e+00  -2.4969126e+00  -7.1542345e-01  -2.4089224e+00  -3.1529625e-01  -1.8992851e+00  -4.6273645e-01  -2.0070200e+00  -4.8237507e-01  -1.9961154e+00  -5.5727973e-01  -2.0302829e+00  -1.8755836e-01  -2.7108894e+00  -4.0693799e-01  -2.5438982e+00  -1.8497533e-01  -2.7286971e+00  -1.0009674e-01  -2.8511277e+00
   4.8000000e+00  -4.0799015e-03  -1.8225377e-02  -1.0059327e-03  -1.8987270e-02  -5.9062684e-02  -2.1897483e+00  -1.7471567e-01  -3.1946715e+00   1.5674092e-04  -3.2271200e+00   1.1503897e-02  -3.2134786e+00  -4.7835163e-01  -2.6875815e+00  -3.5950791e-01  -2.6470737e+00  -3.4933921e-01  -1.9583376e+00  -5.9986628e-01  -2.0841379e+00  -6.7991886e-01  -2.0758782e+00  -8.1301942e-01  -2.1170930e+00  -9.9663964e-02  -2.8517514e+00  -1.6670595e-01  -2.7506899e+00  -1.0218760e-01  -2.8569792e+00  -7.3916158e-02  -2.9414073e+00
   5.0000000e+00  -4.0788865e-03  -1.9041020e-02  -5.1665371e-04  -1.8964964e-02  -5.9716100e-02  -2.2063111e+00   3.3149588e-02  -3.2307826e+00   2.4115330e-03  -3.2265968e+00   8.2831450e-03  -3.2127800e+00  -7.3615222e-02  -2.8877102e+00  -1.2835092e-01  -2.8246772e+00  -3.9589834e-01  -2.0208866e+00  -8.5517900e-01  -2.1750196e+00  -2.6018716e+00  -2.1729803e+00  -2.2769637e+00  -2.2277087e+00  -7.4879256e-02  -2.9416230e+00  -7.3413348e-02  -2.8889843e+00  -7.6935708e-02  -2.9399671e+00  -5.2429059e-02  -2.9986877e+00
   5.2000000e+00  -4.0792676e-03  -1.9856765e-02   7.9574162e-04  -1.9019225e-02  -6.6856861e-02  -2.2207630e+00   7.1150732e-02  -3.2560558e+00   1.8990288e-03  -3.2261836e+00   8.1020591e-03  -3.2115183e+00  -6.1549249e-02  -3.0206320e+00  -8.2033268e-02  -2.9431230e+00  -4.7370482e-01  -2.0890473e+00  -2.0095921e+00  -2.2916915e+00  -7.7084497e-01  -2.3829617e+00  -7.4789042e-01  -2.4343982e+00  -5.7900276e-02  -2.9987096e+00  -5.2527576e-02  -2.9752974e+00  -5.6791303e-02  -2.9934803e+00  -4.6932150e-02  -3.0357280e+00
   5.4000000e+00  -4.0786609e-03  -2.0672543e-02   9.7368702e-04  -1.9030525e-02  -6.8780646e-02  -2.2344373e+00   2.9069254e-02  -3.2650497e+00  -3.4669375e-03  -3.2257647e+00   6.6997859e-03  -3.2100874e+00   2.2945875e-02  -3.0996254e+00  -6.7522869e-02  -3.0174120e+00  -5.8910728e-01  -2.1660391e+00  -6.9393707e-01  -2.4901552e+00  -3.0175127e-01  -2.6421627e+00  -2.5438149e-01  -2.6774517e+00  -5.0245079e-02  -3.0359542e+00  -4.5227178e-02  -3.0282556e+00  -5.0505941e-02  -3.0287923e+00  -3.5361904e-02  -3.0605146e+00
   5.6000000e+00  -4.0708735e-03  -2.1488325e-02  -9.9584962e-04  -1.8956095e-02  -6.8126376e-02  -2.2480703e+00   1.5210891e-02  -3.2656526e+00   2.4410425e-04  -3.2256296e+00   4.8300781e-03  -3.2086405e+00   5.0538084e-02  -3.1443407e+00  -4.8201394e-02  -3.0648653e+00  -2.4055607e+00  -2.2567636e+00  -2.3144807e-01  -2.7151536e+00  -1.0526119e-01  -2.8307056e+00  -9.1055620e-02  -2.8538503e+00  -3.9027159e-02  -3.0612394e+00  -3.2792828e-02  -3.0616976e+00  -3.8528344e-02  -3.0529849e+00  -2.8808104e-02  -3.0777789e+00
   5.8000000e+00  -4.0638497e-03  -2.2303699e-02  -5.1621840e-04  -1.8925080e-02  -8.5921319e-02  -2.2617264e+00   3.1941731e-03  -3.2640477e+00  -2.2615260e-04  -3.2256842e+00   3.8561686e-03  -3.2073346e+00  -2.6451543e-02  -3.1654417e+00  -4.0656400e-02  -3.0960430e+00  -7.8228489e-01  -2.4498170e+00  -9.6340823e-02  -2.8783134e+00  -5.2283707e-02  -2.9516628e+00  -5.1782224e-02  -2.9655130e+00  -3.0704926e-02  -3.0790938e+00  -2.4364883e-02  -3.0835153e+00  -3.2339267e-02  -3.0702254e+00  -2.4369535e-02  -3.0901196e+00
   6.0000000e+00  -4.0646635e-03  -2.3118183e-02  -4.9554386e-04  -1.8974130e-02  -9.1060646e-02  -2.2762513e+00  -5.3693152e-04  -3.2623904e+00  -1.6654357e-04  -3.2257155e+00   2.7136667e-03  -3.2062304e+00  -3.7460371e-03  -3.1762807e+00  -2.9617920e-02  -3.1171289e+00  -1.9645913e-01  -2.6923184e+00  -5.7522723e-02  -2.9820409e+00  -4.6620021e-02  -3.0249162e+00  -3.4437281e-02  -3.0330634e+00  -2.6497347e-02  -3.0920015e+00  -2.6874377e-02  -3.0980302e+00  -2.8734977e-02  -3.0828570e+00  -2.6604260e-02  -3.0992717e+00
   6.2000000e+00  -4.0661315e-03  -2.3931934e-02   1.2354312e-03  -1.9046606e-02  -1.0020753e-01  -2.2922310e+00  -6.3008913e-03  -3.2613777e+00  -1.7409939e-04  -3.2257501e+00   2.2680832e-03  -3.2053331e+00   1.0878890e-04  -3.1834899e+00  -3.1112695e-02  -3.1318224e+00  -7.0869401e-02  -2.8669383e+00  -5.1091289e-02  -3.0457358e+00  -2.6996454e-02  -3.0695555e+00  -1.9726497e-02  -3.0739482e+00  -2.9079180e-02  -3.1016473e+00  -1.3512140e-02  -3.1083193e+00  -2.3331019e-02  -3.0925287e+00  -1.6736126e-02  -3.1066044e+00
   6.4000000e+00  -4.0659108e-03  -2.4745388e-02   7.3818469e-04  -1.9045236e-02  -1.0420641e-01  -2.3096717e+00   1.0154383e-03  -3.2611563e+00  -1.7314134e-04  -3.2257845e+00   1.2033752e-03  -3.2046179e+00  -7.5714272e-04  -3.1875932e+00  -1.7627461e-03  -3.1426331e+00  -4.3461736e-02  -2.9742700e+00  -3.0535292e-02  -3.0855640e+00  -2.7158487e-02  -3.0972876e+00  -2.7670235e-02  -3.0987640e+00  -1.8022543e-02  -3.1094602e+00  -1.9958395e-02  -3.1157283e+00  -2.5687591e-02  -3.1001616e+00  -1.8448118e-02  -3.1125399e+00
   6.6000000e+00  -4.0640796e-03  -2.5558729e-02  -1.0059754e-03  -1.8957666e-02  -1.0158214e-01  -2.3284842e+00  -2.5649159e-04  -3.2612405e+00  -6.5088784e-04  -3.2258190e+00   2.0029221e-03  -3.2040735e+00   6.6064906e-04  -3.1898783e+00  -2.7653390e-02  -3.1499178e+00  -4.0920291e-02  -3.0382105e+00  -2.5218605e-02  -3.1110129e+00  -2.0163931e-02  -3.1149514e+00  -1.4057557e-02  -3.1145574e+00  -2.2661024e-02  -3.1158236e+00  -1.5513769e-02  -3.1213335e+00  -1.6327306e-02  -3.1065729e+00  -1.7049123e-02  -3.1173925e+00
   6.8000000e+00  -4.0623152e-03  -2.6371907e-02  -5.1665563e-04  -1.8929512e-02  -1.0475494e-01  -2.3480819e+00  -3.5308988e-05  -3.2612581e+00   1.1335354e-03  -3.2258773e+00   4.2811305e-04  -3.2036265e+00  -1.4141323e-03  -3.1911304e+00  -2.5639561e-02  -3.1553591e+00  -1.9877407e-02  -3.0770976e+00  -2.4400051e-02  -3.1274713e+00  -1.2450342e-02  -3.1267492e+00  -5.0001532e-03  -3.1250466e+00  -1.7442958e-02  -3.1211723e+00  -5.2221899e-03  -3.1259902e+00  -1.7723002e-02  -3.1119451e+00  -1.1788686e-02  -3.1216510e+00
   7.0000000e+00  -4.0611130e-03  -2.7184835e-02  -4.9556383e-04  -1.8980566e-02  -1.0198633e-01  -2.3681612e+00  -7.3771735e-05  -3.2612800e+00   1.1317127e-04  -3.2258795e+00   1.1165630e-03  -3.2032785e+00   6.0643750e-04  -3.1918609e+00  -1.7275986e-02  -3.1607408e+00  -2.5232458e-02  -3.1010880e+00  -4.1058920e-02  -3.1387388e+00  -2.6552330e-02  -3.1346610e+00  -2.0020502e-02  -3.1316224e+00  -9.6618302e-03  -3.1258938e+00  -1.3256204e-02  -3.1294353e+00  -1.7374991e-02  -3.1164361e+00  -5.0588037e-03  -3.1252656e+00
   7.2000000e+00  -4.0594159e-03  -2.7997493e-02   1.2354319e-03  -1.9054160e-02  -1.0476014e-01  -2.3884965e+00  -6.7073554e-05  -3.2612971e+00  -1.2271352e-03  -3.2258290e+00   8.9356940e-05  -3.2030148e+00   1.1840711e-03  -3.1922891e+00  -1.1792707e-02  -3.1655931e+00  -1.2702115e-02  -3.1163136e+00   2.1483822e-04  -3.1479508e+00  -2.5562370e-02  -3.1408260e+00  -1.8962294e-02  -3.1364276e+00  -1.6335401e-02  -3.1296730e+00  -1.2803761e-02  -3.1321958e+00  -1.3541142e-02  -3.1204827e+00  -1.1157191e-02  -3.1279794e+00
   7.4000000e+00  -4.0577513e-03  -2.8809870e-02   7.3818413e-04  -1.9053404e-02  -1.0242328e-01  -2.4089974e+00  -6.8241901e-05  -3.2613128e+00   1.2064607e-03  -3.2258576e+00   8.3930261e-04  -3.2028202e+00   1.1068042e-04  -3.1924408e+00  -9.4077785e-03  -3.1695431e+00  -8.4667506e-03  -3.1263249e+00  -2.3798275e-02  -3.1546641e+00   6.2491557e-03  -3.1465564e+00  -1.9036657e-02  -3.1408189e+00  -1.5984555e-02  -3.1329500e+00  -1.2829207e-02  -3.1348845e+00  -6.3931849e-03  -3.1240813e+00  -1.0846679e-02  -3.1302277e+00
   7.6000000e+00  -4.0554848e-03  -2.9621942e-02  -1.0059762e-03  -1.8966172e-02  -9.5386415e-02  -2.4295859e+00  -6.8032181e-05  -3.2613275e+00   1.0393132e-04  -3.2258633e+00   3.9343658e-04  -3.2026682e+00   1.0054159e-05  -3.1924704e+00  -8.9775684e-03  -3.1726567e+00  -2.1969857e-02  -3.1327553e+00  -1.6870116e-02  -3.1595202e+00  -1.2371038e-02  -3.1504300e+00   1.0701117e-02  -3.1449436e+00  -1.6002982e-02  -3.1362051e+00  -1.2827777e-02  -3.1375168e+00  -9.2554250e-03  -3.1269236e+00  -1.0862474e-02  -3.1324530e+00
   7.8000000e+00  -4.0540442e-03  -3.0433666e-02  -5.1665541e-04  -1.8938203e-02  -9.4188844e-02  -2.4497785e+00  -6.8070470e-05  -3.2613417e+00  -1.2259657e-03  -3.2258123e+00  -4.9320097e-05  -3.2025312e+00   2.4140117e-05  -3.1924817e+00  -9.1042855e-03  -3.1751931e+00  -2.0913566e-02  -3.1377183e+00  -7.0094147e-03  -3.1639892e+00  -1.1169801e-02  -3.1529156e+00  -6.5697771e-03  -3.1474501e+00  -1.6002014e-02  -3.1394349e+00  -1.2827857e-02  -3.1401190e+00  -1.0619028e-02  -3.1292024e+00  -1.0861670e-02  -3.1346538e+00
   8.0000000e+00  -4.0541686e-03  -3.1245036e-02  -4.9556301e-04  -1.8989358e-02  -8.6654581e-02  -2.4694084e+00  -6.8062334e-05  -3.2613557e+00   1.2063105e-03  -3.2258408e+00   3.6328380e-04  -3.2024424e+00   2.2169561e-05  -3.1924863e+00  -6.4921127e-03  -3.1774015e+00   1.8578051e-02  -3.1423721e+00  -7.9050589e-03  -3.1674750e+00  -1.1247060e-02  -3.1553365e+00  -5.4518437e-03  -3.1487167e+00   7.0018345e-03  -3.1426515e+00   1.2381611e-02  -3.1427047e+00  -1.0553659e-02  -3.1313558e+00  -1.0861711e-02  -3.1368418e+00
   8.2000000e+00  -4.0551358e-03  -3.2056159e-02   1.2354323e-03  -1.9063008e-02  -8.1881141e-02  -2.4883072e+00  -6.8066270e-05  -3.2613695e+00   1.0394939e-04  -3.2258465e+00  -7.9693616e-04  -3.2023777e+00   2.2444362e-05  -3.1924867e+00  -5.9643317e-03  -3.1793055e+00  -5.0581321e-03  -3.1448544e+00  -7.2516562e-03  -3.1700649e+00  -1.1242089e-02  -3.1576768e+00  -5.5239878e-03  -3.1499492e+00  -6.1156430e-03  -3.1447196e+00  -1.8268163e-03  -3.1440308e+00  -1.0556792e-02  -3.1334927e+00  -1.0861709e-02  -3.1390227e+00
   8.4000000e+00  -4.0575667e-03  -3.2867199e-02   7.3819630e-04  -1.9062282e-02  -8.0675965e-02  -2.5062618e+00  -6.8072806e-05  -3.2613832e+00  -7.4811367e-04  -3.2257954e+00  -7.7187624e-05  -3.2023669e+00   2.2405929e-05  -3.1924849e+00  -5.0325274e-03  -3.1809101e+00  -3.3735446e-03  -3.1457128e+00  -6.7801348e-03  -3.1721673e+00  -3.9433756e-03  -3.1599759e+00  -5.5193308e-03  -3.1511212e+00  -5.4736295e-03  -3.1458735e+00  -1.0914336e-03  -3.1443461e+00  -1.0556642e-02  -3.1356179e+00  -1.0861710e-02  -3.1411998e+00
   8.6000000e+00  -4.0627137e-03  -3.3678354e-02  -1.0059721e-03  -1.8975066e-02  -7.6223493e-02  -2.5234445e+00  -6.8062067e-05  -3.2613969e+00  -5.7797181e-04  -3.2258003e+00  -1.6123310e-04  -3.2023972e+00   2.2410224e-05  -3.1924819e+00  -4.2648026e-03  -3.1822827e+00  -3.4931399e-03  -3.1465567e+00  -6.4405884e-03  -3.1739521e+00  -1.2615500e-03  -3.1618901e+00  -5.5196318e-03  -3.1522626e+00  -5.5049933e-03  -3.1470268e+00  -1.1294069e-03  -3.1446475e+00  -1.0556649e-02  -3.1377368e+00   1.1632996e-02  -3.1433747e+00
   8.8000000e+00  -4.0674547e-03  -3.4489926e-02  -5.1665521e-04  -1.8947106e-02  -7.4393527e-02  -2.5399337e+00  -6.8063555e-05  -3.2614105e+00   1.1243069e-03  -3.2258620e+00  -1.5142199e-04  -3.2024250e+00   2.2410247e-05  -3.1924782e+00  -3.9719915e-03  -3.1834520e+00  -3.4846472e-03  -3.1473302e+00  -5.3615169e-03  -3.1755265e+00  -2.6698770e-03  -3.1631635e+00  -5.5196127e-03  -3.1533871e+00  -5.5034607e-03  -3.1481552e+00  -1.1274459e-03  -3.1449133e+00  -1.0556648e-02  -3.1398523e+00  -9.5934394e-04  -3.1444327e+00
   9.0000000e+00  -4.0701900e-03  -3.5302171e-02   7.9574153e-04  -1.8998265e-02  -6.9402568e-02  -2.5557707e+00  -6.8063157e-05  -3.2614241e+00   1.1434056e-04  -3.2258636e+00   9.5890921e-04  -3.2024543e+00   2.2410681e-05  -3.1924742e+00  -3.0998587e-03  -3.1844641e+00  -3.4852506e-03  -3.1480695e+00  -3.2167104e-03  -3.1769183e+00  -1.1905553e-03  -3.1640460e+00  -5.5196135e-03  -3.1545023e+00  -5.5035354e-03  -3.1492712e+00  -1.1275471e-03  -3.1451610e+00   1.0820687e-02  -3.1419660e+00  -3.6739044e-04  -3.1445882e+00
   9.2000000e+00  -4.0716144e-03  -3.6115114e-02   5.3605370e-04  -1.9007864e-02  -6.5636304e-02  -2.5709277e+00  -6.8063093e-05  -3.2614378e+00  -1.2272850e-03  -3.2258131e+00  -8.6651401e-04  -3.2024290e+00   2.2410299e-05  -3.1924700e+00  -2.9099637e-03  -3.1853347e+00  -3.4852078e-03  -3.1487897e+00  -2.5744277e-03  -3.1780595e+00  -1.5335051e-03  -3.1646979e+00  -5.5196135e-03  -3.1556124e+00  -5.5035318e-03  -3.1503803e+00  -1.1275419e-03  -3.1453987e+00  -1.1309046e-03  -3.1430181e+00  -3.9516298e-04  -3.1447307e+00
   9.4000000e+00  -4.0731987e-03  -3.6928622e-02  -7.6173381e-04  -1.8954207e-02  -6.8749297e-02  -2.5853219e+00  -6.8064440e-05  -3.2614514e+00   1.2064775e-03  -3.2258417e+00  -6.9086085e-05  -3.2024191e+00   2.2412149e-05  -3.1924656e+00  -1.8882365e-03  -3.1860828e+00  -3.4852106e-03  -3.1494995e+00  -2.2074357e-03  -3.1789442e+00  -1.5665538e-03  -3.1651801e+00  -5.5196135e-03  -3.1567198e+00  -5.5035316e-03  -3.1514856e+00  -1.1275421e-03  -3.1456309e+00  -6.0027592e-04  -3.1432120e+00  -3.9385968e-04  -3.1448435e+00
   9.6000000e+00  -4.0750869e-03  -3.7742576e-02  -5.0612713e-04  -1.8940763e-02  -6.7266279e-02  -2.5992990e+00  -6.8064626e-05  -3.2614650e+00   1.0392867e-04  -3.2258474e+00   9.4930861e-04  -3.2024523e+00   2.2409740e-05  -3.1924612e+00  -1.9344960e-03  -3.1867053e+00  -3.4852102e-03  -3.1502035e+00  -1.3916852e-03  -3.1796439e+00  -1.2719074e-03  -3.1655847e+00  -5.5196136e-03  -3.1578255e+00  -5.5035319e-03  -3.1525888e+00  -1.1275420e-03  -3.1458600e+00  -6.2379285e-04  -3.1433941e+00  -3.9392073e-04  -3.1449410e+00
   9.8000000e+00  -4.0766162e-03  -3.8556933e-02  -4.9510970e-04  -1.8989443e-02  -6.5422513e-02  -2.6130999e+00  -6.8063624e-05  -3.2614786e+00  -7.4811185e-04  -3.2257963e+00  -8.6539550e-04  -3.2024262e+00   2.2410766e-05  -3.1924568e+00  -1.3526009e-03  -3.1872196e+00  -3.4852103e-03  -3.1509044e+00  -1.3726889e-03  -3.1801866e+00  -9.9472522e-04  -3.1659335e+00  -2.7001928e-03  -3.1589305e+00  -5.5035321e-03  -3.1536909e+00  -1.1275422e-03  -3.1460876e+00  -6.2275055e-04  -3.1435494e+00  -3.9391801e-04  -3.1450300e+00
   1.0000000e+01  -4.0764002e-03  -3.9371664e-02   1.2354516e-03  -1.9061284e-02  -6.5009439e-02  -2.6266525e+00  -6.8062580e-05  -3.2614922e+00  -5.7796975e-04  -3.2258012e+00  -6.9215990e-05  -3.2024163e+00   2.2411075e-05  -3.1924523e+00  -1.9135298e-03  -3.1876475e+00  -3.4852104e-03  -3.1516036e+00  -1.3381612e-03  -3.1806091e+00  -7.1507147e-04  -3.1662260e+00   4.5799107e-04  -3.1598951e+00  -5.5035323e-03  -3.1547924e+00  -1.1275421e-03  -3.1463142e+00  -6.2279674e-04  -3.1436909e+00  -3.9391805e-04  -3.1451144e+00
   1.0200000e+01  -4.0761763e-03  -4.0186651e-02   7.3818474e-04  -1.9059546e-02  -6.4435959e-02  -2.6399735e+00   8.2409054e-03  -3.2615058e+00   1.1243072e-03  -3.2258629e+00   9.4932295e-04  -3.2024494e+00   2.2410925e-05  -3.1924478e+00  -1.0095452e-03  -3.1880323e+00  -3.4852106e-03  -3.1523017e+00  -8.8691070e-04  -3.1809631e+00  -4.3248753e-04  -3.1664624e+00   3.2408499e-04  -3.1605115e+00  -5.5035320e-03  -3.1558935e+00  -1.1275422e-03  -3.1465403e+00  -6.2279470e-04  -3.1438247e+00  -3.9391827e-04  -3.1451963e+00
   1.0400000e+01  -4.0737732e-03  -4.1001760e-02  -1.0059764e-03  -1.8971775e-02  -5.8593829e-02  -2.6531220e+00  -5.7859033e-03  -3.2611073e+00   1.1434046e-04  -3.2258645e+00  -8.6539505e-04  -3.2024233e+00   2.2411210e-05  -3.1924434e+00  -1.4366444e-03  -3.1883712e+00  -3.4852106e-03  -3.1529994e+00  -3.1394190e-04  -3.1812558e+00  -8.0493476e-04  -3.1666427e+00  -2.5793334e-04  -3.1608151e+00  -5.5035318e-03  -3.1569944e+00  -1.1275423e-03  -3.1467661e+00  -6.2279479e-04  -3.1439544e+00  -3.9391807e-04  -3.1452768e+00
   1.0600000e+01  -4.0693923e-03  -4.1816806e-02  -5.1665564e-04  -1.8943510e-02  -5.5554848e-02  -2.6658628e+00   9.2593766e-04  -3.2608407e+00  -1.2272860e-03  -3.2258140e+00  -6.9215658e-05  -3.2024134e+00   2.2410566e-05  -3.1924389e+00  -4.2296946e-04  -3.1886696e+00  -3.4852104e-03  -3.1536968e+00  -9.3287239e-04  -3.1814680e+00  -1.2355220e-04  -3.1667991e+00   1.4635542e-04  -3.1609814e+00  -5.5035319e-03  -3.1580953e+00  -1.1275421e-03  -3.1469918e+00  -6.2279478e-04  -3.1440817e+00  -3.9391819e-04  -3.1453565e+00
   1.0800000e+01  -4.0645169e-03  -4.2631503e-02   7.9574155e-04  -1.8994502e-02  -5.4972786e-02  -2.6779918e+00  -2.4091666e-04  -3.2608836e+00   1.2064788e-03  -3.2258425e+00   9.4932290e-04  -3.2024465e+00   2.2411358e-05  -3.1924344e+00  -8.9832202e-04  -3.1889126e+00  -3.4852101e-03  -3.1543940e+00  -9.6014360e-04  -3.1816435e+00  -5.2368827e-04  -3.1669238e+00  -3.2519484e-04  -3.1610758e+00  -2.5834747e-03  -3.1591960e+00  -1.1275421e-03  -3.1472174e+00  -6.2279477e-04  -3.1442078e+00  -3.9391804e-04  -3.1454358e+00
   1.1000000e+01  -4.0586850e-03  -4.3445590e-02   5.3605422e-04  -1.9004009e-02  -4.3218777e-02  -2.6896325e+00  -3.8006687e-05  -3.2608814e+00   1.0392903e-04  -3.2258482e+00  -8.6539480e-04  -3.2024204e+00   2.2410579e-05  -3.1924299e+00  -5.0366344e-05  -3.1891078e+00  -3.4852107e-03  -3.1550912e+00  -6.7862597e-05  -3.1818254e+00  -4.9968636e-04  -3.1670232e+00  -3.9714499e-04  -3.1611379e+00  -5.4669442e-04  -3.1601519e+00  -1.1275421e-03  -3.1474430e+00  -6.2279455e-04  -3.1443332e+00  -3.9391806e-04  -3.1455148e+00
   1.1200000e+01  -4.0541331e-03  -4.4258853e-02  -7.6173737e-04  -1.8950303e-02  -4.2597659e-02  -2.7003987e+00  -7.3301535e-05  -3.2608919e+00  -7.4811126e-04  -3.2257972e+00  -6.9216969e-05  -3.2024104e+00   2.2410932e-05  -3.1924254e+00  -6.3774073e-04  -3.1892539e+00  -3.4852103e-03  -3.1557883e+00  -5.9786708e-04  -3.1819675e+00  -5.0589857e-04  -3.1671238e+00   5.6789968e-04  -3.1612048e+00  -6.6500063e-04  -3.1608086e+00  -1.1275421e-03  -3.1476685e+00  -6.2279478e-04  -3.1444582e+00  -3.9391811e-04  -3.1455938e+00
   1.1400000e+01  -4.0533176e-03  -4.5071202e-02  -5.0612642e-04  -1.8936831e-02  -3.8330618e-02  -2.7101764e+00  -6.7151166e-05  -3.2609029e+00  -5.7797297e-04  -3.2258020e+00   9.4932278e-04  -3.2024436e+00   2.2409604e-05  -3.1924210e+00  -5.9594707e-04  -3.1893678e+00  -3.4852107e-03  -3.1564854e+00  -2.3164134e-04  -3.1820780e+00   1.6757067e-04  -3.1672244e+00   1.8565946e-05  -3.1612295e+00  -4.9446630e-04  -3.1612243e+00  -1.1275421e-03  -3.1478940e+00  -6.2279477e-04  -3.1445830e+00  -3.9391794e-04  -3.1456726e+00
   1.1600000e+01  -4.0530113e-03  -4.5882823e-02  -4.9510897e-04  -1.8985496e-02  -3.7711483e-02  -2.7191748e+00  -6.8233834e-05  -3.2609152e+00   1.1243096e-03  -3.2258638e+00  -8.6539524e-04  -3.2024175e+00   2.2410602e-05  -3.1924165e+00  -5.9892008e-04  -3.1894857e+00  -3.4852103e-03  -3.1571824e+00   2.6771977e-04  -3.1821744e+00  -2.3833416e-04  -3.1672919e+00   5.2703185e-05  -3.1612191e+00  -5.7853984e-04  -3.1615039e+00  -1.1275421e-03  -3.1481196e+00  -6.2279478e-04  -3.1447077e+00  -3.9391815e-04  -3.1457515e+00
   1.1800000e+01  -4.0553072e-03  -4.6693997e-02   1.2354514e-03  -1.9057329e-02  -3.6738969e-02  -2.7275414e+00  -6.8033454e-05  -3.2609280e+00   1.1433981e-04  -3.2258654e+00  -6.9196260e-05  -3.2024075e+00   2.2410192e-05  -3.1924120e+00  -3.5613341e-04  -3.1896044e+00  -3.4852103e-03  -3.1578795e+00  -1.5615569e-04  -3.1822234e+00  -2.1403376e-04  -3.1673340e+00   5.0581941e-05  -3.1612100e+00  -3.1783962e-04  -3.1617062e+00  -1.1275421e-03  -3.1483451e+00  -6.2279479e-04  -3.1448324e+00  -3.9391809e-04  -3.1458303e+00
   1.2000000e+01  -4.0578541e-03  -4.7505027e-02   7.3818429e-04  -1.9055586e-02  -3.4485877e-02  -2.7354878e+00  -6.8069435e-05  -3.2609413e+00  -1.2272867e-03  -3.2258149e+00   9.4932068e-04  -3.2024406e+00   2.2410836e-05  -3.1924075e+00  -5.1035745e-04  -3.1897115e+00  -2.5196408e-03  -3.1585765e+00  -1.2833374e-04  -3.1822472e+00  -2.1548879e-04  -3.1673773e+00   5.0714783e-05  -3.1612003e+00  -8.0515424e-05  -3.1618564e+00  -1.1275416e-03  -3.1485706e+00  -6.2279476e-04  -3.1449570e+00  -3.9391801e-04  -3.1459091e+00
   1.2200000e+01  -4.0581703e-03  -4.8316198e-02  -1.0059751e-03  -1.8967812e-02  -3.6604526e-02  -2.7430524e+00  -6.8061242e-05  -3.2609546e+00   1.2064768e-03  -3.2258434e+00  -8.6539443e-04  -3.2024145e+00  -4.5738309e-04  -3.1924030e+00   1.2202933e-04  -3.1898101e+00  -1.0695697e-03  -3.1592257e+00  -1.3015991e-04  -3.1822730e+00  -2.1540147e-04  -3.1674205e+00   5.0705845e-05  -3.1611905e+00  -3.9636709e-04  -3.1619558e+00  -1.1275423e-03  -3.1487961e+00  -6.2279480e-04  -3.1450816e+00  -3.9391813e-04  -3.1459879e+00
   1.2400000e+01  -4.0577740e-03  -4.9127565e-02  -5.1665575e-04  -1.8939546e-02  -3.3926661e-02  -2.7504209e+00  -6.8064032e-05  -3.2609681e+00   1.0392923e-04  -3.2258491e+00  -6.9216263e-05  -3.2024045e+00   3.4040355e-04  -3.1924223e+00   1.9728100e-04  -3.1898789e+00   7.5205653e-05  -3.1597374e+00  -1.3003987e-04  -3.1822988e+00  -1.9875667e-04  -3.1674637e+00   5.0706196e-05  -3.1611805e+00  -3.8149150e-04  -3.1620333e+00  -1.1275421e-03  -3.1490216e+00  -6.2279491e-04  -3.1452061e+00  -3.9391797e-04  -3.1460667e+00
   1.2600000e+01  -4.0574016e-03  -4.9939032e-02  -4.9556376e-04  -1.8990538e-02  -3.2820886e-02  -2.7576352e+00  -6.8074671e-05  -3.2609817e+00  -7.4811067e-04  -3.2257980e+00   9.4932315e-04  -3.2024377e+00  -2.2104727e-05  -3.1924347e+00  -7.3880961e-05  -3.1899019e+00   1.9342159e-04  -3.1600579e+00  -1.3004779e-04  -3.1823247e+00  -2.0875048e-04  -3.1675060e+00   5.0706780e-05  -3.1611704e+00   1.6520335e-04  -3.1621108e+00  -1.1275419e-03  -3.1492471e+00  -6.2279471e-04  -3.1453307e+00  -3.9391798e-04  -3.1461455e+00
   1.2800000e+01  -4.0562018e-03  -5.0750521e-02   1.2354321e-03  -1.9064098e-02  -3.3885266e-02  -2.7646010e+00  -6.8061697e-05  -3.2609953e+00  -5.7797249e-04  -3.2258029e+00  -8.6539600e-04  -3.2024116e+00   2.8642111e-05  -3.1924287e+00  -5.4625898e-05  -3.1899102e+00  -6.5033751e-04  -3.1602212e+00  -1.3004706e-04  -3.1823506e+00   4.4488475e-04  -3.1675476e+00   5.0706108e-05  -3.1611603e+00  -1.5681020e-04  -3.1621607e+00  -1.1275421e-03  -3.1494726e+00  -6.2279480e-04  -3.1454553e+00  -3.9391808e-04  -3.1462242e+00
   1.3000000e+01  -4.0550342e-03  -5.1561946e-02   7.3818425e-04  -1.9063323e-02  -3.2986985e-02  -2.7714384e+00  -6.8063404e-05  -3.2610089e+00   1.1243075e-03  -3.2258646e+00  -6.9215767e-05  -3.2024016e+00   2.1538097e-05  -3.1924249e+00  -5.5995868e-05  -3.1899204e+00   1.3361729e-04  -3.1603352e+00  -1.3004788e-04  -3.1823766e+00   4.9679570e-05  -3.1675569e+00   5.0705919e-05  -3.1611502e+00  -1.4166888e-04  -3.1621891e+00  -1.1275421e-03  -3.1496981e+00  -6.2279477e-04  -3.1455798e+00  -3.9391810e-04  -3.1463030e+00
   1.3200000e+01  -4.0513474e-03  -5.2373230e-02  -1.0059762e-03  -1.8976081e-02  -3.3268687e-02  -2.7782041e+00  -6.8063535e-05  -3.2610225e+00   1.1433964e-04  -3.2258662e+00   9.4932305e-04  -3.2024347e+00   2.2555902e-05  -3.1924205e+00  -5.5901007e-05  -3.1899310e+00  -3.2216684e-04  -3.1604176e+00  -1.3004823e-04  -3.1824026e+00   7.3293133e-05  -3.1675414e+00   5.0706549e-05  -3.1611401e+00  -1.4238084e-04  -3.1622181e+00  -1.1275421e-03  -3.1499236e+00  -6.2279488e-04  -3.1457044e+00  -3.9391808e-04  -3.1463818e+00
   1.3400000e+01  -4.0486583e-03  -5.3184206e-02  -5.1665579e-04  -1.8948107e-02  -3.2599050e-02  -2.7849078e+00  -6.8063539e-05  -3.2610361e+00  -1.2272864e-03  -3.2258157e+00  -8.6539743e-04  -3.2024086e+00   2.2389792e-05  -3.1924162e+00  -5.5907352e-05  -3.1899419e+00  -2.5106348e-04  -3.1604733e+00  -1.3004734e-04  -3.1824286e+00  -5.8261747e-04  -3.1675273e+00  -8.5806071e-04  -3.1611300e+00  -1.4234747e-04  -3.1622469e+00  -1.1275420e-03  -3.1501491e+00  -6.2279479e-04  -3.1458289e+00  -3.9391804e-04  -3.1464606e+00
   1.3600000e+01  -4.0456326e-03  -5.3994730e-02   7.9574336e-04  -1.8999259e-02  -3.1590577e-02  -2.7915557e+00  -6.8064469e-05  -3.2610497e+00   1.2064789e-03  -3.2258443e+00  -6.9215718e-05  -3.2023987e+00   2.2413560e-05  -3.1924117e+00  -5.5908156e-05  -3.1899529e+00   3.9419091e-04  -3.1605295e+00  -1.3004729e-04  -3.1824546e+00   4.6717202e-04  -3.1675454e+00   5.9644893e-04  -3.1611649e+00  -1.4234857e-04  -3.1622755e+00  -1.1275421e-03  -3.1503747e+00  -6.2279470e-04  -3.1459535e+00  -3.9391808e-04  -3.1465394e+00
   1.3800000e+01  -4.0434524e-03  -5.4804746e-02   5.3605298e-04  -1.9008853e-02  -3.1768084e-02  -2.7980958e+00  -6.8063468e-05  -3.2610633e+00   1.0392934e-04  -3.2258499e+00  -1.6216519e-04  -3.2024318e+00   2.2410523e-05  -3.1924073e+00  -5.5906153e-05  -3.1899640e+00  -2.2577545e-05  -3.1605509e+00  -1.9232429e-04  -3.1824806e+00   4.8347646e-05  -3.1675559e+00   1.6791167e-05  -3.1611894e+00  -1.4234979e-04  -3.1623040e+00  -1.1275421e-03  -3.1506002e+00  -6.2279484e-04  -3.1460781e+00  -3.9391815e-04  -3.1466182e+00
   1.4000000e+01  -4.0419030e-03  -5.5614253e-02  -7.6173593e-04  -1.8955194e-02  -3.2080421e-02  -2.8045446e+00  -6.8063896e-05  -3.2610769e+00  -7.4811110e-04  -3.2257989e+00   9.6016217e-04  -3.2024608e+00  -4.5738231e-04  -3.1924028e+00  -5.5908166e-05  -3.1899752e+00   6.4243467e-06  -3.1605478e+00  -1.5365471e-04  -3.1825097e+00   7.3373268e-05  -3.1675403e+00   5.2813609e-05  -3.1611777e+00  -2.6111814e-04  -3.1623326e+00  -1.1275421e-03  -3.1508257e+00  -6.2279627e-04  -3.1462026e+00  -3.9391806e-04  -3.1466969e+00
   1.4200000e+01  -4.0409259e-03  -5.6423315e-02  -5.0612834e-04  -1.8941749e-02  -2.8026137e-02  -2.8109659e+00  -6.8061257e-05  -3.2610905e+00  -5.7797245e-04  -3.2258037e+00   2.4549160e-04  -3.2024357e+00   3.4042148e-04  -3.1924222e+00  -5.5907952e-05  -3.1899863e+00   4.4062092e-06  -3.1605467e+00  -1.5619321e-04  -3.1825411e+00  -5.8262592e-04  -3.1675261e+00   5.0575242e-05  -3.1611680e+00   4.5980989e-04  -3.1623669e+00  -1.1275421e-03  -3.1510512e+00  -6.2279483e-04  -3.1463272e+00  -3.9391813e-04  -3.1467757e+00
   1.4400000e+01  -4.0415018e-03  -5.7232020e-02  -4.9510906e-04  -1.8990428e-02  -2.9442847e-02  -2.8171837e+00  -6.8070843e-05  -3.2611041e+00   1.1243075e-03  -3.2258655e+00  -7.8315001e-04  -3.2023708e+00  -2.2107472e-05  -3.1924345e+00  -5.5907809e-05  -3.1899975e+00   4.5467549e-06  -3.1605456e+00  -1.5602708e-04  -3.1825723e+00   4.6717306e-04  -3.1675442e+00   5.0714119e-05  -3.1611580e+00   7.3608119e-05  -3.1623736e+00  -1.1275421e-03  -3.1512767e+00  -6.2279498e-04  -3.1464517e+00  -3.9391789e-04  -3.1468545e+00
   1.4600000e+01  -4.0402086e-03  -5.8040520e-02   1.2354518e-03  -1.9062269e-02  -2.9990388e-02  -2.8231954e+00  -6.8060270e-05  -3.2611177e+00   1.1434045e-04  -3.2258671e+00  -7.8796604e-05  -3.2023640e+00   2.8641863e-05  -3.1924285e+00  -5.5906334e-05  -3.1900087e+00   4.5368798e-06  -3.1605446e+00  -1.5603804e-04  -3.1826036e+00   4.8347753e-05  -3.1675547e+00   5.0705632e-05  -3.1611480e+00  -5.6078910e-04  -3.1623549e+00  -1.1275421e-03  -3.1515022e+00  -6.2279534e-04  -3.1465763e+00  -3.9391793e-04  -3.1469333e+00
   1.4800000e+01  -4.0392231e-03  -5.8848865e-02   7.3818475e-04  -1.9060531e-02  -2.8160870e-02  -2.8291788e+00  -6.8062489e-05  -3.2611313e+00  -1.2272780e-03  -3.2258166e+00  -1.6104663e-04  -3.2023960e+00   2.1538344e-05  -3.1924247e+00  -5.5907682e-05  -3.1900198e+00   4.5376044e-06  -3.1605436e+00  -1.5603646e-04  -3.1826348e+00   7.3373172e-05  -3.1675390e+00  -8.5806086e-04  -3.1611379e+00   4.7384288e-04  -3.1623695e+00  -1.1275422e-03  -3.1517277e+00  -6.2279475e-04  -3.1467009e+00  -3.9391811e-04  -3.1470121e+00
   1.5000000e+01  -4.0371077e-03  -5.9657025e-02  -1.0059786e-03  -1.8972760e-02  -2.8153100e-02  -2.8350780e+00  -6.8063403e-05  -3.2611450e+00   1.2064783e-03  -3.2258451e+00  -1.5144396e-04  -3.2024247e+00   2.2532890e-05  -3.1924204e+00  -5.5905056e-05  -3.1900310e+00   4.5375099e-06  -3.1605427e+00   5.5174954e-04  -3.1826660e+00  -5.8262623e-04  -3.1675248e+00   5.9644788e-04  -3.1611729e+00   7.2948659e-05  -3.1623768e+00  -1.1275421e-03  -3.1519532e+00  -6.2279475e-04  -3.1468254e+00  -3.9391806e-04  -3.1470909e+00
   1.5200000e+01  -4.0350455e-03  -6.0464938e-02  -5.1665756e-04  -1.8944495e-02  -2.7616698e-02  -2.8408563e+00  -6.8068880e-05  -3.2611586e+00   1.0392863e-04  -3.2258508e+00   9.5891143e-04  -3.2024546e+00   2.2393432e-05  -3.1924160e+00  -5.5907546e-05  -3.1900422e+00   4.5374773e-06  -3.1605418e+00   1.1350873e-04  -3.1826621e+00   4.6717236e-04  -3.1675430e+00   1.6791948e-05  -3.1611973e+00  -5.6075794e-04  -3.1623579e+00  -1.1275422e-03  -3.1521787e+00  -6.2279479e-04  -3.1469500e+00  -3.9391812e-04  -3.1471696e+00
   1.5400000e+01  -4.0337071e-03  -6.1272526e-02   7.9574087e-04  -1.8995487e-02  -2.6415859e-02  -2.8465414e+00  -6.8061401e-05  -3.2611722e+00  -7.4811047e-04  -3.2257997e+00  -8.6651643e-04  -3.2024295e+00   2.2412960e-05  -3.1924116e+00  -5.5907039e-05  -3.1900534e+00   4.5375275e-06  -3.1605409e+00  -5.6699495e-04  -3.1826319e+00   4.8348984e-05  -3.1675534e+00   5.2813549e-05  -3.1611857e+00   4.7384144e-04  -3.1623724e+00  -1.1275421e-03  -3.1524042e+00  -6.2279481e-04  -3.1470745e+00  -3.9391811e-04  -3.1472484e+00
   1.5600000e+01  -4.0312672e-03  -6.2079787e-02   5.3605435e-04  -1.9004995e-02  -2.6872012e-02  -2.8520940e+00  -6.8064464e-05  -3.2611858e+00  -5.7797249e-04  -3.2258046e+00  -6.9085220e-05  -3.2024198e+00   2.2410342e-05  -3.1924071e+00  -5.5907305e-05  -3.1900646e+00   4.5375759e-06  -3.1605400e+00  -1.2906181e-04  -3.1826388e+00   7.3372667e-05  -3.1675378e+00   5.0575168e-05  -3.1611760e+00   7.2949854e-05  -3.1623797e+00  -1.1275422e-03  -3.1526297e+00  -6.2279478e-04  -3.1471991e+00  -3.9391807e-04  -3.1473272e+00
   1.5800000e+01  -4.0274573e-03  -6.2886693e-02  -7.6173748e-04  -1.8951288e-02  -2.5897428e-02  -2.8575476e+00  -6.8063205e-05  -3.2611994e+00   1.1243082e-03  -3.2258663e+00   9.4930781e-04  -3.2024531e+00  -4.5738275e-04  -3.1924027e+00  -5.5907309e-05  -3.1900757e+00   4.5375875e-06  -3.1605390e+00   5.4998557e-04  -3.1826721e+00  -5.8262748e-04  -3.1675236e+00   5.0714096e-05  -3.1611660e+00   9.1768582e-05  -3.1623608e+00  -1.1275422e-03  -3.1528553e+00  -6.2279479e-04  -3.1473237e+00  -3.9391822e-04  -3.1474060e+00
   1.6000000e+01  -4.0245746e-03  -6.3693115e-02  -5.0613508e-04  -1.8937817e-02  -2.5730856e-02  -2.8629171e+00  -6.8067016e-05  -3.2612130e+00   1.1434012e-04  -3.2258679e+00  -8.6539348e-04  -3.2024271e+00   3.4040309e-04  -3.1924220e+00  -5.5909657e-05  -3.1900869e+00   4.5375411e-06  -3.1605381e+00   1.1362481e-04  -3.1826683e+00   4.6717234e-04  -3.1675417e+00   5.0706782e-05  -3.1611560e+00  -5.6164515e-04  -3.1623429e+00  -1.1275421e-03  -3.1530808e+00  -6.2279484e-04  -3.1474482e+00  -3.9391807e-04  -3.1474848e+00
   1.6200000e+01  -4.0224538e-03  -6.4498974e-02  -4.9510911e-04  -1.8986482e-02  -2.5587845e-02  -2.8681927e+00  -6.8064883e-05  -3.2612266e+00  -1.2272866e-03  -3.2258175e+00  -6.9214885e-05  -3.2024172e+00  -2.2105093e-05  -3.1924343e+00  -5.5906873e-05  -3.1900981e+00   4.5371653e-06  -3.1605372e+00  -5.6700173e-04  -3.1826382e+00   4.8347785e-05  -3.1675522e+00   5.0707441e-05  -3.1611459e+00  -1.7704510e-04  -3.1623572e+00  -1.1275422e-03  -3.1533063e+00  -6.2279479e-04  -3.1475728e+00  -3.9391812e-04  -3.1475636e+00
   1.6400000e+01  -4.0203848e-03  -6.5304302e-02   1.2354514e-03  -1.9058315e-02  -2.4682237e-02  -2.8734027e+00  -6.8062718e-05  -3.2612403e+00   1.2064786e-03  -3.2258460e+00   9.4932315e-04  -3.2024503e+00   2.8641635e-05  -3.1924283e+00  -5.5907688e-05  -3.1901093e+00   4.5376527e-06  -3.1605363e+00   5.7862471e-04  -3.1826453e+00  -5.8112753e-04  -3.1675365e+00  -8.5806104e-04  -3.1611358e+00   4.5587257e-04  -3.1623966e+00  -1.1275421e-03  -3.1535318e+00  -6.2279484e-04  -3.1476973e+00  -3.9391815e-04  -3.1476423e+00
   1.6600000e+01  -4.0201080e-03  -6.6109150e-02   7.3818384e-04  -1.9056573e-02  -2.3592101e-02  -2.8785262e+00  -6.8064117e-05  -3.2612539e+00   1.0392882e-04  -3.2258517e+00  -8.6539447e-04  -3.2024243e+00   2.1538429e-05  -3.1924245e+00  -5.5908946e-05  -3.1901205e+00   4.5375910e-06  -3.1605354e+00   1.1174748e-04  -3.1826434e+00   4.6708278e-04  -3.1675548e+00   5.9644762e-04  -3.1611708e+00   7.3793083e-05  -3.1624029e+00  -1.1275421e-03  -3.1537573e+00  -6.2279479e-04  -3.1478219e+00  -3.9391806e-04  -3.1477211e+00
   1.6800000e+01  -4.0202866e-03  -6.6913636e-02  -1.0059762e-03  -1.8968800e-02  -1.8902993e-02  -2.8835111e+00  -6.8063747e-05  -3.2612675e+00  -1.2259677e-03  -3.2258006e+00  -6.9216060e-05  -3.2024143e+00   2.2533439e-05  -3.1924202e+00  -5.5899555e-05  -3.1901316e+00   4.5376070e-06  -3.1605345e+00  -5.6687740e-04  -3.1826134e+00   4.8352732e-05  -3.1675653e+00   1.6791951e-05  -3.1611952e+00   9.1728547e-05  -3.1623841e+00  -1.1275420e-03  -3.1539828e+00  -6.2279477e-04  -3.1479464e+00  -3.9391807e-04  -3.1477999e+00
   1.7000000e+01  -4.0199539e-03  -6.7717921e-02  -5.1665464e-04  -1.8940533e-02  -1.9404505e-02  -2.8881432e+00  -6.8063254e-05  -3.2612811e+00  -2.6198420e-04  -3.2258292e+00   9.4932306e-04  -3.2024474e+00   2.2393892e-05  -3.1924158e+00  -5.5907064e-05  -3.1901428e+00   4.5370857e-06  -3.1605336e+00  -1.2906928e-04  -3.1826205e+00   7.3371609e-05  -3.1675496e+00   5.2813553e-05  -3.1611836e+00   9.0886559e-05  -3.1623663e+00  -1.1275421e-03  -3.1542083e+00  -6.2279480e-04  -3.1480710e+00  -3.9391825e-04  -3.1478787e+00
   1.7200000e+01  -4.0193965e-03  -6.8522087e-02  -4.9556370e-04  -1.8991525e-02  -1.8551984e-02  -2.8924160e+00  -6.8060463e-05  -3.2612947e+00   1.0843154e-03  -3.2259077e+00  -8.6539401e-04  -3.2024213e+00   2.2414325e-05  -3.1924114e+00  -5.5908047e-05  -3.1901540e+00   4.5376784e-06  -3.1605327e+00   5.4998442e-04  -3.1826538e+00  -5.8262604e-04  -3.1675355e+00   5.0575132e-05  -3.1611739e+00  -5.6160360e-04  -3.1623482e+00  -1.1275421e-03  -3.1544338e+00  -6.2279456e-04  -3.1481956e+00  -3.9391788e-04  -3.1479575e+00
   1.7400000e+01  -4.0213046e-03  -6.9326147e-02   1.2354409e-03  -1.9065086e-02  -1.8033944e-02  -2.8964697e+00  -6.8063944e-05  -3.2613083e+00   1.1940824e-04  -3.2259076e+00  -6.9195980e-05  -3.2024114e+00   2.2410112e-05  -3.1924070e+00  -5.5906883e-05  -3.1901652e+00   4.5374889e-06  -3.1605318e+00   1.1362485e-04  -3.1826501e+00   4.6717047e-04  -3.1675536e+00   5.0714172e-05  -3.1611639e+00   4.7388098e-04  -3.1623625e+00  -1.1275421e-03  -3.1546593e+00  -6.2279491e-04  -3.1483201e+00  -3.9391791e-04  -3.1480363e+00
   1.7600000e+01  -4.0203293e-03  -7.0130219e-02   7.3818410e-04  -1.9064310e-02  -1.8241467e-02  -2.9003428e+00  -6.8060549e-05  -3.2613219e+00   2.4165229e-04  -3.2258576e+00   9.4932080e-04  -3.2024445e+00  -4.5736012e-04  -3.1924025e+00  -5.5907635e-05  -3.1901764e+00   4.5372702e-06  -3.1605309e+00  -5.6700172e-04  -3.1826200e+00   4.8347464e-05  -3.1675640e+00   5.0705565e-05  -3.1611539e+00   7.2946344e-05  -3.1623697e+00  -1.1275424e-03  -3.1548848e+00  -6.2279472e-04  -3.1484447e+00  -3.9391798e-04  -3.1481150e+00
   1.7800000e+01  -4.0215179e-03  -7.0934329e-02  -1.0059758e-03  -1.8977068e-02  -1.6544413e-02  -2.9041061e+00  -6.8063838e-05  -3.2613355e+00  -1.2434426e-03  -3.2258133e+00  -8.6539525e-04  -3.2024184e+00   3.4040005e-04  -3.1924218e+00  -5.5907553e-05  -3.1901875e+00   4.5375083e-06  -3.1605300e+00  -1.2906128e-04  -3.1826270e+00   7.3373083e-05  -3.1675484e+00   5.0705971e-05  -3.1611438e+00  -5.6075784e-04  -3.1623507e+00  -1.1275420e-03  -3.1551103e+00  -6.2279483e-04  -3.1485692e+00  -3.9391806e-04  -3.1481938e+00
   1.8000000e+01  -4.0217866e-03  -7.1738477e-02  -5.1665357e-04  -1.8949093e-02  -1.5631153e-02  -2.9077333e+00  -6.8063027e-05  -3.2613492e+00   1.2085235e-03  -3.2258408e+00  -6.9215851e-05  -3.2024084e+00  -2.2099244e-05  -3.1924341e+00   2.2104829e-04  -3.1901987e+00   4.5375885e-06  -3.1605291e+00   5.4998505e-04  -3.1826603e+00  -5.8262613e-04  -3.1675342e+00  -8.5806076e-04  -3.1611337e+00   4.7384133e-04  -3.1623651e+00  -1.1275421e-03  -3.1553358e+00  -6.2279475e-04  -3.1486938e+00  -3.9391816e-04  -3.1482726e+00
   1.8200000e+01  -4.0240601e-03  -7.2542709e-02   7.9574154e-04  -1.9000245e-02  -1.6573801e-02  -2.9111715e+00  -6.8063659e-05  -3.2613628e+00   1.0367002e-04  -3.2258465e+00   9.4932247e-04  -3.2024415e+00   2.8641155e-05  -3.1924281e+00   4.4923437e-05  -3.1901962e+00   4.5375783e-06  -3.1605282e+00   1.1362408e-04  -3.1826566e+00   4.6717262e-04  -3.1675523e+00   5.9644769e-04  -3.1611686e+00   7.2950165e-05  -3.1623724e+00  -1.1275421e-03  -3.1555614e+00  -6.2279482e-04  -3.1488184e+00  -3.9391803e-04  -3.1483514e+00
   1.8400000e+01  -4.0261198e-03  -7.3347110e-02   5.3605414e-04  -1.9009839e-02  -1.4781332e-02  -2.9145158e+00  -6.8058520e-05  -3.2613764e+00  -7.4807787e-04  -3.2257954e+00  -8.6539526e-04  -3.2024154e+00   2.1537689e-05  -3.1924243e+00  -2.1966223e-04  -3.1901836e+00   4.5375247e-06  -3.1605272e+00  -5.6700095e-04  -3.1826265e+00   4.8348154e-05  -3.1675628e+00   1.6791864e-05  -3.1611931e+00  -5.6075803e-04  -3.1623534e+00  -1.1275422e-03  -3.1557869e+00  -6.2279475e-04  -3.1489429e+00  -3.9391816e-04  -3.1484302e+00
   1.8600000e+01  -4.0293282e-03  -7.4151799e-02  -7.6173720e-04  -1.8956180e-02  -1.4592211e-02  -2.9177578e+00  -6.8068364e-05  -3.2613900e+00  -5.7797651e-04  -3.2258003e+00  -6.9215279e-05  -3.2024055e+00   2.2532925e-05  -3.1924200e+00  -4.4278497e-05  -3.1901857e+00   4.5376782e-06  -3.1605263e+00  -1.2906117e-04  -3.1826335e+00   7.3372559e-05  -3.1675471e+00   5.2813461e-05  -3.1611814e+00   4.7384143e-04  -3.1623679e+00  -1.1275421e-03  -3.1560124e+00  -6.2279481e-04  -3.1490675e+00  -3.9391824e-04  -3.1485090e+00
   1.8800000e+01  -4.0330230e-03  -7.4956889e-02  -5.0612635e-04  -1.8942735e-02  -1.3050244e-02  -2.9208615e+00  -6.8063063e-05  -3.2614036e+00   1.1243088e-03  -3.2258620e+00   9.4932317e-04  -3.2024386e+00   2.2393810e-05  -3.1924157e+00   2.2022319e-04  -3.1901980e+00   4.5375312e-06  -3.1605254e+00   5.4998544e-04  -3.1826668e+00  -5.8262551e-04  -3.1675330e+00   5.0575101e-05  -3.1611717e+00   7.2948429e-05  -3.1623751e+00  -1.1275422e-03  -3.1562379e+00  -6.2279476e-04  -3.1491920e+00  -3.9391805e-04  -3.1485877e+00
   1.9000000e+01  -4.0369889e-03  -7.5762511e-02  -4.9510963e-04  -1.8991414e-02  -1.3198281e-02  -2.9238052e+00  -6.8062320e-05  -3.2614172e+00   1.1434041e-04  -3.2258636e+00  -8.6539474e-04  -3.2024125e+00   2.2413643e-05  -3.1924112e+00   4.4982223e-05  -3.1901956e+00   4.5375704e-06  -3.1605245e+00   1.1362354e-04  -3.1826631e+00   4.6717217e-04  -3.1675511e+00   5.0714361e-05  -3.1611618e+00  -5.6075780e-04  -3.1623562e+00  -1.1275421e-03  -3.1564634e+00  -6.2279464e-04  -3.1493166e+00  -3.9391809e-04  -3.1486665e+00
   1.9200000e+01  -4.0396740e-03  -7.6568774e-02   1.2354464e-03  -1.9063255e-02  -1.1884852e-02  -2.9266056e+00  -6.8076659e-05  -3.2614308e+00  -1.2272860e-03  -3.2258131e+00  -6.9216272e-05  -3.2024025e+00   2.2409393e-05  -3.1924068e+00  -2.1966589e-04  -3.1901832e+00   4.5375990e-06  -3.1605236e+00  -5.6700142e-04  -3.1826330e+00   4.8347820e-05  -3.1675615e+00   5.0707013e-05  -3.1611517e+00   4.7384143e-04  -3.1623707e+00  -1.1275421e-03  -3.1566889e+00  -6.2279477e-04  -3.1494412e+00  -3.9391823e-04  -3.1487453e+00
   1.9400000e+01  -4.0415487e-03  -7.7375682e-02   7.3818438e-04  -1.9061517e-02  -1.1623181e-02  -2.9292684e+00  -6.8075940e-05  -3.2614444e+00   1.2064788e-03  -3.2258416e+00   9.4932278e-04  -3.2024357e+00  -4.5736029e-04  -3.1924023e+00  -4.4277843e-05  -3.1901854e+00   4.5374879e-06  -3.1605227e+00   5.7862466e-04  -3.1826400e+00   7.3372183e-05  -3.1675459e+00   5.0707461e-05  -3.1611416e+00   7.2948171e-05  -3.1623779e+00  -1.1275420e-03  -3.1569144e+00  -6.2279478e-04  -3.1495657e+00  -3.9391808e-04  -3.1488241e+00
   1.9600000e+01  -4.0426278e-03  -7.8183146e-02  -1.0059756e-03  -1.8973746e-02  -1.1666346e-02  -2.9317892e+00  -6.8063823e-05  -3.2614581e+00   1.0392946e-04  -3.2258473e+00  -8.6537824e-04  -3.2024096e+00   3.4040087e-04  -3.1924216e+00   2.2022300e-04  -3.1901977e+00   4.5378102e-06  -3.1605218e+00  -5.9758945e-04  -3.1826382e+00  -5.8262696e-04  -3.1675317e+00  -8.5806082e-04  -3.1611315e+00   9.1768578e-05  -3.1623590e+00  -1.1275420e-03  -3.1571399e+00  -6.2279475e-04  -3.1496903e+00  -3.9391807e-04  -3.1489029e+00
   1.9800000e+01  -4.0431104e-03  -7.8991045e-02  -5.1665469e-04  -1.8945481e-02  -1.2531167e-02  -2.9342237e+00  -6.8063291e-05  -3.2614717e+00  -7.4811207e-04  -3.2257962e+00  -6.9218692e-05  -3.2023996e+00  -2.2104584e-05  -3.1924340e+00   4.4982418e-05  -3.1901954e+00   4.5376539e-06  -3.1605209e+00   5.8062474e-04  -3.1826433e+00   4.6717232e-04  -3.1675498e+00   5.9644768e-04  -3.1611665e+00  -5.6164599e-04  -3.1623411e+00  -1.1275421e-03  -3.1573654e+00  -6.2279464e-04  -3.1498148e+00  -3.9391817e-04  -3.1489817e+00


==> data/control_314_normal.dat <==
   0.0000000e+00  -7.6454760e-03   0.0000000e+00   1.8951833e+00   0.0000000e+00  -6.2963668e-02   0.0000000e+00   2.7187712e+00   0.0000000e+00   7.3871391e-01   0.0000000e+00   1.0285369e+00   0.0000000e+00   1.4682900e+00   0.0000000e+00   1.6666318e+00   0.0000000e+00  -1.7151883e+00   0.0000000e+00   2.0621909e+00   0.0000000e+00   2.1156819e+00   0.0000000e+00   2.6274973e+00   0.0000000e+00   1.6493008e+00   0.0000000e+00   2.0624762e+00   0.0000000e+00   2.0054095e+00   0.0000000e+00   2.1771365e+00   0.0000000e+00
   2.0000000e-01  -7.5608052e-03  -3.7924527e-04   1.4969483e+00   9.4008443e-02   5.0348851e-02  -3.1232422e-03   2.5608889e+00   1.3486160e-01   5.8973352e-01   3.6643075e-02   1.0114828e+00   5.1019419e-02   1.4848492e+00   7.2832879e-02   1.7035515e+00   8.2671402e-02  -2.3487056e+00  -8.5079991e-02   1.9874764e+00   1.0229267e-01   1.8810102e+00   1.0494603e-01   2.4463118e+00   1.3033406e-01   1.3711591e+00   8.1811719e-02   2.0559788e+00   1.0230682e-01   1.7626352e+00   9.9476091e-02   1.9089235e+00   1.0799441e-01
   4.0000000e-01  -7.5109130e-03  -1.2730894e-03   9.7261857e-01   2.9686430e-01  -3.6691251e-03  -4.8982683e-03   2.3574049e+00   4.4637922e-01   4.7934325e-01   1.1602304e-01   9.9408282e-01   1.7098629e-01   1.4583250e+00   2.4612089e-01   1.6447287e+00   2.8026677e-01  -2.7183236e+00  -3.1797239e-01   1.7500782e+00   3.4081325e-01   1.6650498e+00   3.4181521e-01   2.0458325e+00   4.2997465e-01   1.0413925e+00   2.6174310e-01   1.9349032e+00   3.4424475e-01   1.4721660e+00   3.2299067e-01   1.5604600e+00   3.5041833e-01
   6.0000000e-01  -7.5109419e-03  -2.4434362e-03   9.8279399e-01   5.1726630e-01   5.3750674e-03  -4.0085613e-03   2.0624943e+00   8.3833878e-01   2.3832072e-01   2.0732808e-01   1.0064569e+00   3.2723626e-01   1.3713236e+00   4.7389699e-01   1.4863885e+00   5.3951609e-01  -1.1589095e+00  -6.7606267e-01   1.4338163e+00   6.3928549e-01   1.3935990e+00   6.3083729e-01   1.4663566e+00   7.9530505e-01   7.2435097e-01   4.6786405e-01   1.7556364e+00   6.5654403e-01   1.2539918e+00   5.9030576e-01   1.2572031e+00   6.3843507e-01
   8.0000000e-01  -7.5109420e-03  -3.7635048e-03   2.8773427e-01   7.2649706e-01   3.8518570e-03  -3.4027460e-03   1.3573671e+00   1.2515488e+00   1.6879436e-01   2.8873652e-01   9.9468621e-01   5.0330558e-01   1.2370050e+00   7.2618342e-01   1.2286162e+00   8.2235734e-01  -1.4263870e+00  -1.0405290e+00   1.1428917e+00   9.4532570e-01   1.1279457e+00   9.2624118e-01   1.1659741e+00   1.1516695e+00   5.5380751e-01   6.5923197e-01   1.6468860e+00   9.9364634e-01   1.1187373e+00   8.5903395e-01   1.1001944e+00   9.2227157e-01
   1.0000000e+00  -7.5109420e-03  -5.1657437e-03   9.2686467e-01   8.9553272e-01   4.1081490e-03  -2.6607911e-03   5.8072912e-01   1.6294609e+00   1.0170973e-01   3.5147115e-01   1.0048169e+00   6.9017093e-01   9.3618763e-01   9.8172348e-01   1.0280685e+00   1.0989256e+00  -8.9898447e-01  -1.3583976e+00   9.9182582e-01   1.2282374e+00   1.0296947e+00   1.2009400e+00   1.0850272e+00   1.4646670e+00   4.0165255e-01   8.2116104e-01   1.6705968e+00   1.3316821e+00   1.0853639e+00   1.1129633e+00   1.0557560e+00   1.1837032e+00
   1.2000000e+00  -7.5109420e-03  -6.6130787e-03   3.7287069e-01   1.0459693e+00   4.0650196e-03  -1.8933019e-03   3.2396347e-01   1.9208248e+00   3.6092275e-02   3.9780459e-01   9.2774365e-01   8.8298550e-01   8.7751804e-01   1.2186696e+00   9.0671523e-01   1.3516291e+00  -2.0785216e+00  -1.6354002e+00   9.5312997e-01   1.4791410e+00   1.0397213e+00   1.4486074e+00   1.1879031e+00   1.7376431e+00   3.2409297e-01   9.5245642e-01   1.4983607e+00   1.6669874e+00   1.1002248e+00   1.3516194e+00   1.0004704e+00   1.4242546e+00
   1.4000000e+00  -7.5109420e-03  -8.0851629e-03  -6.8307367e-01   1.1846885e+00   4.0722772e-03  -1.1035245e-03  -1.7380489e-01   2.1203958e+00   1.3482270e-01   4.2915610e-01   8.4806155e-01   1.0756536e+00   7.7215239e-01   1.4302775e+00   8.6434923e-01   1.5770666e+00  -2.2477473e-01  -1.9270543e+00   9.3464876e-01   1.7044205e+00   1.0305800e+00   1.6779448e+00   1.1702732e+00   1.9904690e+00   2.7143674e-01   1.0569098e+00   9.3649861e-01   1.9932140e+00   1.0843529e+00   1.5812746e+00   9.3498490e-01   1.6487986e+00
   1.6000000e+00  -7.5109420e-03  -9.5708298e-03  -7.5795718e-01   1.2420872e+00   4.0710448e-03  -3.0290759e-04  -6.5020872e-01   2.2344651e+00  -2.4646165e-03   4.5451646e-01   7.2260631e-01   1.2611570e+00   7.8588524e-01   1.6203690e+00   8.5147001e-01   1.7805076e+00  -4.8045933e-02  -2.1827254e+00   8.2780524e-01   1.9131479e+00   8.7938799e-01   1.8971764e+00   7.4291683e-01   2.2355419e+00   2.4238563e-01   1.1408685e+00   5.0702369e-01   2.2795890e+00   9.9940712e-01   1.8058064e+00   8.2551254e-01   1.8590627e+00
   1.8000000e+00  -7.5109420e-03  -1.1063951e-02   8.1543165e-01   1.2082348e+00  -4.3686037e-01   5.0389199e-04  -2.9067717e-01   2.2577525e+00  -7.7315119e-02   4.7379063e-01   5.0868421e-01   1.4332674e+00   7.6444530e-01   1.7950519e+00   8.5672206e-01   1.9695165e+00  -8.3085031e-02  -2.3345574e+00   6.4796001e-01   2.1067407e+00   6.3192375e-01   2.1029907e+00   4.8577686e-01   2.4544449e+00   2.1627620e-01   1.2099987e+00   3.4609369e-01   2.4999588e+00   8.6206606e-01   2.0226679e+00   6.9176568e-01   2.0533987e+00
   2.0000000e+00  -7.5109420e-03  -1.2561163e-02   2.5139192e-01   1.1993062e+00   3.4638871e-01  -2.0557874e-02  -2.1119926e-01   2.2296937e+00  -5.2708148e-02   4.8043324e-01   4.7474276e-01   1.5823186e+00   8.4030482e-01   1.9607729e+00   6.5022260e-01   2.1503419e+00  -8.6986652e-02  -2.4239582e+00   4.7832138e-01   2.2787648e+00   4.5691451e-01   2.2830227e+00   2.6345543e-01   2.6288654e+00   1.9858094e-01   1.2685154e+00   2.5112578e-01   2.6586702e+00   6.5161860e-01   2.2250556e+00   6.0372781e-01   2.2279105e+00
   2.2000000e+00  -7.5109420e-03  -1.4060621e-02  -7.3311452e-01   1.2400101e+00  -8.5859682e-02  -3.2685887e-02  -1.0376317e-01   2.1920071e+00   1.5851371e-02   4.7832265e-01   5.3303048e-01   1.7083384e+00   7.6385635e-01   2.1244672e+00   4.9705432e-01   2.3166464e+00  -8.0670028e-02  -2.4807133e+00   3.6736500e-01   2.4232294e+00   3.4824707e-01   2.4301686e+00   1.8655840e-01   2.7573968e+00   1.8555819e-01   1.3192685e+00   1.8096229e-01   2.7722927e+00   5.0679538e-01   2.4034801e+00   5.0727531e-01   2.3817410e+00
   2.4000000e+00  -7.5109420e-03  -1.5561310e-02   3.6982287e-01   1.2361986e+00  -5.9836717e-03  -2.9525767e-02  -5.1323294e-02   2.1575954e+00  -8.9933615e-03   4.7580888e-01   5.0324097e-01   1.8232306e+00   7.0562686e-01   2.2863395e+00   3.9068460e-01   2.4589931e+00  -7.9643307e-02  -2.5193973e+00   2.8597353e-01   2.5401719e+00   2.8612568e-01   2.5467645e+00   1.2575361e-01   2.8478955e+00   1.7300648e-01   1.3643960e+00   1.4090293e-01   2.8538307e+00   3.8117620e-01   2.5530183e+00   4.1791567e-01   2.5158595e+00
   2.6000000e+00  -7.5065658e-03  -1.7062676e-02   2.7187594e-01   1.2226622e+00  -2.3863571e-02  -3.1577075e-02  -2.7443898e-02   2.1319477e+00   1.7844692e-02   4.7462730e-01   5.2387766e-01   1.9329065e+00   4.5490612e-01   2.4412171e+00   2.5872470e-01   2.5766913e+00  -7.3978357e-02  -2.5478561e+00   2.4714289e-01   2.6334642e+00   2.5875565e-01   2.6390973e+00   1.0115573e-01   2.9113807e+00   1.6619519e-01   1.4052841e+00   1.1432159e-01   2.9129223e+00   3.0899891e-01   2.6745874e+00   3.3403929e-01   2.6308080e+00
   2.8000000e+00  -7.5318630e-03  -1.8564196e-02  -3.1698878e-01   1.2437467e+00  -2.2439181e-02  -3.4129721e-02   1.0365072e-03   2.1144252e+00   4.0988391e-03   4.7449856e-01   5.6013653e-01   2.0395328e+00   3.5436555e-01   2.5774532e+00   2.1701275e-01   2.6699942e+00  -7.1968054e-02  -2.5703805e+00   2.1574251e-01   2.7085435e+00   2.3069676e-01   2.7142322e+00   7.3354097e-02   2.9563497e+00   1.6117849e-01   1.4429979e+00   8.4972795e-02   2.9567486e+00   2.1091171e-01   2.7721222e+00   2.6843471e-01   2.7274443e+00
   3.0000000e+00  -7.5474992e-03  -2.0066877e-02   5.2916710e-02   1.2506415e+00  -2.6296392e-02  -3.7613381e-02   8.6970905e-02   2.1037449e+00  -4.8429947e-03   4.7535633e-01   5.6188364e-01   2.1471227e+00   2.4305710e-01   2.6882836e+00   1.7547836e-01   2.7424776e+00  -6.8878776e-02  -2.5893180e+00   1.9110034e-01   2.7704919e+00   2.1407917e-01   2.7774248e+00   6.2634916e-02   2.9887781e+00   1.5729475e-01   1.4784438e+00   7.0741079e-02   2.9896613e+00   1.7518756e-01   2.8486682e+00   2.0822204e-01   2.8073681e+00
   3.2000000e+00  -7.5488171e-03  -2.1572000e-02   1.7455594e-01   1.2441699e+00  -3.7367453e-02  -4.1741446e-02   6.7785438e-02   2.1022396e+00  -1.5467481e-02   4.7575340e-01   4.9438685e-01   2.2568014e+00   1.7278812e-01   2.7755644e+00   1.3972512e-01   2.7997797e+00  -6.7085697e-02  -2.6060521e+00   1.7256974e-01   2.8227357e+00   1.9973198e-01   2.8320989e+00   4.8303355e-02   3.0126629e+00   1.5384246e-01   1.5122487e+00   5.4601414e-02   3.0146860e+00   1.3374628e-01   2.9079377e+00   1.6999078e-01   2.8724673e+00
   3.4000000e+00  -7.5607160e-03  -2.3079163e-02  -1.2206396e-01   1.2514271e+00  -4.6083917e-02  -4.6929069e-02   2.5732792e-01   2.1083099e+00   9.2906299e-03   4.7500728e-01   4.6128464e-01   2.3643493e+00   8.5944863e-02   2.8419124e+00   1.0633760e-01   2.8452891e+00  -6.4401936e-02  -2.6213625e+00   1.5854060e-01   2.8677329e+00   1.9176651e-01   2.8807110e+00   3.4943447e-02   3.0307122e+00   1.5086371e-01   1.5448239e+00   4.9011081e-02   3.0340027e+00   1.0130321e-01   2.9542184e+00   1.2189587e-01   2.9250876e+00
   3.6000000e+00  -7.5727021e-03  -2.4588089e-02  -5.0872179e-02   1.2564480e+00  -2.9679580e-03  -5.3580420e-02  -9.6690363e-02   2.1271602e+00   1.0627761e-02   4.7443015e-01   4.0277180e-01   2.4663431e+00   5.9940055e-02   2.8896092e+00   9.1068700e-02   2.8812175e+00  -6.3935598e-02  -2.6356856e+00   1.4445700e-01   2.9073043e+00   1.8417933e-01   2.9250181e+00   2.3572323e-02   3.0443140e+00   1.6074507e-01   1.5764362e+00   3.5415714e-02   3.0492538e+00   8.2187910e-02   2.9900774e+00   1.0244577e-01   2.9669201e+00
   3.8000000e+00  -7.5734132e-03  -2.6099061e-02   9.7979311e-02   1.2517201e+00  -4.2968121e-02  -5.9250545e-02  -8.4096052e-02   2.1431654e+00  -8.4391444e-03   4.7501810e-01   3.1944596e-01   2.5610413e+00   5.1531100e-02   2.9222513e+00   8.5823082e-02   2.9097737e+00  -5.9120979e-02  -2.6493346e+00   1.3279169e-01   2.9426293e+00   1.7810080e-01   2.9662626e+00   2.0462999e-02   3.0543679e+00   1.4776820e-01   1.6078891e+00   3.4749276e-02   3.0613720e+00   6.6692287e-02   3.0179504e+00   7.7588350e-02   2.9999130e+00
   4.0000000e+00  -7.5715361e-03  -2.7611679e-02  -3.0709780e-03   1.2519184e+00  -4.6243971e-02  -6.4614360e-02  -6.5650294e-02   2.1438489e+00   3.4795444e-03   4.7535401e-01   2.7973611e-01   2.6452247e+00   4.0089464e-02   2.9451574e+00   7.3823446e-02   2.9334032e+00  -5.7744424e-02  -2.6623559e+00   1.2447995e-01   2.9744729e+00   1.7441193e-01   3.0052164e+00   1.9054668e-02   3.0618586e+00   1.4989120e-01   1.6390124e+00   2.6367028e-02   3.0711854e+00   5.4681252e-02   3.0398952e+00   5.8865642e-02   3.0260314e+00
   4.2000000e+00  -7.5762671e-03  -2.9125135e-02  -4.3859974e-02   1.2558562e+00  -1.0606903e-03  -7.1597923e-02  -4.7178164e-02   2.1375503e+00  -4.8506007e-05   4.7536805e-01   2.1500219e-01   2.7182818e+00   3.0635127e-02   2.9618110e+00   6.6403402e-02   2.9535207e+00  -5.6955740e-02  -2.6747688e+00   1.1348778e-01   3.0035195e+00   1.7118841e-01   3.0424832e+00   1.3261025e-02   3.0677462e+00   1.5282150e-01   1.6695328e+00   2.1258835e-02   3.0792910e+00   4.3743630e-02   3.0573612e+00   4.9065686e-02   3.0464381e+00
   4.4000000e+00  -7.5878775e-03  -3.0639210e-02   4.6817038e-02   1.2557169e+00  -3.3901300e-02  -7.7362265e-02  -2.7814190e-02   2.1290858e+00  -1.2512270e-03   4.7551473e-01   1.4383155e-01   2.7804081e+00   2.6735178e-02   2.9740993e+00   6.0998437e-02   2.9708550e+00  -5.2914660e-02  -2.6867528e+00   1.0665043e-01   3.0301482e+00   1.6873622e-01   3.0785142e+00   1.0215330e-02   3.0724094e+00   1.5650301e-01   1.6999539e+00   1.7542990e-02   3.0858654e+00   3.5485990e-02   3.0713384e+00   3.5590735e-02   3.0624634e+00
   4.6000000e+00  -7.5996247e-03  -3.2154392e-02  -3.6605608e-02   1.2561805e+00   1.3733326e-02  -8.2250539e-02  -1.3008275e-02   2.1211436e+00  -5.4358224e-04   4.7553120e-01   1.2544661e-01   2.8303747e+00   1.0802550e-02   2.9834143e+00   5.5886491e-02   2.9860922e+00  -5.2794353e-02  -2.6982688e+00   9.7851661e-02   3.0546640e+00   1.6721456e-01   3.1136145e+00   8.3193018e-03   3.0760142e+00   1.6205991e-01   1.7306222e+00   9.9390991e-03   3.0912075e+00   2.7633578e-02   3.0825470e+00   3.3443199e-02   3.0750174e+00
   4.8000000e+00  -7.6133948e-03  -3.3671237e-02  -1.6501965e-02   1.2565215e+00  -1.3501105e-02  -8.5629593e-02  -2.0595253e-02   2.1150094e+00  -3.1037518e-03   4.7546243e-01   1.1953864e-01   2.8698640e+00   1.4994588e-02   2.9901486e+00   5.1488731e-02   2.9997054e+00  -5.0176471e-02  -2.7093578e+00   9.1548304e-02   3.0773060e+00   1.6370739e-01   3.1480288e+00   8.1399467e-03   3.0788203e+00   1.7000327e-01   1.7618515e+00   1.3712103e-02   3.0953451e+00   1.6075193e-02   3.0915111e+00   2.2367050e-02   3.0850123e+00
   5.0000000e+00  -7.6230139e-03  -3.5190155e-02   3.9740677e-02   1.2544027e+00  -1.2141220e-02  -8.7595728e-02   5.5101833e-01   2.1100927e+00   3.2349535e-03   4.7524864e-01   7.1261970e-02   2.9025631e+00   8.1868281e-03   2.9950272e+00   4.7035691e-02   3.0120013e+00  -4.8694973e-02  -2.7200778e+00   8.3581573e-02   3.0982495e+00   1.5732263e-01   3.1818309e+00   6.0971680e-03   3.0811022e+00   1.7572206e-01   1.7940084e+00   1.1335303e-02   3.0987000e+00   2.0733731e-02   3.0983510e+00   1.3203740e-02   3.0929660e+00
   5.2000000e+00  -7.6343100e-03  -3.6711247e-02  -8.3414224e-03   1.2545406e+00  -1.5287185e-02  -8.9825618e-02  -1.1539421e-01   2.1338901e+00  -6.0807648e-06   4.7516566e-01   5.6725338e-02   2.9289010e+00   6.0577712e-03   2.9987201e+00   4.2691572e-02   3.0231748e+00  -4.7421254e-02  -2.7304154e+00   7.4691927e-02   3.1176094e+00   1.3757067e-01   3.2148377e+00   4.3174112e-03   3.0829877e+00   1.8888210e-01   1.8272809e+00   8.0919773e-03   3.1016606e+00   1.3413339e-02   3.1037864e+00   1.4072778e-02   3.0988949e+00
   5.4000000e+00  -7.6439052e-03  -3.8234483e-02  -1.5922038e-02   1.2558174e+00  -1.4199555e-02  -9.2301055e-02  -1.4376671e-01   2.1636164e+00   5.5615808e-04   4.7525127e-01   2.7771071e-02   2.9490649e+00   5.3678138e-03   3.0013799e+00   4.1102238e-02   3.0333359e+00  -4.6224202e-02  -2.7404197e+00   7.3062162e-02   3.1353356e+00   1.0463145e-01   3.2461689e+00   3.2753134e-03   3.0844844e+00   1.8996110e-01   1.8620507e+00   4.9704489e-03   3.1041474e+00   2.2782779e-03   3.1082773e+00   6.5434917e-03   3.1033833e+00
   5.6000000e+00  -7.6478526e-03  -3.9759831e-02   4.3176332e-02   1.2553893e+00  -1.7052929e-02  -9.4985133e-02  -1.0572407e-01   2.1681102e+00   4.5860432e-04   4.7532559e-01   2.8054269e-02   2.9638137e+00   3.0520410e-04   3.0033521e+00   3.7690058e-02   3.0426860e+00  -4.3318462e-02  -2.7501300e+00   5.8867195e-02   3.1517231e+00   7.0989389e-02   3.2741439e+00   3.2686268e-03   3.0856437e+00   2.1357070e-01   1.8982306e+00   1.0032303e-03   3.1060876e+00   8.0430691e-03   3.1114000e+00   3.1768721e-03   3.1067430e+00
   5.8000000e+00  -7.6485306e-03  -4.1286924e-02  -6.4512820e-02   1.2566491e+00  -1.2004641e-02  -9.7881059e-02  -7.6982191e-02   2.1594904e+00   4.7552301e-04   4.7541173e-01   2.4205736e-02   2.9744280e+00   6.6233936e-03   3.0046677e+00   3.5937005e-02   3.0513571e+00  -4.4306371e-02  -2.7594862e+00   5.1584035e-02   3.1666056e+00   3.1005816e-02   3.2972699e+00   2.5049676e-03   3.0865752e+00   2.3481076e-01   1.9363993e+00  -8.8551634e-04   3.1074041e+00   5.9417623e-03   3.1136053e+00   4.5342263e-03   3.1090104e+00
   6.0000000e+00  -7.6514546e-03  -4.2815168e-02   1.6558031e-02   1.2558949e+00   1.0981012e-01  -1.0075878e-01  -5.2690813e-02   2.1466451e+00  -1.3421646e-03   4.7550122e-01   1.2614622e-02   2.9825939e+00   2.0683069e-03   3.0057306e+00   3.3688886e-02   3.0594300e+00  -4.1709030e-02  -2.7685789e+00   4.5907642e-02   3.1797241e+00   1.3906624e-02   3.3143843e+00   2.3356350e-03   3.0873434e+00   2.7946091e-01   1.9776725e+00  -1.4863437e-04   3.1081234e+00   5.3107723e-03   3.1154372e+00   5.3293237e-03   3.1106087e+00
   6.2000000e+00  -7.6574164e-03  -4.4344217e-02   2.8110260e-02   1.2536809e+00  -7.2495359e-02  -9.7378892e-02  -4.1909347e-02   2.1338538e+00  -5.2780334e-04   4.7550308e-01   1.4482070e-02   2.9886847e+00   4.0199145e-03   3.0066857e+00   3.2046591e-02   3.0669919e+00  -4.1681737e-02  -2.7774384e+00   3.7533895e-02   3.1912969e+00  -3.1970831e-03   3.3257266e+00   4.0697708e-04   3.0879827e+00   3.1488264e-01   2.0237273e+00   6.9704821e-04   3.1084749e+00   4.1698342e-03   3.1169474e+00   4.9380388e-03   3.1119345e+00
   6.4000000e+00  -7.6652904e-03  -4.5874122e-02  -5.8644838e-03   1.2545330e+00  -1.2231829e-02  -9.4658019e-02  -1.1929931e-02   2.1226138e+00   1.1462004e-03   4.7542339e-01   1.0586004e-02   2.9932584e+00   2.4259384e-03   3.0074933e+00   3.0000329e-02   3.0741005e+00  -3.9370305e-02  -2.7860629e+00   3.1390841e-02   3.2013754e+00  -2.0483462e-03   3.3323578e+00   1.6888369e-03   3.0884487e+00   4.3745323e-01   2.0759776e+00   7.9775372e-04   3.1086963e+00   3.7018063e-03   3.1181988e+00   3.6738932e-03   3.1131236e+00
   6.6000000e+00  -7.6753327e-03  -4.7405130e-02  -1.6668682e-02   1.2558520e+00  -1.2575251e-02  -9.6717280e-02  -9.9037707e-03   2.1141505e+00   3.5624560e-04   4.7541506e-01   1.0577430e-02   2.9968821e+00   7.2876583e-04   3.0082202e+00   2.9247736e-02   3.0807921e+00  -3.9706231e-02  -2.7944428e+00   2.9347924e-02   3.2099889e+00  -1.2486420e-02   3.3357656e+00   9.8761070e-04   3.0888047e+00   2.1297853e+00   2.1391475e+00   8.8304312e-04   3.1088857e+00   2.0916446e-03   3.1192387e+00   3.3705101e-03   3.1141591e+00
   6.8000000e+00  -7.6796831e-03  -4.8937561e-02   5.3360771e-02   1.2555107e+00  -1.4109987e-02  -9.8968233e-02   4.8928921e-01   2.1085297e+00  -3.7583360e-03   4.7547473e-01   8.1253307e-03   2.9998256e+00  -1.3675311e-03   3.0087539e+00   2.7634832e-02   3.0871343e+00  -3.8361980e-02  -2.8026111e+00   2.1914418e-02   3.2174473e+00   6.2554529e-04   3.3369332e+00  -2.0120952e-04   3.0891177e+00   7.2758834e-01   2.2972369e+00   2.2544929e-04   3.1090659e+00   1.5222809e-03   3.1200636e+00   2.6133027e-03   3.1150438e+00
   7.0000000e+00  -7.6763075e-03  -5.0471397e-02  -5.8552337e-02   1.2572930e+00   1.1021837e-01  -1.0141447e-01  -1.0581715e-01   2.1293132e+00   3.3486116e-03   4.7533553e-01   7.4987887e-03   3.0022739e+00   9.1805709e-04   3.0090086e+00   2.6444297e-02   3.0931742e+00  -3.7336002e-02  -2.8106103e+00   1.9597792e-02   3.2238202e+00  -3.7413873e-03   3.3370977e+00   1.3213254e-03   3.0893196e+00   3.3323448e-01   2.5066306e+00   6.2979638e-04   3.1092118e+00   1.1054611e-03   3.1206768e+00   1.8528027e-03   3.1157960e+00
   7.2000000e+00  -7.6728289e-03  -5.2006013e-02  -1.7112118e-02   1.2575350e+00  -7.4669069e-02  -9.7863082e-02  -1.1990579e-01   2.1553521e+00  -2.5798745e-05   4.7527252e-01   2.5984335e-03   3.0043197e+00  -3.3533051e-03   3.0091383e+00   2.6175757e-02   3.0989237e+00  -3.5670413e-02  -2.8184111e+00   1.6066341e-02   3.2291803e+00  -1.6381062e-03   3.3370278e+00   8.7524387e-04   3.0894878e+00   2.1488652e-01   2.6676427e+00   4.4572483e-04   3.1093323e+00   3.3570677e-04   3.1211300e+00   1.9178254e-03   3.1164069e+00
   7.4000000e+00  -7.6707434e-03  -5.3540748e-02   5.2814796e-02   1.2544398e+00  -1.2912712e-02  -9.5139322e-02  -9.0606070e-02   2.1593950e+00   5.5956922e-04   4.7537273e-01   5.4583227e-03   3.0058760e+00  -6.7728162e-04   3.0090804e+00   2.4001097e-02   3.1044520e+00  -3.5042145e-02  -2.8259788e+00   1.3709966e-02   3.2337152e+00   2.0347203e-03   3.3367562e+00  -8.1874628e-04   3.0896772e+00   1.3721539e-01   2.7802078e+00   5.3974051e-04   3.1094461e+00   3.9654629e-04   3.1214403e+00   6.1114777e-04   3.1169126e+00
   7.6000000e+00  -7.6686628e-03  -5.5075303e-02   4.1559820e-03   1.2546656e+00  -1.3215093e-02  -9.7319099e-02  -6.8092322e-02   2.1522472e+00  -3.7935973e-03   4.7545443e-01   2.8417111e-03   3.0071065e+00   3.0721744e-03   3.0088789e+00   2.2335155e-02   3.1097402e+00  -3.4161549e-02  -2.8333197e+00   9.6233994e-03   3.2375370e+00  -6.3366722e-04   3.3366414e+00  -5.4269746e-04   3.0897761e+00   1.1853995e-01   2.8575229e+00   5.3228194e-04   3.1095535e+00  -3.9538123e-05   3.1216439e+00   7.3116418e-04   3.1172983e+00
   7.8000000e+00  -7.6738375e-03  -5.6609572e-02  -4.6864275e-02   1.2571417e+00   1.0916935e-01  -9.9695598e-02  -5.1636680e-02   2.1412651e+00   3.3547176e-03   4.7533383e-01   3.9237753e-03   3.0081446e+00   4.2908829e-04   3.0088931e+00   2.2941431e-02   3.1147255e+00  -3.3251729e-02  -2.8404669e+00   7.3602490e-03   3.2406689e+00  -1.2672400e-04   3.3366297e+00  -1.2021924e-04   3.0897702e+00   9.4099994e-02   2.9114100e+00   5.3287344e-04   3.1096607e+00   4.5850000e-04   3.1217698e+00   7.0797433e-05   3.1175711e+00
   8.0000000e+00  -7.6827984e-03  -5.8143855e-02   1.7571479e-02   1.2563448e+00  -7.6685064e-02  -9.6121605e-02  -3.3367900e-02   2.1299097e+00  -2.6851405e-05   4.7527991e-01   1.9214728e-03   3.0090244e+00  -3.3026593e-03   3.0090470e+00   2.1377741e-02   3.1195071e+00  -3.3308750e-02  -2.8474269e+00   7.7722589e-03   3.2431438e+00  -2.2299342e-04   3.3365913e+00   6.6795257e-04   3.0897389e+00   7.4986483e-02   2.9504683e+00  -1.2898010e-04   3.1097677e+00  -4.8775054e-04   3.1218600e+00   9.2357652e-04   3.1177541e+00
   8.2000000e+00  -7.6927353e-03  -5.9678801e-02   1.9215161e-02   1.2548749e+00  -7.6232709e-03  -9.3528067e-02   9.2786394e-03   2.1199244e+00   5.5973282e-04   4.7538529e-01  -2.3493864e-03   3.0097620e+00   3.3483224e-03   3.0089851e+00   1.8654768e-02   3.1241239e+00  -3.0714050e-02  -2.8542500e+00   6.9585694e-03   3.2451867e+00  -1.0032621e-03   3.3365540e+00  -6.9201350e-04   3.0897500e+00   6.9445261e-02   2.9794472e+00   1.5728980e-04   3.1098416e+00   6.5825419e-05   3.1219040e+00  -3.8691604e-04   3.1179032e+00
   8.4000000e+00  -7.7068655e-03  -6.1214969e-02   2.2545974e-02   1.2557353e+00  -1.8915307e-02  -9.5598852e-02  -1.2591577e-02   2.1135487e+00  -3.7936171e-03   4.7546980e-01   9.2964473e-05   3.0101283e+00   4.0022010e-04   3.0089830e+00   2.0196491e-02   3.1284517e+00  -3.0717680e-02  -2.8608716e+00   2.7402574e-03   3.2469688e+00  -4.6570851e-04   3.3364746e+00  -1.0521057e-04   3.0897489e+00   5.7399461e-02   3.0018429e+00   1.9902760e-04   3.1098847e+00   2.1699173e-05   3.1219116e+00   5.0625519e-04   3.1180033e+00
   8.6000000e+00  -7.7199858e-03  -6.2752910e-02  -8.6238457e-02   1.2581066e+00  -1.2079014e-02  -9.7983358e-02   4.9093790e-01   2.1098021e+00   3.3547343e-03   4.7535075e-01   2.8613407e-04   3.0102385e+00  -3.2996669e-03   3.0091378e+00   2.0604256e-02   3.1325866e+00  -2.9710549e-02  -2.8672774e+00   3.1498419e-03   3.2483656e+00  -5.6786686e-04   3.3363673e+00   6.6644213e-04   3.0897150e+00   4.7855732e-02   3.0198030e+00   1.9571629e-04   3.1099247e+00   2.5214393e-05   3.1219195e+00   3.2847899e-04   3.1180677e+00
   8.8000000e+00  -7.7355075e-03  -6.4293051e-02   4.0231590e-02   1.2560464e+00   1.0982403e-01  -1.0065977e-01  -1.0936800e-01   2.1315867e+00  -2.6850086e-05   4.7529767e-01   2.6987549e-04   3.0103169e+00  -6.8286758e-04   3.0090753e+00   2.0597546e-02   3.1366987e+00  -2.9632777e-02  -2.8735148e+00   2.6336109e-03   3.2493997e+00  -1.2592754e-03   3.3362612e+00   1.3815896e-04   3.0897252e+00   4.0026657e-02   3.0343659e+00   1.9597830e-04   3.1099644e+00   2.4934119e-05   3.1219259e+00   3.4341412e-04   3.1181399e+00
   9.0000000e+00  -7.7489246e-03  -6.5835702e-02   3.2767723e-02   1.2534072e+00  -7.3107894e-02  -9.7171733e-02  -1.2078213e-01   2.1580660e+00   5.5976130e-04   4.7540353e-01  -6.5491430e-04   3.0103850e+00   3.0727383e-03   3.0088731e+00   2.0597657e-02   3.1408143e+00  -2.7764843e-02  -2.8796152e+00   2.1497442e-03   3.2502259e+00  -7.8014629e-04   3.3361175e+00  -6.3880698e-04   3.0897647e+00   3.2958256e-02   3.0462882e+00   1.9595861e-04   3.1100039e+00   2.4956378e-05   3.1219318e+00  -7.8732281e-04   3.1182099e+00
   9.2000000e+00  -7.7578549e-03  -6.7381026e-02  -2.5059009e-03   1.2552189e+00  -1.3444552e-02  -9.4421327e-02  -9.7242977e-02   2.1621628e+00  -3.7936318e-03   4.7548829e-01  -2.6106207e-04   3.0104009e+00   4.2903025e-04   3.0088867e+00   1.3827681e-02   3.1449318e+00  -2.7214973e-02  -2.8855445e+00   1.8286460e-03   3.2508929e+00  -9.2920658e-05   3.3359487e+00  -1.1056086e-04   3.0897603e+00   2.7719802e-02   3.0560926e+00   1.9595976e-04   3.1100432e+00   2.4954726e-05   3.1219372e+00  -9.2775649e-05   3.1182232e+00
   9.4000000e+00  -7.7623154e-03  -6.8928806e-02  -6.1061296e-02   1.2574204e+00  -1.1538159e-02  -9.6549424e-02  -7.1656388e-02   2.1546797e+00   3.3547519e-03   4.7536938e-01  -5.2230954e-05   3.0103700e+00   7.0553371e-04   3.0090404e+00   1.7688547e-02   3.1487143e+00  -2.6437430e-02  -2.8912767e+00   1.4566180e-03   3.2514371e+00   1.9388869e-04   3.3358198e+00   6.6697980e-04   3.0897264e+00   2.4470677e-02   3.0641876e+00   1.9595968e-04   3.1100825e+00   2.4954688e-05   3.1219424e+00   9.7863595e-04   3.1181939e+00
   9.6000000e+00  -7.7605160e-03  -7.0478518e-02   8.6879206e-02   1.2554979e+00  -1.4279259e-02  -9.8835990e-02  -5.1152312e-02   2.1430671e+00  -2.6854362e-05   4.7531638e-01   7.6625467e-04   3.0103398e+00  -3.3312943e-03   3.0091771e+00   1.7630781e-02   3.1522295e+00  -2.5488508e-02  -2.8968399e+00   1.9844585e-03   3.2518823e+00  -2.4527934e-04   3.3357549e+00   1.3810082e-04   3.0897364e+00   1.8890547e-02   3.0709704e+00   1.9595987e-04   3.1101217e+00   2.4954809e-05   3.1219476e+00  -8.4066625e-04   3.1182226e+00
   9.8000000e+00  -7.7551828e-03  -7.2029382e-02  -4.9477433e-02   1.2562712e+00   1.1024998e-01  -1.0126803e-01  -3.6423937e-02   2.1312449e+00   5.5975523e-04   4.7542228e-01  -6.9666022e-04   3.0103592e+00  -6.7957185e-04   3.0091156e+00   1.7631642e-02   3.1557520e+00  -2.5229628e-02  -2.9022316e+00   1.9409899e-03   3.2522842e+00  -1.6187749e-04   3.3357150e+00  -6.3880245e-04   3.0897759e+00   1.6769505e-02   3.0766243e+00   1.9596154e-04   3.1101609e+00   2.4954710e-05   3.1219526e+00  -8.8295417e-05   3.1182364e+00
   1.0000000e+01  -7.7459670e-03  -7.3580540e-02  -3.0312418e-02   1.2577716e+00  -7.4673769e-02  -9.7714155e-02  -3.5214864e-03   2.1208715e+00  -1.3567887e-03   4.7550707e-01  -1.0594023e-04   3.0103664e+00   3.0723895e-03   3.0089128e+00   1.6530957e-02   3.1592762e+00  -2.5025574e-02  -2.9074778e+00  -6.4088981e-04   3.2526818e+00  -1.7771509e-04   3.3356751e+00  -1.1056222e-04   3.0897715e+00   1.4937957e-02   3.0813266e+00   1.9595931e-04   3.1102001e+00   2.4954851e-05   3.1219577e+00  -1.5149146e-04   3.1182055e+00
   1.0200000e+01  -7.7401638e-03  -7.5131186e-02   7.1200213e-02   1.2550809e+00  -1.2911942e-02  -9.4987981e-02  -7.8492071e-03   2.1135238e+00  -5.2526277e-04   4.7550905e-01   7.7077718e-04   3.0103368e+00   4.2906713e-04   3.0089262e+00   1.4020084e-02   3.1627467e+00  -2.3567437e-02  -2.9126235e+00  -3.2092442e-04   3.2529470e+00  -1.7471090e-04   3.3356378e+00   6.6698180e-04   3.0897376e+00   1.1918676e-02   3.0853297e+00   1.9595962e-04   3.1102393e+00   2.4954967e-05   3.1219627e+00   9.8356963e-04   3.1181774e+00
   1.0400000e+01  -7.7419344e-03  -7.6680889e-02  -4.9398953e-02   1.2559043e+00  -1.1932295e-02  -9.7166587e-02   4.6272553e-01   2.1089588e+00  -3.1069322e-03   4.7542895e-01   2.2908457e-04   3.0103544e+00  -3.3026596e-03   3.0090798e+00   1.3648848e-02   3.1660186e+00  -2.3318062e-02  -2.9176335e+00   2.8704393e-04   3.2530506e+00  -1.7527922e-04   3.3356015e+00  -6.9191641e-04   3.0897476e+00   9.1170500e-03   3.0887249e+00  -4.7451189e-04   3.1102785e+00   2.4955021e-05   3.1219677e+00  -8.4108037e-04   3.1182046e+00
   1.0600000e+01  -7.7422903e-03  -7.8229926e-02  -1.0240147e-02   1.2567990e+00  -1.5289889e-02  -9.9478780e-02  -1.0469090e-01   2.1290875e+00   3.2354904e-03   4.7520953e-01  -8.0304477e-04   3.0104068e+00   3.3483254e-03   3.0090176e+00   1.3643323e-02   3.1690609e+00  -2.1988793e-02  -2.9224973e+00   2.2961870e-04   3.2531087e+00  -1.7517082e-04   3.3355657e+00   7.2543842e-04   3.0897459e+00   7.4968626e-03   3.0915247e+00  -5.8667532e-05   3.1102845e+00   2.4954615e-05   3.1219727e+00  -8.8260361e-05   3.1182178e+00
   1.0800000e+01  -7.7416301e-03  -7.9778688e-02   3.1180368e-02   1.2547748e+00   1.1122344e-01  -1.0199103e-01  -1.1339223e-01   2.1537436e+00  -6.1737232e-06   4.7512335e-01  -1.5829677e-04   3.0104051e+00   4.0021848e-04   3.0090154e+00   1.3431188e-02   3.1719620e+00  -2.2231848e-02  -2.9272048e+00   2.3440689e-04   3.2531636e+00  -1.7519148e-04   3.3355303e+00  -6.9778293e-04   3.0897528e+00   8.6965613e-03   3.0938036e+00   5.7888740e-04   3.1102655e+00   2.4954789e-05   3.1219777e+00   9.7825629e-04   3.1181865e+00
   1.1000000e+01  -7.7423208e-03  -8.1327280e-02   1.1781133e-02   1.2547944e+00  -7.5215264e-02  -9.8473955e-02  -9.2780954e-02   2.1573965e+00   5.5616932e-04   4.7520722e-01  -6.0878621e-05   3.0103636e+00  -3.2996671e-03   3.0091701e+00   1.3313914e-02   3.1747747e+00  -2.1195380e-02  -2.9317847e+00   2.3400717e-04   3.2532147e+00  -1.7518662e-04   3.3354950e+00  -1.0463357e-04   3.0897514e+00   7.3471687e-03   3.0957903e+00  -5.0488850e-04   3.1102815e+00   2.4954739e-05   3.1219827e+00  -8.4063452e-04   3.1182142e+00
   1.1200000e+01  -7.7467641e-03  -8.2875786e-02  -5.2304970e-02   1.2566566e+00  -1.3423994e-02  -9.5755281e-02  -6.5466861e-02   2.1501913e+00   4.5860541e-04   4.7528059e-01   7.6698261e-04   3.0103314e+00  -6.8286745e-04   3.0091076e+00   1.2247108e-02   3.1775246e+00  -2.1498801e-02  -2.9362529e+00  -2.1070601e-03   3.2532638e+00  -1.7518968e-04   3.3354599e+00   6.6638516e-04   3.0897172e+00   7.0893636e-03   3.0975985e+00  -5.6257332e-05   3.1102887e+00   2.4954757e-05   3.1219876e+00  -8.8298033e-05   3.1182275e+00
   1.1400000e+01  -7.7514669e-03  -8.4424493e-02   7.1553887e-02   1.2555628e+00  -1.2710280e-02  -9.7985406e-02  -4.4036635e-02   2.1392196e+00   4.7553072e-04   4.7536620e-01   2.2940459e-04   3.0103493e+00   3.0727272e-03   3.0089053e+00   1.1750382e-02   3.1801822e+00  -1.9962666e-02  -2.9406327e+00   1.6015765e-03   3.2531958e+00  -1.7518470e-04   3.3354248e+00   1.3816442e-04   3.0897272e+00   5.5609859e-03   3.0992410e+00   5.7869609e-04   3.1102694e+00   2.4954857e-05   3.1219926e+00   9.7825956e-04   3.1181962e+00
   1.1600000e+01  -7.7536019e-03  -8.5973725e-02  -6.0497696e-02   1.2563864e+00   1.1199774e-01  -1.0038527e-01  -2.9188660e-02   2.1283537e+00  -3.7790276e-03   4.7545541e-01  -8.0307127e-04   3.0104017e+00   4.2903191e-04   3.0089190e+00   1.1492651e-02   3.1827213e+00  -1.9216886e-02  -2.9449003e+00   1.1999732e-04   3.2531523e+00  -1.7518610e-04   3.3353897e+00  -6.3880385e-04   3.0897666e+00   4.9710990e-03   3.1007064e+00  -5.0487326e-04   3.1102852e+00   2.4954786e-05   3.1219976e+00  -8.4063457e-04   3.1182240e+00
   1.1800000e+01  -7.7460181e-03  -8.7523542e-02  -1.9223313e-04   1.2567451e+00  -7.3958046e-02  -9.6663289e-02  -3.8876141e-03   2.1191531e+00   3.3521710e-03   4.7533624e-01  -6.6201803e-06   3.0103999e+00  -3.3026534e-03   3.0090726e+00   1.1211125e-02   3.1851623e+00  -1.8561176e-02  -2.9490067e+00   2.4354476e-04   3.2531995e+00  -1.7519061e-04   3.3353546e+00  -1.1055850e-04   3.0897621e+00   4.7054351e-03   3.1019831e+00  -5.6258327e-05   3.1102923e+00   2.4954811e-05   3.1220026e+00  -8.8298048e-05   3.1182373e+00
   1.2000000e+01  -7.7416774e-03  -8.9073391e-02   3.6859480e-02   1.2544741e+00  -1.2197135e-02  -9.3738335e-02   8.0657830e-03   2.1127248e+00  -2.6412079e-05   4.7528356e-01  -1.6399823e-04   3.0103659e+00   3.3483265e-03   3.0090106e+00   1.0970173e-02   3.1875250e+00  -1.8645245e-02  -2.9529620e+00  -2.1078671e-03   3.2532423e+00  -1.7518770e-04   3.3353196e+00   6.6698138e-04   3.0897283e+00   2.7223252e-03   3.1031192e+00   5.7869634e-04   3.1102729e+00   2.4954920e-05   3.1220076e+00  -1.5149127e-04   3.1182061e+00
   1.2200000e+01  -7.7365893e-03  -9.0622733e-02  -1.6638431e-02   1.2550483e+00  -1.8689655e-02  -9.5743307e-02   4.2852802e-01   2.1094390e+00   5.5968088e-04   4.7538955e-01   7.7566643e-04   3.0103389e+00   4.0021741e-04   3.0090084e+00   1.0774743e-02   3.1898215e+00  -1.7717951e-02  -2.9568117e+00   1.6016443e-03   3.2531712e+00  -1.7518986e-04   3.3352845e+00   1.3810095e-04   3.0897382e+00   2.6525249e-03   3.1040690e+00  -5.0487334e-04   3.1102887e+00   2.4954770e-05   3.1220126e+00   9.8356968e-04   3.1181778e+00
   1.2400000e+01  -7.7284818e-03  -9.2171368e-02  -1.8098698e-02   1.2560359e+00  -1.1846181e-02  -9.8266354e-02  -1.0392410e-01   2.1292201e+00  -3.7936178e-03   4.7547441e-01   2.2870008e-04   3.0103559e+00  -3.2996709e-03   3.0091631e+00   1.0616836e-02   3.1920620e+00  -1.7661246e-02  -2.9605610e+00   1.1999313e-04   3.2531259e+00  -1.7518785e-04   3.3352495e+00  -6.3879687e-04   3.0897777e+00   1.7618980e-03   3.1048324e+00  -5.6258101e-05   3.1102958e+00   2.4954774e-05   3.1220176e+00  -8.4108045e-04   3.1182050e+00
   1.2600000e+01  -7.7277819e-03  -9.3719007e-02   2.4881263e-02   1.2550040e+00   1.1256581e-01  -1.0099808e-01  -1.0788710e-01   2.1523339e+00   3.3547218e-03   4.7535554e-01  -8.0301156e-04   3.0104081e+00  -6.8286525e-04   3.0091006e+00   9.9270994e-03   3.1942561e+00  -1.6885278e-02  -2.9642147e+00   2.4354427e-04   3.2531721e+00  -1.7519115e-04   3.3352145e+00  -1.1056245e-04   3.0897733e+00   2.1092943e-03   3.1054465e+00  -9.1848387e-05   3.1102765e+00   2.4954752e-05   3.1220226e+00  -8.8260634e-05   3.1182181e+00
   1.2800000e+01  -7.7244622e-03  -9.5265735e-02  -2.0590132e-03   1.2549365e+00  -7.3883313e-02  -9.7394937e-02  -8.8593045e-02   2.1554446e+00  -2.6850555e-05   4.7530257e-01  -1.5830007e-04   3.0104062e+00   3.0727313e-03   3.0088984e+00   9.5482649e-03   3.1963841e+00  -1.7067360e-02  -2.9677751e+00   2.3324577e-04   3.2532144e+00  -1.7519484e-04   3.3351794e+00   6.6698169e-04   3.0897394e+00   3.5368250e-04   3.1059598e+00   5.8152072e-04   3.1102590e+00   2.4954832e-05   3.1220276e+00   9.7825651e-04   3.1181868e+00
   1.3000000e+01  -7.7229318e-03  -9.6811769e-02  -6.8280788e-03   1.2558083e+00  -1.3864443e-02  -9.4508413e-02  -6.2463207e-02   2.1483733e+00   5.5975799e-04   4.7540847e-01  -6.0880584e-05   3.0103646e+00   4.2903220e-04   3.0089120e+00   9.2772849e-03   3.1984289e+00  -1.5732953e-02  -2.9712618e+00  -2.1069958e-03   3.2532591e+00  -3.6570495e-03   3.3351444e+00  -6.9191541e-04   3.0897494e+00   3.6043057e-04   3.1063448e+00   1.6537068e-04   3.1102745e+00   2.4955078e-05   3.1220326e+00  -8.4063434e-04   3.1182145e+00
   1.3200000e+01  -7.7227691e-03  -9.8357213e-02   7.2078692e-03   1.2558645e+00  -1.1469202e-02  -9.6614145e-02  -4.2277146e-02   2.1377942e+00  -1.3567800e-03   4.7549327e-01   7.6698400e-04   3.0103324e+00  -3.3026532e-03   3.0090657e+00   9.0191655e-03   3.2003993e+00  -1.5798700e-02  -2.9746493e+00   1.6015713e-03   3.2531886e+00   6.6408240e-03   3.3349366e+00  -1.0522190e-04   3.0897477e+00   1.1023119e-03   3.1065883e+00  -4.7208583e-04   3.1103148e+00   2.4954890e-05   3.1220376e+00  -8.8297992e-05   3.1182278e+00
   1.3400000e+01  -7.7300344e-03  -9.9902261e-02  -1.2739518e-02   1.2559753e+00  -1.4290514e-02  -9.8902077e-02  -2.2383640e-02   2.1273531e+00  -5.2525188e-04   4.7549526e-01   2.2940377e-04   3.0103503e+00   3.3483245e-03   3.0090036e+00   8.7874386e-03   3.2023051e+00  -1.5441500e-02  -2.9779313e+00   1.1999823e-04   3.2531437e+00   8.5859786e-04   3.3350034e+00   6.6644480e-04   3.0897134e+00   2.1391870e-04   3.1067912e+00  -5.8859313e-05   3.1103203e+00   2.4954796e-05   3.1220426e+00   9.7825989e-04   3.1181965e+00
   1.3600000e+01  -7.7345539e-03  -1.0144745e-01   3.9054092e-02   1.2556971e+00   1.1025210e-01  -1.0133262e-01  -1.1491376e-02   2.1187947e+00   1.1457561e-03   4.7541516e-01  -8.0307097e-04   3.0104026e+00   4.0021866e-04   3.0090014e+00   8.5662146e-03   3.2041533e+00  -1.4990384e-02  -2.9811405e+00   2.4354424e-04   3.2531901e+00  -2.5675315e-03   3.3353525e+00   1.3815555e-04   3.0897233e+00  -1.1156453e-05   3.1069580e+00  -9.1640037e-05   3.1103012e+00  -5.9493382e-04   3.1220475e+00  -8.4063465e-04   3.1182243e+00
   1.3800000e+01  -7.7331507e-03  -1.0299323e-01  -5.3732467e-02   1.2569640e+00  -7.4674089e-02  -9.7778280e-02   1.4617538e-02   2.1126182e+00   3.5630697e-04   4.7540669e-01  -1.5829432e-04   3.0104009e+00  -3.2996642e-03   3.0091561e+00   8.3763148e-03   3.2059497e+00  -1.4456579e-02  -2.9842727e+00  -2.1078676e-03   3.2532325e+00   2.7891218e-04   3.3354516e+00  -6.3880277e-04   3.0897627e+00  -3.1565046e-05   3.1070577e+00  -8.9041175e-05   3.1102837e+00   4.0510574e-04   3.1220218e+00  -8.8298019e-05   3.1182376e+00
   1.4000000e+01  -7.7340299e-03  -1.0453945e-01  -7.9472482e-03   1.2565809e+00  -1.2911891e-02  -9.5051779e-02   4.1678043e-01   2.1094866e+00  -3.7583496e-03   4.7546627e-01  -6.0879849e-05   3.0103594e+00  -6.8286836e-04   3.0090936e+00   8.2217826e-03   3.2076991e+00  -1.3839440e-02  -2.9873180e+00   1.6016434e-03   3.2531612e+00  -2.6142904e-04   3.3354155e+00  -1.1056229e-04   3.0897583e+00   2.2819581e-04   3.1071104e+00   5.8129682e-04   3.1102660e+00  -5.3480614e-06   3.1220036e+00  -1.5149154e-04   3.1182064e+00
   1.4200000e+01  -7.7364559e-03  -1.0608590e-01   3.7168583e-02   1.2537931e+00  -1.1932304e-02  -9.7230215e-02  -1.0362313e-01   2.1290358e+00   3.3485950e-03   4.7532702e-01   7.6698305e-04   3.0103272e+00   3.0727343e-03   3.0088914e+00   8.2582476e-03   3.2094074e+00  -1.3537718e-02  -2.9902631e+00   1.1999267e-04   3.2531158e+00  -1.5881154e-04   3.3353941e+00   6.6698125e-04   3.0897244e+00   2.0959777e-04   3.1071493e+00  -5.0507967e-04   3.1102815e+00   2.7370161e-05   3.1220098e+00   9.8356988e-04   3.1181781e+00
   1.4400000e+01  -7.7393927e-03  -1.0763263e-01  -7.5500620e-03   1.2537839e+00  -1.5891511e-02  -9.9542314e-02  -1.0518948e-01   2.1515599e+00  -2.5787106e-05   4.7526399e-01   2.2940379e-04   3.0103451e+00   4.2903321e-04   3.0089050e+00   7.8131124e-03   3.2110887e+00  -1.3554058e-02  -2.9931134e+00   2.4354412e-04   3.2531619e+00  -1.7829999e-04   3.3353638e+00   1.3810133e-04   3.0897344e+00   2.1092909e-04   3.1071904e+00  -5.6242198e-05   3.1102886e+00   2.4762333e-05   3.1220143e+00  -8.4108040e-04   3.1182053e+00
   1.4600000e+01  -7.7431035e-03  -1.0917976e-01  -3.1262026e-03   1.2549146e+00   1.1076064e-01  -1.0208436e-01  -8.3248547e-02   2.1544930e+00   5.5957034e-04   4.7536418e-01  -6.5151816e-04   3.0103975e+00  -3.3026533e-03   3.0090587e+00   7.5809093e-03   3.2127345e+00  -1.3066624e-02  -2.9959000e+00   2.3324568e-04   3.2532042e+00  -1.7459803e-04   3.3353319e+00  -6.3879721e-04   3.0897739e+00   1.9904637e-04   3.1072319e+00   5.7869520e-04   3.1102692e+00   2.4970142e-05   3.1220191e+00  -8.8260591e-05   3.1182184e+00
   1.4800000e+01  -7.7471278e-03  -1.1072741e-01   2.6934555e-02   1.2550733e+00  -7.2855431e-02  -9.8631033e-02  -6.2224237e-02   2.1476990e+00  -3.7935994e-03   4.7544588e-01  -2.6134691e-04   3.0104032e+00   3.3483245e-03   3.0089966e+00   7.2975013e-03   3.2143312e+00  -1.2725876e-02  -2.9986283e+00  -2.1069957e-03   3.2532489e+00  -1.7529953e-04   3.3352985e+00  -1.1055854e-04   3.0897694e+00   2.0869045e-04   3.1072731e+00  -5.0487344e-04   3.1102849e+00   2.4953696e-05   3.1220240e+00   9.7825713e-04   3.1181870e+00
   1.5000000e+01  -7.7523058e-03  -1.1227570e-01  -4.7390700e-02   1.2563694e+00  -1.4747604e-02  -9.5849096e-02  -4.2384168e-02   2.1375011e+00   3.3547165e-03   4.7532527e-01  -5.2207927e-05   3.0103669e+00   4.0021876e-04   3.0089944e+00   7.2478036e-03   3.2158776e+00  -1.2019117e-02  -3.0012878e+00   1.6015691e-03   3.2531783e+00  -1.7517680e-04   3.3352644e+00   6.6698131e-04   3.0897355e+00  -4.6141953e-04   3.1073142e+00  -5.6258377e-05   3.1102921e+00   2.4955113e-05   3.1220290e+00  -8.4063442e-04   3.1182148e+00
   1.5200000e+01  -7.7556758e-03  -1.1382475e-01   2.7441221e-02   1.2558244e+00  -1.2493187e-02  -9.8014268e-02  -2.2815597e-02   2.1272736e+00  -2.6848977e-05   4.7527134e-01   7.6624777e-04   3.0103338e+00  -3.2996673e-03   3.0091492e+00   7.0467475e-03   3.2173823e+00  -1.1712442e-02  -3.0038606e+00   1.1999803e-04   3.2531335e+00  -1.7519024e-04   3.3352298e+00   1.3810483e-04   3.0897456e+00  -3.5981360e-05   3.1073223e+00   5.7869635e-04   3.1102727e+00   2.4954801e-05   3.1220339e+00  -8.8298174e-05   3.1182281e+00
   1.5400000e+01  -7.7591934e-03  -1.1537461e-01   9.6786620e-03   1.2549609e+00   1.1080186e-01  -1.0042150e-01  -9.7429944e-03   2.1188066e+00   5.5975424e-04   4.7537673e-01   2.2946691e-04   3.0103515e+00  -6.8286808e-04   3.0090867e+00   6.8597705e-03   3.2188521e+00  -1.2082158e-02  -3.0063420e+00   2.4354649e-04   3.2531799e+00  -1.7518814e-04   3.3351950e+00  -6.3879725e-04   3.0897850e+00   6.0312132e-04   3.1073062e+00  -5.0487337e-04   3.1102884e+00   2.4954807e-05   3.1220389e+00   9.7825971e-04   3.1181968e+00
   1.5600000e+01  -7.7632338e-03  -1.1692522e-01  -2.6121931e-02   1.2560821e+00  -7.3464388e-02  -9.6754062e-02   9.2184016e-03   2.1127495e+00  -3.7936307e-03   4.7546124e-01  -8.0307475e-04   3.0104037e+00   3.0727260e-03   3.0088844e+00   6.7469487e-03   3.2202854e+00  -1.1131820e-02  -3.0087791e+00   2.3324595e-04   3.2532223e+00  -2.1121678e-03   3.3351602e+00  -1.1056265e-04   3.0897806e+00  -4.8965313e-04   3.1073259e+00  -5.6258636e-05   3.1102956e+00   2.4954752e-05   3.1220439e+00  -8.4063440e-04   3.1182246e+00
   1.5800000e+01  -7.7703280e-03  -1.1847659e-01   1.4422689e-02   1.2557949e+00  -1.2277786e-02  -9.3883148e-02   4.2839436e-01   2.1094866e+00   3.3546589e-03   4.7534219e-01  -1.5829419e-04   3.0104019e+00   4.2903293e-04   3.0088981e+00   6.6010301e-03   3.2216854e+00  -1.1073668e-02  -3.0111597e+00  -2.1069952e-03   3.2532670e+00   5.6144110e-03   3.3350291e+00  -1.6364007e-04   3.0897467e+00  -3.3959788e-05   3.1073369e+00   5.7869650e-04   3.1102762e+00  -5.9493384e-04   3.1220489e+00  -8.8298030e-05   3.1182379e+00
   1.6000000e+01  -7.7734878e-03  -1.2002888e-01   3.4129452e-02   1.2552913e+00  -1.8676564e-02  -9.5901719e-02  -1.0433932e-01   2.1293205e+00  -2.6844669e-05   4.7528910e-01  -6.0877573e-05   3.0103604e+00  -3.3026538e-03   3.0090517e+00   6.4188612e-03   3.2230554e+00  -1.0100609e-02  -3.0134678e+00   1.6015711e-03   3.2531966e+00  -6.9817425e-03   3.3351499e+00   6.7231900e-04   3.0897155e+00  -6.6581644e-05   3.1073213e+00  -5.0487320e-04   3.1102919e+00   4.0510561e-04   3.1220231e+00  -1.5149125e-04   3.1182066e+00
   1.6200000e+01  -7.7761434e-03  -1.2158213e-01  -5.3365038e-02   1.2572940e+00  -1.1848333e-02  -9.8434858e-02  -1.0804095e-01   2.1524373e+00   5.5975112e-04   4.7539495e-01   7.6698271e-04   3.0103282e+00   3.3483228e-03   3.0089896e+00   6.3854466e-03   3.2243938e+00  -1.0388703e-02  -3.0156855e+00   1.1999823e-04   3.2531517e+00   3.4095912e-03   3.3350980e+00   1.3756782e-04   3.0897251e+00   6.0531309e-04   3.1073081e+00  -5.6257496e-05   3.1102991e+00  -5.3480011e-06   3.1220049e+00   9.8356968e-04   3.1181784e+00
   1.6400000e+01  -7.7849378e-03  -1.2313617e-01   2.1373634e-04   1.2571327e+00   1.1128009e-01  -1.0117170e-01  -8.6380242e-02   2.1555250e+00  -3.7936300e-03   4.7547972e-01   2.2940441e-04   3.0103461e+00   4.0021937e-04   3.0089875e+00   6.2137472e-03   3.2257059e+00  -1.0281822e-02  -3.0178284e+00   2.4354393e-04   3.2531981e+00   3.3535357e-03   3.3349549e+00  -6.3874400e-04   3.0897645e+00  -4.8981015e-04   3.1073282e+00  -9.1848471e-05   3.1102797e+00   2.7370388e-05   3.1220111e+00  -8.4108078e-04   3.1182055e+00
   1.6600000e+01  -7.7912214e-03  -1.2469118e-01   2.7945500e-02   1.2548864e+00  -7.3365670e-02  -9.7635224e-02  -6.4193627e-02   2.1485447e+00   3.3547323e-03   4.7536081e-01  -6.5151757e-04   3.0103984e+00  -3.2996682e-03   3.0091422e+00   5.9997852e-03   3.2269937e+00  -9.7987708e-03  -3.0199366e+00  -2.1078694e-03   3.2532405e+00  -3.0438012e-03   3.3351813e+00  -1.1056882e-04   3.0897600e+00  -3.3948961e-05   3.1073395e+00   5.8152041e-04   3.1102622e+00   2.4762159e-05   3.1220156e+00  -8.8260615e-05   3.1182187e+00
   1.6800000e+01  -7.7981821e-03  -1.2624739e-01  -2.9941120e-03   1.2550485e+00  -1.2722332e-02  -9.4811857e-02  -4.2757525e-02   2.1380197e+00  -2.6848473e-05   4.7530780e-01  -2.6134740e-04   3.0104042e+00  -6.8286735e-04   3.0090797e+00   5.9728637e-03   3.2282506e+00  -9.3386462e-03  -3.0219974e+00   1.6016435e-03   3.2531692e+00   3.6926494e-04   3.3352908e+00   6.6698170e-04   3.0897261e+00  -6.6584136e-05   3.1073241e+00  -5.0509723e-04   3.1102777e+00   2.4970005e-05   3.1220205e+00   9.7825648e-04   3.1181873e+00
   1.7000000e+01  -7.8134551e-03  -1.2780487e-01  -1.8293720e-02   1.2561245e+00  -1.2220993e-02  -9.6874562e-02  -3.1246133e-02   2.1275140e+00   5.5976267e-04   4.7541370e-01  -5.2207602e-05   3.0103679e+00   3.0727369e-03   3.0088774e+00   5.6427189e-03   3.2294805e+00  -9.1397989e-03  -3.0239898e+00   1.1999193e-04   3.2531238e+00  -2.7858882e-04   3.3352456e+00   1.3810041e-04   3.0897361e+00  -6.4247467e-05   3.1073110e+00  -5.6240701e-05   3.1102848e+00   2.4953413e-05   3.1220254e+00  -8.4063439e-04   3.1182151e+00
   1.7200000e+01  -7.8262525e-03  -1.2936407e-01   4.5751711e-02   1.2556859e+00  -1.4991793e-02  -9.9129764e-02  -9.3993072e-03   2.1184611e+00  -1.3567898e-03   4.7549849e-01   7.6625416e-04   3.0103347e+00   4.2903104e-04   3.0088911e+00   5.6458835e-03   3.2306780e+00  -9.0538737e-03  -3.0259161e+00   2.4354538e-04   3.2531699e+00  -1.5555252e-04   3.3352219e+00  -6.3879726e-04   3.0897755e+00   6.0514580e-04   3.1072979e+00   5.7869516e-04   3.1102654e+00   2.4955033e-05   3.1220303e+00  -8.8298046e-05   3.1182283e+00
   1.7400000e+01  -7.8335729e-03  -1.3092549e-01  -5.5813486e-02   1.2569713e+00   1.0904028e-01  -1.0160768e-01   2.6882547e-01   2.1117568e+00  -5.2527607e-04   4.7550047e-01   2.2946590e-04   3.0103525e+00  -3.3026557e-03   3.0090447e+00   5.4872007e-03   3.2318446e+00  -8.6227527e-03  -3.0277938e+00   2.3324558e-04   3.2532122e+00  -1.7891655e-04   3.3351899e+00  -1.1056319e-04   3.0897711e+00  -4.8979738e-04   3.1073181e+00  -5.0487327e-04   3.1102811e+00   2.4954668e-05   3.1220353e+00   9.7825969e-04   3.1181971e+00
   1.7600000e+01  -7.8529195e-03  -1.3248900e-01   3.2971395e-04   1.2567672e+00  -7.4050059e-02  -9.8167945e-02  -6.8270877e-02   2.1210303e+00   1.1457610e-03   4.7542037e-01  -8.0307582e-04   3.0104047e+00   3.3483251e-03   3.0089827e+00   5.4555433e-03   3.2329864e+00  -8.6110498e-03  -3.0296198e+00  -2.1069951e-03   3.2532569e+00  -2.1114563e-03   3.3351571e+00   6.6698184e-04   3.0897372e+00  -3.3949471e-05   3.1073295e+00  -5.6257776e-05   3.1102883e+00   2.4954885e-05   3.1220403e+00  -8.4063475e-04   3.1182249e+00
   1.7800000e+01  -7.8730260e-03  -1.3405491e-01   3.6701731e-02   1.2544037e+00  -1.2931679e-02  -9.5522627e-02  -7.1247794e-02   2.1336566e+00   3.5631848e-04   4.7541190e-01  -1.5829359e-04   3.0104029e+00   4.0021567e-04   3.0089805e+00   5.3124296e-03   3.2341067e+00  -7.6425038e-03  -3.0313995e+00   1.6015707e-03   3.2531863e+00   5.6142820e-03   3.3350271e+00  -6.9191660e-04   3.0897472e+00  -6.6583835e-05   3.1073142e+00   5.7869675e-04   3.1102689e+00  -5.9493409e-04   3.1220452e+00  -8.8298114e-05   3.1182382e+00
   1.8000000e+01  -7.8895376e-03  -1.3562393e-01  -1.6590088e-02   1.2549405e+00  -1.3060468e-02  -9.7721242e-02  -5.0581323e-02   2.1342778e+00  -3.7583455e-03   4.7547148e-01  -6.0877880e-05   3.0103614e+00  -3.2996686e-03   3.0091352e+00   5.1439067e-03   3.2352066e+00  -8.0286075e-03  -3.0331053e+00   1.1999943e-04   3.2531415e+00  -6.9817153e-03   3.3351485e+00   7.2543794e-04   3.0897455e+00   6.0531333e-04   3.1073011e+00  -5.0487331e-04   3.1102846e+00   4.0510636e-04   3.1220195e+00  -1.5149135e-04   3.1182069e+00
   1.8200000e+01  -7.8985105e-03  -1.3719629e-01  -1.8113380e-02   1.2559035e+00   1.0974945e-01  -1.0010118e-01  -3.0482627e-02   2.1292146e+00   3.3486175e-03   4.7533223e-01   7.6698483e-04   3.0103291e+00  -6.8286791e-04   3.0090727e+00   5.0519391e-03   3.2362814e+00  -7.6689200e-03  -3.0347502e+00   2.4354085e-04   3.2531879e+00   3.4095845e-03   3.3350969e+00  -6.9778735e-04   3.0897524e+00  -4.8981073e-04   3.1073212e+00  -5.6258319e-05   3.1102918e+00  -5.3482168e-06   3.1220013e+00   9.8356964e-04   3.1181787e+00
   1.8400000e+01  -7.9101758e-03  -1.3877160e-01   4.0983272e-02   1.2548594e+00  -7.1426817e-02  -9.6494016e-02  -2.5649152e-02   2.1228685e+00  -2.5790686e-05   4.7526919e-01   2.2940406e-04   3.0103470e+00   3.0727300e-03   3.0088704e+00   4.9374365e-03   3.2373308e+00  -7.5751772e-03  -3.0363596e+00  -2.1078691e-03   3.2532303e+00   3.3535353e-03   3.3349540e+00  -1.0463493e-04   3.0897511e+00  -3.3948677e-05   3.1073325e+00   5.7869642e-04   3.1102724e+00   2.7370401e-05   3.1220075e+00  -8.4108054e-04   3.1182058e+00
   1.8600000e+01  -7.9242630e-03  -1.4034946e-01   2.1894191e-02   1.2555833e+00  -1.3098732e-02  -9.3597873e-02  -2.2543080e-02   2.1168747e+00   5.5957112e-04   4.7536939e-01  -6.5150933e-04   3.0103994e+00   4.2902949e-04   3.0088841e+00   4.8510253e-03   3.2383569e+00  -6.7378141e-03  -3.0379302e+00   1.6016430e-03   3.2531589e+00  -3.0438011e-03   3.3351805e+00   6.6638567e-04   3.0897168e+00  -6.6583606e-05   3.1073172e+00  -5.0487338e-04   3.1102881e+00   2.4762254e-05   3.1220120e+00  -8.8260526e-05   3.1182189e+00
   1.8800000e+01  -7.9312443e-03  -1.4192991e-01  -7.7628726e-02   1.2587319e+00  -1.7860699e-02  -9.5560526e-02   5.7150377e-01   2.1114249e+00  -3.7935987e-03   4.7545108e-01  -2.6134857e-04   3.0104051e+00   7.0553048e-04   3.0090378e+00   4.9453746e-03   3.2393613e+00  -7.2445042e-03  -3.0394342e+00   1.1999273e-04   3.2531135e+00   3.6926573e-04   3.3352901e+00   1.3816519e-04   3.0897268e+00   6.0531314e-04   3.1073041e+00  -5.6257796e-05   3.1102953e+00   2.4970057e-05   3.1220168e+00   9.7825653e-04   3.1181876e+00
   1.9000000e+01  -7.9406322e-03  -1.4351269e-01   1.0497360e-02   1.2574989e+00  -1.2252123e-02  -9.8055865e-02  -1.2324175e-01   2.1358667e+00   3.3547463e-03   4.7533048e-01  -5.2207727e-05   3.0103688e+00  -3.3312934e-03   3.0091745e+00   4.4905492e-03   3.2403550e+00  -6.7012494e-03  -3.0408928e+00   2.4354394e-04   3.2531597e+00  -2.7858688e-04   3.3352448e+00  -6.3880520e-04   3.0897662e+00  -4.8981015e-04   3.1073242e+00   5.7869652e-04   3.1102759e+00   2.4953608e-05   3.1220217e+00  -8.4063451e-04   3.1182153e+00
   1.9200000e+01  -7.9487243e-03  -1.4509750e-01   4.4498525e-02   1.2541885e+00   1.0985638e-01  -1.0075884e-01  -1.5160192e-01   2.1663897e+00  -2.6857849e-05   4.7527655e-01   7.6625289e-04   3.0103357e+00  -6.7957076e-04   3.0091130e+00   4.4881024e-03   3.2413240e+00  -6.2475790e-03  -3.0423200e+00   2.3324569e-04   3.2532019e+00  -1.5555295e-04   3.3352212e+00  -1.1055693e-04   3.0897618e+00  -3.3948469e-05   3.1073355e+00  -5.0487339e-04   3.1102917e+00   2.4954872e-05   3.1220267e+00  -8.8298009e-05   3.1182286e+00
   1.9400000e+01  -7.9569341e-03  -1.4668421e-01  -1.8982240e-02   1.2550056e+00  -7.3100797e-02  -9.7290806e-02  -1.0799333e-01   2.1706133e+00   5.5974833e-04   4.7538194e-01   2.2946575e-04   3.0103534e+00   3.0723900e-03   3.0089101e+00   4.5293022e-03   3.2422609e+00  -6.2301235e-03  -3.0436855e+00  -2.1069959e-03   3.2532466e+00  -1.7891664e-04   3.3351892e+00   6.6698165e-04   3.0897279e+00  -6.6583664e-05   3.1073202e+00  -5.6257202e-05   3.1102988e+00   2.4954776e-05   3.1220316e+00   9.7825911e-04   3.1181974e+00
   1.9600000e+01  -7.9689410e-03  -1.4827270e-01  -1.3470755e-02   1.2563206e+00  -1.3597461e-02  -9.4549712e-02  -8.0997556e-02   2.1614142e+00  -3.7936371e-03   4.7546645e-01  -8.0307521e-04   3.0104057e+00   4.2906360e-04   3.0089236e+00   4.2950697e-03   3.2431821e+00  -5.9548440e-03  -3.0449978e+00   1.6015681e-03   3.2531761e+00  -2.1114562e-03   3.3351564e+00   1.3810245e-04   3.0897379e+00   6.0531314e-04   3.1073071e+00  -9.1848503e-05   3.1102794e+00   2.4954744e-05   3.1220366e+00  -8.4063462e-04   3.1182251e+00
   1.9800000e+01  -7.9753005e-03  -1.4986309e-01   5.8916176e-02   1.2556027e+00  -1.1513058e-02  -9.6690218e-02  -5.5828320e-02   2.1479597e+00   3.3547157e-03   4.7534740e-01  -1.5829371e-04   3.0104038e+00  -3.3026545e-03   3.0090771e+00   4.3608514e-03   3.2440848e+00  -5.9708840e-03  -3.0462665e+00   1.1999820e-04   3.2531312e+00   5.6142806e-03   3.3350265e+00  -6.3879816e-04   3.0897773e+00  -4.8981010e-04   3.1073272e+00   5.8152025e-04   3.1102619e+00   2.4954780e-05   3.1220416e+00  -8.8297750e-05   3.1182384e+00


==> data/control_315_normal.dat <==
   0.0000000e+00  -1.1783801e-02   0.0000000e+00   1.4190900e+00   0.0000000e+00   3.6167187e-01   0.0000000e+00  -1.3176104e+00   0.0000000e+00   1.4879950e-01   0.0000000e+00   3.8246678e-01   0.0000000e+00   6.2637796e-01   0.0000000e+00   2.7628262e-01   0.0000000e+00   2.0255634e-01   0.0000000e+00   2.6663027e-01   0.0000000e+00   1.6653458e-01   0.0000000e+00   1.7326477e-01   0.0000000e+00   1.8049601e-01   0.0000000e+00   1.8002163e-01   0.0000000e+00   2.0251812e-01   0.0000000e+00   2.5048971e-01   0.0000000e+00
   2.0000000e-01  -1.1676275e-02  -5.8452225e-04   1.2556811e+00   7.0392366e-02   2.3544389e+00   1.7940328e-02  -7.9550274e-01  -6.5358589e-02  -1.9462298e-01   7.3810324e-03   3.4908966e-01   1.8971836e-02   6.1199339e-01   3.1070776e-02   2.5788079e-01   1.3704689e-02   1.8878714e-01   1.0047580e-02   2.3817642e-01   1.3225896e-02   1.6396183e-01   8.2607609e-03   1.6142424e-01   8.5946048e-03   1.4369006e-01   8.9533024e-03   1.3813924e-01   8.9297713e-03   1.6742833e-01   1.0045684e-02   2.1685313e-01   1.2425261e-02
   4.0000000e-01  -1.1630158e-02  -1.9633240e-03   1.6645191e+00   2.2897418e-01   1.9475380e+00   1.5927159e-01  -2.6792266e-01  -1.9422768e-01  -2.6922141e-02   7.8240626e-03   3.4602123e-01   6.2241078e-02   6.4342844e-01   1.0393214e-01   2.4771664e-01   4.5244281e-02   1.8765270e-01   3.3157017e-02   2.3520073e-01   4.3133095e-02   1.6491885e-01   2.7694437e-02   1.6229018e-01   2.8359098e-02   1.4510997e-01   2.8328801e-02   1.3718933e-01   2.7997738e-02   1.6021806e-01   3.2093046e-02   1.9614044e-01   4.0179492e-02
   6.0000000e-01  -1.1630193e-02  -3.7713787e-03   1.8122876e+00   4.4959541e-01   1.6738928e+00   4.2911106e-01   7.8675746e-02  -3.1056683e-01   4.9217035e-01  -1.1765099e-03   7.5075519e-01   1.1733657e-01   6.9464390e-01   2.0070346e-01   2.3832692e-01   8.5319956e-02   1.7877524e-01   6.2819184e-02   2.2716469e-01   8.0891393e-02   1.6516769e-01   5.3202871e-02   1.6107174e-01   5.3815583e-02   1.3749524e-01   5.1998990e-02   1.2751305e-01   5.0880703e-02   1.5010752e-01   5.8943581e-02   1.8214457e-01   7.3952229e-02
   8.0000000e-01  -1.1630193e-02  -5.8131403e-03   1.8393018e+00   7.2820713e-01   1.5137992e+00   7.3936953e-01   7.0207502e-01  -3.8139920e-01  -5.0054933e-01   1.7203481e-02   9.7414882e-01   1.9887415e-01   7.3002601e-01   3.1441466e-01   2.3604621e-01   1.2920156e-01   1.7385740e-01   9.5591113e-02   2.2872345e-01   1.2243893e-01   1.6718967e-01   8.2096433e-02   1.6328399e-01   8.2370648e-02   1.3542678e-01   7.7706131e-02   1.2304064e-01   7.5338806e-02   1.4670493e-01   8.7635649e-02   1.7641796e-01   1.0949211e-01
   1.0000000e+00  -1.1630193e-02  -7.9831643e-03   1.5524123e+00   1.0459891e+00   1.1134130e+00   1.0527499e+00  -1.3527146e+00  -3.8225029e-01   1.1506667e-01   2.2460194e-02   1.0616688e+00   3.2245051e-01   7.8960452e-01   4.4125883e-01   2.3796944e-01   1.7467723e-01   1.7288257e-01   1.2946505e-01   2.3663695e-01   1.6581684e-01   1.6994783e-01   1.1295820e-01   1.6660192e-01   1.1268647e-01   1.3738826e-01   1.0411916e-01   1.2379126e-01   1.0004633e-01   1.4633891e-01   1.1675876e-01   1.6920634e-01   1.4514905e-01
   1.2000000e+00  -1.1630193e-02  -1.0223580e-02   1.0002595e+00   1.3721350e+00   8.7521262e-01   1.3414777e+00  -5.4314169e-02  -4.2128930e-01  -1.5942571e-01   1.0713674e-02   1.1691330e+00   4.8251691e-01   8.2913738e-01   5.7970356e-01   2.4243671e-01   2.2103047e-01   1.7388720e-01   1.6369559e-01   2.4392499e-01   2.1065515e-01   1.7323976e-01   1.4511912e-01   1.7014093e-01   1.4422310e-01   1.3934385e-01   1.3093283e-01   1.2565368e-01   1.2474624e-01   1.4727828e-01   1.4596202e-01   1.6590991e-01   1.8027981e-01
   1.4000000e+00  -1.1630193e-02  -1.2502628e-02   8.0059968e-01   1.6638249e+00   5.6143601e-01   1.5885910e+00  -1.0020110e-01  -5.0037449e-01  -3.8170910e-02   1.0345083e-03   1.1727838e+00   6.7149637e-01   8.3262075e-01   7.2889669e-01   2.5158751e-01   2.6816507e-01   1.7687490e-01   1.9813206e-01   2.5180528e-01   2.5697802e-01   1.7683986e-01   1.7826840e-01   1.7336136e-01   1.7674009e-01   1.4265568e-01   1.5814308e-01   1.2864585e-01   1.4956486e-01   1.4951773e-01   1.7524099e-01   1.6610496e-01   2.1466525e-01
   1.6000000e+00  -1.1630193e-02  -1.4802878e-02   8.1882428e-01   1.9042648e+00   7.6834623e-01   1.7876223e+00  -1.2291069e-01  -5.5095471e-01   4.9532484e-01  -1.2649027e-02   1.1213375e+00   8.8089144e-01   8.1924096e-01   8.8576784e-01   2.5716817e-01   3.1636392e-01   1.7865249e-01   2.3287058e-01   2.7308791e-01   3.0480267e-01   1.8276338e-01   2.1227244e-01   1.8018385e-01   2.1009866e-01   1.4673416e-01   1.8581473e-01   1.3261634e-01   1.7467272e-01   1.5385571e-01   2.0471076e-01   1.6758570e-01   2.4851739e-01
   1.8000000e+00  -1.1633541e-02  -1.7114763e-02   8.1870628e-01   2.1093694e+00   5.7902708e-01   1.9577792e+00  -1.5482562e-01  -5.8888213e-01  -5.0744618e-01   2.8602936e-03   9.2405593e-01   1.0990872e+00   7.6119081e-01   1.0463306e+00   2.7523059e-01   3.6579551e-01   1.8425256e-01   2.6798443e-01   2.9657512e-01   3.5482742e-01   1.8672984e-01   2.4718570e-01   1.8482759e-01   2.4438838e-01   1.5351607e-01   2.1407648e-01   1.3921059e-01   2.0025787e-01   1.5724219e-01   2.3459143e-01   1.6968496e-01   2.8215820e-01
   2.0000000e+00  -1.1631283e-02  -1.9433200e-02   3.4401511e-01   2.2958160e+00   4.1232967e-01   2.1111061e+00  -1.2339439e-01  -6.2237141e-01   7.3527658e-02   6.3276179e-03   7.6272713e-01   1.3102366e+00   7.0373240e-01   1.2054962e+00   3.0284688e-01   4.1702636e-01   1.8822823e-01   3.0365429e-01   2.9347653e-01   4.0808945e-01   1.9166940e-01   2.8303540e-01   1.9297749e-01   2.7969669e-01   1.5802433e-01   2.4316421e-01   1.4446006e-01   2.2659338e-01   1.6393964e-01   2.6504185e-01   1.7294420e-01   3.1584735e-01
   2.2000000e+00  -1.1620681e-02  -2.1755257e-02   3.9886459e-01   2.4484718e+00   7.7888227e-02   2.2392349e+00  -8.9565655e-02  -6.5316271e-01   4.6399606e-01  -8.7416808e-03   7.2886631e-01   1.5014999e+00   6.2556840e-01   1.3586861e+00   3.3664599e-01   4.7134849e-01   1.9643299e-01   3.4005406e-01   3.6866320e-01   4.6392883e-01   2.0320243e-01   3.1980522e-01   2.0068322e-01   3.1615698e-01   1.6642779e-01   2.7320446e-01   1.5135747e-01   2.5386905e-01   1.6960965e-01   2.9627478e-01   1.8015367e-01   3.4980999e-01
   2.4000000e+00  -1.1634806e-02  -2.4078683e-02   3.5523193e-01   2.5660149e+00   1.1837471e-01   2.3301716e+00  -6.5950378e-02  -6.7951812e-01  -4.9743772e-01   8.9918247e-03   5.4102981e-01   1.6736146e+00   5.6804962e-01   1.5023844e+00   4.2653910e-01   5.3016587e-01   1.9438336e-01   3.7742294e-01   3.8989040e-01   5.2478631e-01   2.0981941e-01   3.5785280e-01   2.1247880e-01   3.5396289e-01   1.7767492e-01   3.0436749e-01   1.5963092e-01   2.8221613e-01   1.7878027e-01   3.2849057e-01   1.8514702e-01   3.8441279e-01
   2.6000000e+00  -1.1645045e-02  -2.6403130e-02   2.1860205e-01   2.6643522e+00   2.3646873e-01   2.3891154e+00  -5.1783700e-02  -7.0089307e-01   7.0303055e-02   1.2903259e-02   4.5168710e-01   1.8245269e+00   5.5070531e-01   1.6348444e+00   5.6676864e-01   5.9728274e-01   2.1434078e-01   4.1555540e-01   4.8856553e-01   5.9250587e-01   2.2196659e-01   3.9739850e-01   2.0929846e-01   3.9340550e-01   1.8638000e-01   3.3704608e-01   1.6813732e-01   3.1184188e-01   1.7493145e-01   3.6193104e-01   1.9174515e-01   4.1990754e-01
   2.8000000e+00  -1.1645710e-02  -2.8729219e-02   1.8652531e-01   2.7435988e+00   3.1233235e-01   2.4380043e+00  -4.1412673e-02  -7.1787237e-01   4.6490056e-01  -1.6755785e-03   4.0489813e-01   1.9517388e+00   4.8758498e-01   1.7579391e+00   8.4509409e-01   6.7956307e-01   2.2786036e-01   4.5501361e-01   5.6779547e-01   6.6974862e-01   2.2172650e-01   4.3863781e-01   2.3193602e-01   4.3406791e-01   1.7837748e-01   3.7144525e-01   1.7662128e-01   3.4292751e-01   1.8173200e-01   3.9622536e-01   2.0627779e-01   4.5642200e-01
   3.0000000e+00  -1.1654590e-02  -3.1056659e-02   1.4437296e-01   2.8052252e+00   4.2175361e-01   2.4899366e+00  -3.0941823e-02  -7.3134921e-01  -4.9772698e-01   1.6240937e-02   3.5338389e-01   2.0599925e+00   4.6175124e-01   1.8720583e+00   8.8824592e-01   7.8966939e-01   2.4217469e-01   4.9668097e-01   6.2223606e-01   7.6015747e-01   2.4754726e-01   4.8128826e-01   2.5457127e-01   4.7639342e-01   1.8846731e-01   4.0674545e-01   1.7155524e-01   3.7558082e-01   1.9164543e-01   4.3116923e-01   2.2120733e-01   4.9448508e-01
   3.2000000e+00  -1.1671482e-02  -3.3385307e-02   1.8803650e-01   2.8537872e+00   4.4549956e-01   2.5520495e+00  -2.1898205e-02  -7.4196304e-01   1.0771275e-01   2.0275213e-02   3.0094624e-01   2.1533851e+00   4.1493543e-01   1.9774053e+00   8.6036654e-01   9.2849684e-01   2.4014607e-01   5.4082014e-01   6.5548109e-01   8.6371191e-01   2.5735543e-01   5.2598421e-01   2.5904805e-01   5.2167432e-01   2.0888250e-01   4.4271548e-01   1.8746915e-01   4.0918794e-01   2.1663659e-01   4.6723764e-01   2.3809228e-01   5.3472912e-01
   3.4000000e+00  -1.1684926e-02  -3.5715817e-02   2.0990339e-01   2.8956324e+00   3.4784879e-01   2.6253737e+00  -1.6243544e-02  -7.5013155e-01  -1.4870496e-01   7.6077054e-03   2.7650879e-01   2.2339275e+00   3.8172738e-01   2.0745660e+00   8.0564855e-01   1.0834573e+00   2.7995324e-01   5.8679688e-01   6.6194521e-01   9.7834201e-01   2.8558768e-01   5.7333849e-01   2.9671794e-01   5.6971899e-01   2.2636757e-01   4.8047577e-01   2.1144355e-01   4.4390206e-01   2.1315887e-01   5.0556571e-01   2.5835015e-01   5.7761432e-01
   3.6000000e+00  -1.1682342e-02  -3.8048702e-02   2.0152359e-01   2.9366501e+00   2.9917733e-01   2.7009719e+00  -1.0677681e-02  -7.5631008e-01   5.2630758e-01  -2.3439351e-03   2.4273833e-01   2.3040746e+00   3.6794974e-01   2.1636846e+00   7.1488060e-01   1.2434246e+00   3.3730758e-01   6.3567426e-01   6.4871682e-01   1.1007221e+00   3.2463246e-01   6.2395065e-01   3.3682106e-01   6.2133093e-01   2.2872141e-01   5.2091546e-01   2.2372588e-01   4.8105957e-01   2.3548304e-01   5.4597687e-01   2.8370988e-01   6.2363998e-01
   3.8000000e+00  -1.1671922e-02  -4.0383309e-02   1.9382663e-01   2.9776867e+00   1.5054761e-01   2.7714358e+00  -9.0540354e-03  -7.6089062e-01  -5.1732249e-01   1.2258939e-02   2.1702121e-01   2.3658485e+00   3.3735954e-01   2.2463566e+00   6.2953220e-01   1.3994140e+00   4.3462099e-01   6.9060607e-01   6.1996520e-01   1.2269619e+00   3.6086136e-01   6.7943473e-01   3.6871542e-01   6.7842057e-01   2.5615857e-01   5.6365287e-01   2.3742359e-01   5.2114147e-01   2.5845043e-01   5.8849731e-01   3.1134229e-01   6.7347025e-01
   4.0000000e+00  -1.1659850e-02  -4.2718239e-02   1.6830207e-01   3.0180113e+00   6.3522373e-02   2.8297317e+00  -5.0558713e-03  -7.6428746e-01   7.6710246e-02   1.5997838e-02   2.1362213e-01   2.4203792e+00   3.2500209e-01   2.3234135e+00   5.7974919e-01   1.5452983e+00   5.1557412e-01   7.5601825e-01   5.5272592e-01   1.3533563e+00   3.7474200e-01   7.4097621e-01   3.9617164e-01   7.4172806e-01   2.7874745e-01   6.0910794e-01   2.6375344e-01   5.6400684e-01   2.7886113e-01   6.3422173e-01   3.3077282e-01   7.2778968e-01
   4.2000000e+00  -1.1652339e-02  -4.5052324e-02   1.5089851e-01   3.0563662e+00   5.9743880e-02   2.8709934e+00  -3.9651773e-03  -7.6677038e-01  -1.1327393e-01   8.3413980e-04   1.9940773e-01   2.4697212e+00   2.9826405e-01   2.3955328e+00   4.9240184e-01   1.6796994e+00   6.4140021e-01   8.3515200e-01   5.1888456e-01   1.4753319e+00   4.4645938e-01   8.0800271e-01   4.6823090e-01   8.1110590e-01   3.0805782e-01   6.5828986e-01   2.8547449e-01   6.1026248e-01   3.0059328e-01   6.8365024e-01   3.7292634e-01   7.8665944e-01
   4.4000000e+00  -1.1657503e-02  -4.7385083e-02   1.4596844e-01   3.0917397e+00   1.8606807e-02   2.8991830e+00  -2.1635013e-03  -7.6853516e-01   5.1637968e-01  -9.9896725e-03   1.8346947e-01   2.5153723e+00   2.8496837e-01   2.4631139e+00   4.4756637e-01   1.8014427e+00   7.3463412e-01   9.3134719e-01   4.7878324e-01   1.5904715e+00   4.9208165e-01   8.8216094e-01   5.0464410e-01   8.8850530e-01   3.1659220e-01   7.1188890e-01   3.2781953e-01   6.6052605e-01   3.1514683e-01   7.3701897e-01   4.1571056e-01   8.5090701e-01
   4.6000000e+00  -1.1662477e-02  -4.9717064e-02   1.4381526e-01   3.1245253e+00   5.9863097e-02   2.9180044e+00  -1.3495144e-03  -7.6977213e-01  -5.1416015e-01   5.0817789e-03   1.6661159e-01   2.5576297e+00   2.6471185e-01   2.5264583e+00   4.0186258e-01   1.9104661e+00   7.5631416e-01   1.0466435e+00   4.4092227e-01   1.6984953e+00   5.4378532e-01   9.6541034e-01   5.5569704e-01   9.7504129e-01   3.5785994e-01   7.6952643e-01   3.4287493e-01   7.1597232e-01   3.5607745e-01   7.9415509e-01   4.4963773e-01   9.2194108e-01
   4.8000000e+00  -1.1676495e-02  -5.2049074e-02   1.0114484e-01   3.1555835e+00   4.3170118e-02   2.9320593e+00  -8.5952835e-04  -7.7060585e-01   7.5691143e-02   8.8312947e-03   1.6000737e-01   2.5965407e+00   2.4395321e-01   2.5859325e+00   3.6461326e-01   2.0084196e+00   7.4227098e-01   1.1772865e+00   4.0192142e-01   1.7991062e+00   5.7414271e-01   1.0580676e+00   5.7927305e-01   1.0706036e+00   4.0152830e-01   8.3177417e-01   3.8876778e-01   7.7673035e-01   3.9392109e-01   8.5598050e-01   4.8138574e-01   1.0001211e+00
   5.0000000e+00  -1.1680371e-02  -5.4381999e-02   1.2731092e-01   3.1834895e+00  -2.1449636e-02   2.9443467e+00  -5.5565720e-04  -7.7116087e-01   4.6338921e-01  -6.2486309e-03   1.5404629e-01   2.6326025e+00   2.2181719e-01   2.6414299e+00   3.3974045e-01   2.0965931e+00   6.9345673e-01   1.3165363e+00   3.6876306e-01   1.8921759e+00   5.9312056e-01   1.1594947e+00   5.9181338e-01   1.1743635e+00   4.3726359e-01   9.0039501e-01   4.3921495e-01   8.4329176e-01   4.2287622e-01   9.2391979e-01   5.0665748e-01   1.0851763e+00
   5.2000000e+00  -1.1688627e-02  -5.6716188e-02   1.1283675e-01   3.2092296e+00   4.6032238e-03   2.9517803e+00  -1.6030282e-03  -7.7152797e-01  -4.9724365e-01   1.1536851e-02   1.3988203e-01   2.6665367e+00   2.0698462e-01   2.6928033e+00   3.1165070e-01   2.1766518e+00   6.3218859e-01   1.4575177e+00   3.3825351e-01   1.9778772e+00   5.7967624e-01   1.2679098e+00   5.7545309e-01   1.2842025e+00   4.7736727e-01   9.7606052e-01   4.7916601e-01   9.1740532e-01   4.5365448e-01   9.9818847e-01   5.2588727e-01   1.1765482e+00
   5.4000000e+00  -1.1696638e-02  -5.9051636e-02   1.0849172e-01   3.2341264e+00   8.8950346e-04   2.9552167e+00  -1.2789211e-03  -7.7183152e-01   7.0240534e-02   1.5461778e-02   1.3256062e-01   2.6983583e+00   1.9579921e-01   2.7402781e+00   2.8907261e-01   2.2498529e+00   5.7306512e-01   1.5944267e+00   3.1008004e-01   2.0566741e+00   5.4981837e-01   1.3802642e+00   5.4527544e-01   1.3970758e+00   5.0375469e-01   1.0590336e+00   5.1750714e-01   9.9969516e-01   4.8122134e-01   1.0786341e+00   5.2155037e-01   1.2733677e+00
   5.6000000e+00  -1.1701516e-02  -6.1388510e-02   1.0384955e-01   3.2577566e+00   8.9638286e-03   2.9573338e+00  -1.3355218e-03  -7.7212670e-01  -1.1122551e-01   8.9513096e-04   1.3078970e-01   2.7280818e+00   1.7593932e-01   2.7844558e+00   2.7679013e-01   2.3170293e+00   5.1070238e-01   1.7236784e+00   2.8632787e-01   2.1290444e+00   5.1913996e-01   1.4927531e+00   5.1329541e-01   1.5094525e+00   5.2747189e-01   1.1489556e+00   5.4254741e-01   1.0899975e+00   5.0897246e-01   1.1650877e+00   5.0686925e-01   1.3737431e+00
   5.8000000e+00  -1.1712117e-02  -6.3726732e-02   1.0232399e-01   3.2802850e+00  -2.6485524e-04   2.9589765e+00  -1.0889692e-03  -7.7240691e-01   5.1580559e-01  -9.7622917e-03   1.2445534e-01   2.7562686e+00   1.5340634e-01   2.8253843e+00   2.5798705e-01   2.3793724e+00   4.5755761e-01   1.8432319e+00   2.7811438e-01   2.1955648e+00   4.8407648e-01   1.6025810e+00   4.7632515e-01   1.6187443e+00   5.2848728e-01   1.2449400e+00   5.6040599e-01   1.1874972e+00   5.0973000e-01   1.2573353e+00   4.9270240e-01   1.4751655e+00
   6.0000000e+00  -1.1725276e-02  -6.6066420e-02   9.3342735e-02   3.3019442e+00   5.9161156e-04   2.9602291e+00  -7.8829356e-04  -7.7266897e-01  -5.1397722e-01   5.4552344e-03   1.1098004e-01   2.7832258e+00   1.3574437e-01   2.8626051e+00   2.4222554e-01   2.4376312e+00   4.0312931e-01   1.9522926e+00   2.6063674e-01   2.2575021e+00   4.4369330e-01   1.7079624e+00   4.3143311e-01   1.7232095e+00   5.1244599e-01   1.3452655e+00   5.4799560e-01   1.2908502e+00   4.9513157e-01   1.3539280e+00   4.5888669e-01   1.5758633e+00
   6.2000000e+00  -1.1753771e-02  -6.8407994e-02   8.6341659e-02   3.3226191e+00  -1.1924151e-02   2.9609352e+00  -5.5646231e-04  -7.7289615e-01   7.5632192e-02   9.2706643e-03   1.0282180e-01   2.8085823e+00   1.2272689e-01   2.8959991e+00   2.2815022e-01   2.4921027e+00   3.7296911e-01   2.0507355e+00   2.4225750e-01   2.3157234e+00   4.0109092e-01   1.8074758e+00   3.9543523e-01   1.8212970e+00   4.9895765e-01   1.4472191e+00   5.2901003e-01   1.3975257e+00   4.8741613e-01   1.4522118e+00   4.3659728e-01   1.6739103e+00
   6.4000000e+00  -1.1775341e-02  -7.0752552e-02   7.1874943e-02   3.3420414e+00   1.4174684e-03   2.9607552e+00  -6.2318404e-04  -7.7308046e-01   4.6340574e-01  -5.7685778e-03   8.3989690e-02   2.8321082e+00   1.0650230e-01   2.9259297e+00   2.2131602e-01   2.5431569e+00   3.2909081e-01   2.1396435e+00   2.2845680e-01   2.3702835e+00   3.7201894e-01   1.9000145e+00   3.6674504e-01   1.9122744e+00   4.7155063e-01   1.5487452e+00   5.0623024e-01   1.5045785e+00   4.6401123e-01   1.5504480e+00   4.0804059e-01   1.7680229e+00
   6.6000000e+00  -1.1790045e-02  -7.3100976e-02   7.4003431e-02   3.3597743e+00   1.1992759e-02   2.9602422e+00  -5.8522203e-04  -7.7323514e-01  -4.9724893e-01   1.2037656e-02   7.4930731e-02   2.8533637e+00   8.7656934e-02   2.9526258e+00   2.0483370e-01   2.5914248e+00   3.1994130e-01   2.2199166e+00   2.1722633e-01   2.4214029e+00   3.3711798e-01   1.9855522e+00   3.3017512e-01   1.9964638e+00   4.4292556e-01   1.6481293e+00   4.6697581e-01   1.6099370e+00   4.3985098e-01   1.6471834e+00   3.7940259e-01   1.8576540e+00
   6.8000000e+00  -1.1794870e-02  -7.5453127e-02   6.5290907e-02   3.3760977e+00  -1.0979261e-02   2.9606132e+00  -5.7186429e-04  -7.7337438e-01   7.0242238e-02   1.5974382e-02   6.7634777e-02   2.8721586e+00   7.9268663e-02   2.9759526e+00   1.9775184e-01   2.6370683e+00   2.8721436e-01   2.2932139e+00   2.0480976e-01   2.4695162e+00   3.0276468e-01   2.0643352e+00   2.9897280e-01   2.0739482e+00   4.0909264e-01   1.7438041e+00   4.3462725e-01   1.7114929e+00   4.0809285e-01   1.7409458e+00   3.4997407e-01   1.9422446e+00
   7.0000000e+00  -1.1787007e-02  -7.7808161e-02   6.1983220e-02   3.3913019e+00  -9.5153338e-04   2.9607595e+00  -2.8070117e-04  -7.7350294e-01  -1.1122605e-01   1.4140804e-03   4.5909814e-02   2.8888732e+00   6.7028636e-02   2.9962485e+00   1.7466049e-01   2.6802503e+00   2.6122393e-01   2.3606877e+00   1.9701279e-01   2.5149074e+00   2.8120800e-01   2.1362889e+00   2.7739967e-01   2.1447190e+00   3.7496574e-01   1.8346019e+00   3.9956472e-01   1.8077621e+00   3.7650854e-01   1.8305195e+00   3.2358249e-01   2.0214456e+00
   7.2000000e+00  -1.1769904e-02  -8.0164582e-02   5.5910416e-02   3.4053738e+00  -7.8385164e-05   2.9603464e+00  -3.1432551e-04  -7.7361066e-01   5.1580575e-01  -9.2398176e-03   3.7555066e-02   2.9030719e+00   5.6315711e-02   3.0139330e+00   1.7264192e-01   2.7206484e+00   2.4447281e-01   2.4223465e+00   1.8693352e-01   2.5579134e+00   2.7008869e-01   2.2020295e+00   2.6435918e-01   2.2094673e+00   3.5032388e-01   1.9196555e+00   3.6756001e-01   1.8980763e+00   3.5773427e-01   1.9149372e+00   2.9918665e-01   2.0951837e+00
   7.4000000e+00  -1.1756920e-02  -8.2520597e-02   5.5682383e-02   3.4183885e+00   1.0797526e-02   2.9600772e+00  -2.5287426e-04  -7.7369677e-01  -5.1397727e-01   5.9796287e-03   3.3958706e-02   2.9145927e+00   5.5485260e-02   3.0291556e+00   1.6433504e-01   2.7584802e+00   2.2603591e-01   2.4789268e+00   1.7628599e-01   2.5987936e+00   2.4734888e-01   2.2629326e+00   2.4288364e-01   2.2693870e+00   3.1904777e-01   1.9989476e+00   3.3623690e-01   1.9821100e+00   3.2413498e-01   1.9943107e+00   2.8031039e-01   2.1636413e+00
   7.6000000e+00  -1.1762427e-02  -8.4875051e-02   5.4041104e-02   3.4305651e+00  -1.0961037e-02   2.9604618e+00  -6.1064626e-05  -7.7376935e-01   7.5632206e-02   9.7961165e-03   2.7202653e-02   2.9241259e+00   4.2386595e-02   3.0425505e+00   1.5504930e-01   2.7944094e+00   2.1387486e-01   2.5311249e+00   1.7009041e-01   2.6375695e+00   2.2991657e-01   2.3196012e+00   2.2511275e-01   2.3250615e+00   2.9540345e-01   2.0725250e+00   3.0522088e-01   2.0598427e+00   2.9963763e-01   2.0684862e+00   2.6260603e-01   2.2272732e+00
   7.8000000e+00  -1.1782675e-02  -8.7228392e-02   5.2075140e-02   3.4421910e+00   1.0422831e-03   2.9605680e+00  -2.7791706e-05  -7.7382248e-01   4.6340574e-01  -5.2425462e-03   2.3260216e-02   2.9320871e+00   3.7855621e-02   3.0542589e+00   1.4188932e-01   2.8284964e+00   2.0060739e-01   2.5795655e+00   1.5854477e-01   2.6744504e+00   2.1368841e-01   2.3721570e+00   2.1050383e-01   2.3766521e+00   2.7213786e-01   2.1405225e+00   2.7800545e-01   2.1313060e+00   2.7734711e-01   2.1372286e+00   2.4754037e-01   2.2866114e+00
   8.0000000e+00  -1.1795618e-02  -8.9582352e-02   5.0289056e-02   3.4533505e+00   1.0763144e-02   2.9602325e+00  -2.7434504e-05  -7.7385550e-01  -4.9724893e-01   1.2564006e-02   2.2556461e-02   2.9387154e+00   3.4825312e-02   3.0642847e+00   1.3218668e-01   2.8605423e+00   1.8198157e-01   2.6247917e+00   1.5029532e-01   2.7094669e+00   2.0295158e-01   2.4209424e+00   1.9583765e-01   2.4245546e+00   2.5947826e-01   2.2033427e+00   2.6626159e-01   2.1967183e+00   2.6392706e-01   2.2008881e+00   2.3261336e-01   2.3421266e+00
   8.2000000e+00  -1.1800036e-02  -9.1938115e-02   4.5401489e-02   3.4640854e+00  -1.2591844e-02   2.9606247e+00  -2.7510359e-05  -7.7387612e-01   7.0242235e-02   1.6500907e-02   1.1469884e-02   2.9444171e+00   2.8989160e-02   3.0730527e+00   1.2447222e-01   2.8904519e+00   1.7299366e-01   2.6667909e+00   1.4535557e-01   2.7425819e+00   1.9154826e-01   2.4664666e+00   1.8317816e-01   2.4691119e+00   2.3858470e-01   2.2617483e+00   2.4534845e-01   2.2571214e+00   2.4470990e-01   2.2601867e+00   2.1675193e-01   2.3941910e+00
   8.4000000e+00  -1.1799862e-02  -9.4295614e-02   4.9391503e-02   3.4742724e+00   4.5659709e-04   2.9606526e+00  -2.7513100e-05  -7.7388991e-01  -1.1122609e-01   1.9407001e-03   1.2322002e-02   2.9490318e+00   2.7021141e-02   3.0807177e+00   1.1808887e-01   2.9184122e+00   1.6107793e-01   2.7058162e+00   1.3495910e-01   2.7740731e+00   1.7970229e-01   2.5091990e+00   1.7295518e-01   2.5106095e+00   2.2223996e-01   2.3161803e+00   2.2999668e-01   2.3132608e+00   2.3042683e-01   2.3155933e+00   2.0199949e-01   2.4429683e+00
   8.6000000e+00  -1.1798957e-02  -9.6654236e-02   4.5225651e-02   3.4841580e+00   1.1833191e-02   2.9601790e+00  -2.7516414e-05  -7.7389996e-01   5.1580576e-01  -8.7131480e-03   1.2589323e-02   2.9526417e+00   2.3641127e-02   3.0874427e+00   1.0664329e-01   2.9446725e+00   1.5191920e-01   2.7422533e+00   1.3407341e-01   2.8039566e+00   1.6933855e-01   2.5493483e+00   1.6060758e-01   2.5494063e+00   2.0878756e-01   2.3667718e+00   2.1416173e-01   2.3654489e+00   2.1688133e-01   2.3673747e+00   1.8724709e-01   2.4885652e+00
   8.8000000e+00  -1.1797637e-02  -9.9013422e-02   4.5210007e-02   3.4938337e+00  -1.0940770e-02   2.9605246e+00  -2.7545695e-05  -7.7390796e-01  -5.1397727e-01   6.5063244e-03   1.0510806e-02   2.9557480e+00   2.0310464e-02   3.0934041e+00   9.9242605e-02   2.9691729e+00   1.4075906e-01   2.7763313e+00   1.1992806e-01   2.8324916e+00   1.6043487e-01   2.5870846e+00   1.5330901e-01   2.5856930e+00   1.9535121e-01   2.4139241e+00   1.9873323e-01   2.4140592e+00   2.0089562e-01   2.4159142e+00   1.7804020e-01   2.5310855e+00
   9.0000000e+00  -1.1802580e-02  -1.0137282e-01   4.4193824e-02   3.5032241e+00  -8.7084579e-04   2.9606523e+00  -2.7511497e-05  -7.7391483e-01   7.5632209e-02   1.0322827e-02   1.2871112e-02   2.9584857e+00   1.9296125e-02   3.0986439e+00   9.1546867e-02   2.9918751e+00   1.3303974e-01   2.8081890e+00   1.1725051e-01   2.8595487e+00   1.4921550e-01   2.6226337e+00   1.4440470e-01   2.6197384e+00   1.8527468e-01   2.4579758e+00   1.8822283e-01   2.4592973e+00   1.8909236e-01   2.4613312e+00   1.6797322e-01   2.5708612e+00
   9.2000000e+00  -1.1820072e-02  -1.0373252e-01   4.3233265e-02   3.5124069e+00   1.2152989e-02   2.9602347e+00  -2.7481960e-05  -7.7392109e-01   4.6340574e-01  -4.7158280e-03   7.5276739e-03   2.9610538e+00   1.5664473e-02   3.1033020e+00   8.8708185e-02   3.0129080e+00   1.2101992e-01   2.8379917e+00   1.1195488e-01   2.8850871e+00   1.4125725e-01   2.6560642e+00   1.3556018e-01   2.6518155e+00   1.6999907e-01   2.4992802e+00   1.7217632e-01   2.5015363e+00   1.7671598e-01   2.5037994e+00   1.5484551e-01   2.6082571e+00
   9.4000000e+00  -1.1835167e-02  -1.0609345e-01   4.2615041e-02   3.5213868e+00  -1.1017912e-02   2.9605730e+00  -2.7455334e-05  -7.7392701e-01  -4.9724893e-01   1.3090729e-02   8.5957462e-03   2.9633595e+00   1.2466105e-02   3.1074195e+00   8.5415683e-02   3.0325713e+00   1.1342232e-01   2.8657568e+00   1.0883890e-01   2.9094206e+00   1.3459633e-01   2.6874814e+00   1.2878915e-01   2.6820118e+00   1.6222501e-01   2.5379095e+00   1.6338620e-01   2.5409064e+00   1.6671268e-01   2.5435558e+00   1.4432822e-01   2.6432868e+00
   9.6000000e+00  -1.1849452e-02  -1.0845652e-01   4.1341340e-02   3.5301857e+00  -8.5223357e-04   2.9607059e+00  -2.7449194e-05  -7.7393273e-01   7.3635606e-02   1.7027632e-02   6.3913204e-03   2.9653572e+00   1.4668113e-02   3.1109341e+00   7.7736639e-02   3.0512042e+00   1.0990173e-01   2.8915383e+00   1.0134455e-01   2.9327232e+00   1.2951844e-01   2.7171398e+00   1.2326968e-01   2.7104806e+00   1.5370544e-01   2.5740644e+00   1.5569833e-01   2.5776139e+00   1.5773475e-01   2.5808248e+00   1.3564282e-01   2.6759626e+00
   9.8000000e+00  -1.1866133e-02  -1.1082209e-01   4.2108679e-02   3.5387969e+00  -4.9382809e-04   2.9602889e+00  -2.7481078e-05  -7.7393835e-01  -1.1437781e-01   2.6357518e-03   7.5317291e-03   2.9671199e+00   1.4179911e-02   3.1140971e+00   7.4033081e-02   3.0687570e+00   1.0362213e-01   2.9157478e+00   9.2266643e-02   2.9549615e+00   1.2413134e-01   2.7453105e+00   1.1803651e-01   2.7374525e+00   1.4387601e-01   2.6081228e+00   1.4480040e-01   2.6121217e+00   1.4562984e-01   2.6158769e+00   1.2722268e-01   2.7064886e+00
   1.0000000e+01  -1.1873835e-02  -1.1319044e-01   4.0796298e-02   3.5472915e+00   1.0897607e-02   2.9600009e+00  -2.7541778e-05  -7.7394391e-01   5.1668905e-01  -7.9441687e-03   6.1456429e-03   2.9687206e+00   1.3240105e-02   3.1171324e+00   7.1076495e-02   3.0852212e+00   9.7984483e-02   2.9386400e+00   9.0172368e-02   2.9758609e+00   1.1262555e-01   2.7721911e+00   1.0821603e-01   2.7631189e+00   1.3774155e-01   2.6401969e+00   1.3682527e-01   2.6445692e+00   1.3921295e-01   2.6487470e+00   1.2163959e-01   2.7350640e+00
   1.0200000e+01  -1.1880585e-02  -1.1556137e-01   4.0704509e-02   3.5556881e+00  -1.1011072e-02   2.9603633e+00  -2.7461575e-05  -7.7394945e-01  -5.1425873e-01   7.2316245e-03   4.3143535e-03   2.9702099e+00   1.0973149e-02   3.1200311e+00   6.6921120e-02   3.1007909e+00   8.7007302e-02   2.9602745e+00   8.0050665e-02   2.9955528e+00   1.0932142e-01   2.7975741e+00   1.0447324e-01   2.7873692e+00   1.3044821e-01   2.6704783e+00   1.2983902e-01   2.6750477e+00   1.2865182e-01   2.6796095e+00   1.0947531e-01   2.7619498e+00
   1.0400000e+01  -1.1897576e-02  -1.1793437e-01   4.0459744e-02   3.5639731e+00   7.5211416e-04   2.9604588e+00  -2.7512738e-05  -7.7395497e-01   7.5722918e-02   1.1046085e-02   5.4655908e-03   2.9714911e+00   8.1779097e-03   3.1227043e+00   6.5260914e-02   3.1155433e+00   8.3359248e-02   2.9804452e+00   7.6609809e-02   3.0139948e+00   9.8933717e-02   2.8215037e+00   9.8735713e-02   2.8102575e+00   1.2161395e-01   2.6991648e+00   1.2137585e-01   2.7037748e+00   1.2317265e-01   2.7085856e+00   1.0350946e-01   2.7870782e+00
   1.0600000e+01  -1.1911170e-02  -1.2030961e-01   4.0711682e-02   3.5721809e+00   1.0899243e-02   2.9601012e+00  -2.7516761e-05  -7.7396048e-01   4.6338029e-01  -4.0006274e-03   5.3764718e-03   2.9726406e+00   5.8055079e-03   3.1250229e+00   6.2014687e-02   3.1295961e+00   7.7411236e-02   2.9991854e+00   7.6230304e-02   3.0311689e+00   9.6634758e-02   2.8439862e+00   8.9341850e-02   2.8319617e+00   1.1627251e-01   2.7262414e+00   1.1632823e-01   2.7308372e+00   1.1604516e-01   2.7358255e+00   9.6639614e-02   2.8104518e+00
   1.0800000e+01  -1.1921805e-02  -1.2268746e-01   3.9694193e-02   3.5803489e+00  -1.0985577e-02   2.9604761e+00  -2.7497626e-05  -7.7396598e-01  -4.9724079e-01   1.3803931e-02   3.8882837e-03   2.9737602e+00   8.5449620e-03   3.1269157e+00   2.9672682e-02   3.1430364e+00   7.0608998e-02   3.0166974e+00   7.1567453e-02   3.0474885e+00   9.0532123e-02   2.8651384e+00   8.4666017e-02   2.8523169e+00   1.0855472e-01   2.7518106e+00   1.0914895e-01   2.7563917e+00   1.0683362e-01   2.7615363e+00   8.4433214e-02   2.8322791e+00
   1.1000000e+01  -1.1924321e-02  -1.2506781e-01   3.9750405e-02   3.5884549e+00   1.0482041e-03   2.9605798e+00  -2.7513229e-05  -7.7397149e-01   8.2852925e-02   1.7739107e-02   4.2810212e-03   2.9747860e+00   8.3885556e-03   3.1286142e+00   4.9913587e-02   3.1544044e+00   6.7516501e-02   3.0329562e+00   6.6892221e-02   3.0630925e+00   8.8768863e-02   2.8851644e+00   8.4138405e-02   2.8713182e+00   1.0287286e-01   2.7759525e+00   1.0182699e-01   2.7805573e+00   1.0161850e-01   2.7856614e+00   8.0417588e-02   2.8523733e+00
   1.1200000e+01  -1.1931270e-02  -1.2745010e-01   4.0470941e-02   3.5964882e+00   1.0761718e-02   2.9602423e+00  -2.7512244e-05  -7.7397699e-01  -1.2322912e-01   3.8038243e-03   5.0192151e-03   2.9757194e+00   8.3974870e-03   3.1303097e+00   4.1635435e-02   3.1643249e+00   6.0988437e-02   3.0480974e+00   6.3816693e-02   3.0778823e+00   8.3142659e-02   2.9042368e+00   7.7211339e-02   2.8893602e+00   9.8839043e-02   2.7987158e+00   9.7470254e-02   2.8033058e+00   9.6284426e-02   2.8082833e+00   7.6983424e-02   2.8708211e+00
   1.1400000e+01  -1.1934289e-02  -1.2983389e-01   3.9556300e-02   3.6045198e+00  -1.2591499e-02   2.9606335e+00   1.1470768e-04  -7.7398249e-01   5.1916955e-01  -6.5900347e-03   2.5260947e-03   2.9766545e+00   8.3969765e-03   3.1319976e+00   4.0476063e-02   3.1738628e+00   5.7419069e-02   3.0621757e+00   5.8273590e-02   3.0918827e+00   7.9708078e-02   2.9224351e+00   7.6162277e-02   2.9065107e+00   8.8579600e-02   2.8202915e+00   8.7578856e-02   2.8247630e+00   8.6839606e-02   2.8296037e+00   7.1111532e-02   2.8880318e+00
   1.1600000e+01  -1.1938474e-02  -1.3221895e-01   3.9415185e-02   3.6125342e+00   4.5651487e-04   2.9606609e+00   1.0035268e-04  -7.7398094e-01  -5.1504904e-01   8.4512514e-03   2.0110623e-03   2.9774970e+00   8.3970046e-03   3.1336817e+00   3.2393726e-02   3.1827969e+00   5.4543955e-02   3.0752285e+00   5.3261841e-02   3.1050500e+00   7.7501131e-02   2.9397549e+00   7.2043821e-02   2.9228384e+00   8.7301720e-02   2.8405426e+00   8.4027610e-02   2.8448438e+00   8.4138449e-02   2.8495245e+00   6.6774669e-02   2.9041328e+00
   1.1800000e+01  -1.1950888e-02  -1.3460502e-01   3.9624945e-02   3.6204951e+00   1.1833208e-02   2.9601869e+00  -4.2001658e-05  -7.7397045e-01   7.5977592e-02   1.2253483e-02   3.7263127e-03   2.9781617e+00   8.3970037e-03   3.1353637e+00   3.1534256e-02   3.1909516e+00   5.1462496e-02   3.0874308e+00   5.3444037e-02   3.1172863e+00   6.9206729e-02   2.9563433e+00   6.8216698e-02   2.9384677e+00   8.1318932e-02   2.8595864e+00   7.8183924e-02   2.8635911e+00   7.8065905e-02   2.8681595e+00   6.2621257e-02   2.9191710e+00
   1.2000000e+01  -1.1964737e-02  -1.3699245e-01   3.9730795e-02   3.6284312e+00  -1.0940775e-02   2.9605323e+00  -2.7602212e-05  -7.7396270e-01   4.6330886e-01  -2.8194218e-03   2.5695056e-03   2.9787931e+00   8.3970034e-03   3.1370445e+00   2.4130350e-02   3.1983075e+00   4.8112508e-02   3.0988966e+00   4.6776106e-02   3.1288169e+00   6.5961672e-02   2.9720293e+00   6.2166970e-02   2.9533564e+00   7.8222277e-02   2.8776190e+00   7.6095312e-02   2.8811725e+00   7.5276905e-02   2.8856779e+00   5.7851045e-02   2.9332437e+00
   1.2200000e+01  -1.1985890e-02  -1.3938180e-01   4.0013452e-02   3.6363676e+00  -8.7084531e-04   2.9606600e+00  -2.7464589e-05  -7.7396152e-01  -4.9721794e-01   1.4977567e-02   3.1570025e-03   2.9794185e+00   8.3970034e-03   3.1387247e+00   2.2462585e-02   3.2048228e+00   4.4407513e-02   3.1096668e+00   5.2115391e-02   3.1396370e+00   6.1585409e-02   2.9867221e+00   5.9754747e-02   2.9673832e+00   7.5187038e-02   2.8947000e+00   7.0857785e-02   2.8977728e+00   6.9693889e-02   2.9021983e+00   4.9522141e-02   2.9463811e+00
   1.2400000e+01  -1.2006099e-02  -1.4177382e-01   3.9153524e-02   3.6443224e+00   1.2152988e-02   2.9602423e+00  -2.7460381e-05  -7.7396336e-01   9.7099638e-02   1.8906820e-02   2.5024566e-03   2.9800227e+00   8.3970032e-03   3.1404045e+00   1.8451248e-02   3.2104932e+00   4.6131092e-02   3.1197355e+00   3.7321999e-02   3.1500610e+00   5.9808594e-02   3.0005208e+00   5.4794755e-02   2.9805714e+00   7.0983743e-02   2.9109822e+00   7.0207256e-02   2.9134902e+00   6.7441414e-02   2.9177808e+00   4.7670394e-02   2.9583983e+00
   1.2600000e+01  -1.2023259e-02  -1.4416917e-01   3.9557786e-02   3.6522562e+00  -1.1017913e-02   2.9605806e+00  -2.7444344e-05  -7.7396684e-01  -1.3743267e-01   5.6759066e-03   2.4589139e-03   2.9806068e+00  -4.7773623e-02   3.1420841e+00   1.5470867e-02   3.2154332e+00   4.1772855e-02   3.1293540e+00   4.2113292e-02   3.1597508e+00   5.4059615e-02   3.0135629e+00   5.0559515e-02   2.9929553e+00   6.6331014e-02   2.9264943e+00   6.5970124e-02   2.9284778e+00   6.3007056e-02   2.9325099e+00   3.9385541e-02   2.9693704e+00
   1.2800000e+01  -1.2031941e-02  -1.4656802e-01   3.9726649e-02   3.6601635e+00  -8.5223449e-04   2.9607135e+00  -2.7507079e-05  -7.7397123e-01   5.2314947e-01  -4.4570394e-03   3.2060869e-03   2.9811509e+00   3.9405374e-02   3.1409774e+00   1.3507026e-02   3.2196615e+00   4.5456216e-02   3.1385793e+00   3.4402408e-02   3.1686742e+00   5.4491794e-02   3.0258323e+00   4.7716981e-02   3.0044862e+00   6.2412036e-02   2.9411822e+00   6.0737515e-02   2.9428284e+00   5.6586815e-02   2.9464592e+00   3.6137888e-02   2.9792827e+00
   1.3000000e+01  -1.2034599e-02  -1.4896992e-01   3.9718861e-02   3.6680811e+00  -4.9382678e-04   2.9602964e+00  -2.7501751e-05  -7.7397612e-01  -5.1631678e-01   1.0347714e-02   1.1244163e-03   2.9817085e+00   6.6254464e-03   3.1403834e+00   1.3175430e-02   3.2232807e+00   1.6231145e-02   3.1475944e+00   3.5244736e-02   3.1769891e+00   5.0339058e-02   3.0374656e+00   4.4651505e-02   3.0152359e+00   5.7349820e-02   2.9550342e+00   5.6272140e-02   2.9563975e+00   5.2604738e-02   2.9594819e+00   3.1312935e-02   2.9881156e+00
   1.3200000e+01  -1.2041892e-02  -1.5137398e-01   3.9636877e-02   3.6760108e+00   1.0897608e-02   2.9600084e+00   1.1470724e-04  -7.7398129e-01   7.6386139e-02   1.4118968e-02  -1.5904692e-03   2.9822006e+00  -4.7666679e-02   3.1419873e+00   1.0058171e-02   3.2264693e+00   3.1866063e-02   3.1551942e+00   2.9661353e-02   3.1846987e+00   4.7506095e-02   3.0485613e+00   4.3607502e-02   3.0252892e+00   5.5534826e-02   2.9680171e+00   5.2383636e-02   2.9691038e+00   4.8880705e-02   2.9715376e+00   2.9259342e-02   2.9959849e+00
   1.3400000e+01  -1.2048062e-02  -1.5377969e-01   3.9142257e-02   3.6839428e+00  -1.1011076e-02   2.9603709e+00  -4.1926892e-05  -7.7397955e-01   4.6319426e-01  -1.0021854e-03   4.1289822e-04   2.9824374e+00   3.9399505e-02   3.1407722e+00   7.8593646e-03   3.2292536e+00   2.6537848e-02   3.1616053e+00   3.0239841e-02   3.1918332e+00   4.5482029e-02   3.0590527e+00   4.1402180e-02   3.0347841e+00   5.0867735e-02   2.9802274e+00   4.8950648e-02   2.9809621e+00   4.3633163e-02   2.9827161e+00   2.6399074e-02   3.0030274e+00
   1.3600000e+01  -1.2052928e-02  -1.5618691e-01   3.9548035e-02   3.6918482e+00   7.5211310e-04   2.9604664e+00  -2.7633199e-05  -7.7397602e-01  -4.9549823e-01   1.6779240e-02   4.3193431e-04   2.9825233e+00   6.6257820e-03   3.1401229e+00   8.2569872e-03   3.2315802e+00   2.4917148e-02   3.1677350e+00   2.6332796e-02   3.1984540e+00   4.1558861e-02   3.0689970e+00   3.7518869e-02   3.0438206e+00   4.5540410e-02   2.9917084e+00   4.2718292e-02   2.9920268e+00   4.1493524e-02   2.9930016e+00   2.1693594e-02   3.0093909e+00
   1.3800000e+01  -1.2055580e-02  -1.5859545e-01   3.9565003e-02   3.6997390e+00   1.0833052e-02   2.9601087e+00  -2.7479514e-05  -7.7397715e-01   1.0888253e-01   2.0780600e-02   4.3071082e-04   2.9826086e+00  -4.7666709e-02   3.1416962e+00   8.3635921e-03   3.2335860e+00   2.5511071e-02   3.1734134e+00   2.5740338e-02   3.2046225e+00   4.0501771e-02   3.0783641e+00   3.6718536e-02   3.0523234e+00   4.6112051e-02   3.0023352e+00   4.2725629e-02   3.0022072e+00   3.9084999e-02   3.0024777e+00   2.0920393e-02   3.0150320e+00
   1.4000000e+01  -1.2065246e-02  -1.6100504e-01   3.8819989e-02   3.7076391e+00  -1.0699515e-02   2.9604803e+00  -2.7504645e-05  -7.7398026e-01  -1.5138577e-01   8.2436157e-03   1.6135740e-04   2.9826943e+00   3.9399501e-02   3.1404644e+00   5.3435243e-03   3.2354371e+00   2.1113932e-02   3.1788077e+00   2.4216964e-02   3.2103547e+00   3.7163448e-02   3.0872026e+00   3.4219105e-02   3.0603357e+00   4.0964608e-02   3.0123052e+00   3.7759550e-02   3.0116495e+00   3.4174249e-02   3.0113030e+00   2.0213106e-02   3.0200471e+00
   1.4200000e+01  -1.2069948e-02  -1.6341580e-01   3.8582048e-02   3.7155081e+00   9.7919856e-04   2.9605937e+00   1.1470436e-04  -7.7398445e-01   5.2705858e-01  -1.7218380e-03   2.5926981e-04   2.9827669e+00   6.6257818e-03   3.1398058e+00   5.8686432e-03   3.2370580e+00   1.9067030e-02   3.1838521e+00   2.1803437e-02   3.2157477e+00   3.4590021e-02   3.0955424e+00   3.2747796e-02   3.0679224e+00   4.0628726e-02   3.0216825e+00   3.6724174e-02   3.0204407e+00   3.3304004e-02   3.0194298e+00   1.8244192e-02   3.0246522e+00
   1.4400000e+01  -1.2072739e-02  -1.6582783e-01   3.6912123e-02   3.7233179e+00   1.0778343e-02   2.9602698e+00   1.0036248e-04  -7.7398217e-01  -5.1756162e-01   1.2801777e-02   7.3743453e-04   2.9828261e+00   8.4981324e-03   3.1413740e+00   4.9780283e-03   3.2384558e+00   1.8737243e-02   3.1884242e+00   2.1248310e-02   3.2207731e+00   3.0855201e-02   3.1033454e+00   3.0724916e-02   3.0751009e+00   3.7279417e-02   3.0305088e+00   3.5171599e-02   3.0286214e+00   3.1234465e-02   3.0269305e+00   1.7612214e-02   3.0289058e+00
   1.4600000e+01  -1.2077152e-02  -1.6824088e-01   3.7518054e-02   3.7310027e+00  -1.2595510e-02   2.9606664e+00  -4.2055255e-05  -7.7397128e-01   7.6787307e-02   1.6515832e-02   5.6889860e-04   2.9829058e+00  -4.7779729e-02   3.1429255e+00   4.4114250e-03   3.2397083e+00   1.7257137e-02   3.1926377e+00   1.9452958e-02   3.2254710e+00   2.9446520e-02   3.1105637e+00   2.9156405e-02   3.0818953e+00   3.6520790e-02   3.0388528e+00   3.2238067e-02   3.0363479e+00   3.0090733e-02   3.0339496e+00   1.4964427e-02   3.0328552e+00
   1.4800000e+01  -1.2073944e-02  -1.7065483e-01   3.6978185e-02   3.7385812e+00   4.5748305e-04   2.9606973e+00  -2.7636490e-05  -7.7396332e-01  -1.1329825e-01   1.3326043e-03   5.0686871e-04   2.9830076e+00  -1.4653767e-02   3.1417522e+00   3.5783466e-03   3.2408168e+00   1.4675512e-02   3.1965675e+00   1.8162845e-02   3.2298776e+00   3.0715642e-02   3.1172397e+00   2.7159182e-02   3.0883189e+00   3.3718377e-02   3.0467585e+00   2.9283278e-02   3.0436166e+00   2.7720420e-02   3.0405636e+00   1.3896817e-02   3.0364806e+00
   1.5000000e+01  -1.2081088e-02  -1.7306928e-01   3.6681832e-02   3.7460991e+00   1.1832982e-02   2.9602251e+00  -2.7510036e-05  -7.7396202e-01   5.1638650e-01  -9.5000008e-03   2.8000406e-04   2.9831118e+00   3.7587221e-02   3.1384399e+00   5.1395239e-04   3.2417819e+00   1.3826077e-02   3.2001533e+00   1.7479387e-02   3.2339874e+00   2.3862406e-02   3.1236237e+00   2.5452186e-02   3.0943762e+00   3.1441006e-02   3.0542538e+00   2.9505963e-02   3.0503683e+00   2.5369995e-02   3.0467912e+00   1.3252000e-02   3.0397677e+00
   1.5200000e+01  -1.2091280e-02  -1.7548424e-01   3.5584694e-02   3.7535471e+00  -1.0940720e-02   2.9605715e+00  -2.7513188e-05  -7.7396380e-01  -5.1416233e-01   5.5659750e-03   4.0110020e-04   2.9832035e+00   6.7293793e-03   3.1378911e+00   1.8447671e-03   3.2424824e+00   1.2362224e-02   3.2034035e+00   1.5965576e-02   3.2378480e+00   2.6281805e-02   3.1295591e+00   2.4017360e-02   3.1000666e+00   2.9986215e-02   3.0612970e+00   2.6921821e-02   3.0567272e+00   2.3835151e-02   3.0525937e+00   1.0813222e-02   3.0427937e+00
   1.5400000e+01  -1.2115590e-02  -1.7790028e-01   3.6549210e-02   3.7608904e+00  -8.7085748e-04   2.9606998e+00  -2.7497450e-05  -7.7396726e-01   7.5691845e-02   9.3126548e-03   3.9330827e-04   2.9832850e+00   8.4922166e-03   3.1394510e+00   2.0342460e-03   3.2429793e+00   1.2236693e-02   3.2063622e+00   1.4625749e-02   3.2414689e+00   2.7365674e-02   3.1350898e+00   2.1224628e-02   3.1054151e+00   2.8655116e-02   3.0679274e+00   2.6059678e-02   3.0627514e+00   2.1827241e-02   3.0579915e+00   1.0573771e-02   3.0455293e+00
   1.5600000e+01  -1.2132665e-02  -1.8031852e-01   3.4378240e-02   3.7681793e+00  -4.8933128e-04   2.9602824e+00  -2.7514240e-05  -7.7397164e-01   4.6338901e-01  -5.7688807e-03   1.3188198e-04   2.9833656e+00   8.3915670e-03   3.1410018e+00   1.4481699e-03   3.2434279e+00   9.3474344e-03   3.2090953e+00   1.4240612e-02   3.2448304e+00   2.7337588e-02   3.1405504e+00   2.1024883e-02   3.1103792e+00   2.5876650e-02   3.0742061e+00   2.3966673e-02   3.0684442e+00   2.1248165e-02   3.0630050e+00   9.1586943e-03   3.0479945e+00
   1.5800000e+01  -1.2143627e-02  -1.8273981e-01   3.5320989e-02   3.7753700e+00   1.0896523e-02   2.9599937e+00  -2.7510163e-05  -7.7397653e-01  -4.9724358e-01   1.2015736e-02   2.2483717e-04   2.9834324e+00  -4.7773296e-02   3.1426142e+00   1.6808409e-03   3.2438285e+00   8.8591019e-03   3.2115562e+00   1.2664999e-02   3.2479759e+00   1.2463188e-02   3.1460153e+00   2.1451526e-02   3.1150089e+00   2.6169717e-02   3.0800999e+00   2.2717616e-02   3.0738161e+00   1.9404527e-02   3.0676974e+00   8.9578488e-03   3.0502314e+00
   1.6000000e+01  -1.2159208e-02  -1.8516401e-01   3.4832315e-02   3.7824653e+00  -1.1010815e-02   2.9603558e+00   1.1470184e-04  -7.7398169e-01   7.0240514e-02   1.5940184e-02   3.3121868e-04   2.9834855e+00   3.9405351e-02   3.1414704e+00   1.3145006e-03   3.2441906e+00   8.1223481e-03   3.2137260e+00   1.2138309e-02   3.2509090e+00   2.0599921e-02   3.1507436e+00   1.9819585e-02   3.1194681e+00   2.3648366e-02   3.0856840e+00   2.2032566e-02   3.0788651e+00   1.6633110e-02   3.0720986e+00   8.2475644e-03   3.0522755e+00
   1.6200000e+01  -1.2165832e-02  -1.8759102e-01   3.4570999e-02   3.7895224e+00   7.5205145e-04   2.9604512e+00  -4.1939067e-05  -7.7397995e-01  -1.1122555e-01   1.3732754e-03   3.2438173e-04   2.9835402e+00   6.6254475e-03   3.1408561e+00   8.9269837e-04   3.2445229e+00   6.3986873e-03   3.2156797e+00   1.1091209e-02   3.2536355e+00   2.0380539e-02   3.1548668e+00   1.5765542e-02   3.1237702e+00   2.0967448e-02   3.0909851e+00   2.0636294e-02   3.0836520e+00   1.7360858e-02   3.0761276e+00   6.7534788e-03   3.0541705e+00
   1.6400000e+01  -1.2169116e-02  -1.9002054e-01   3.4487565e-02   3.7965256e+00   1.0899258e-02   2.9600934e+00  -2.7634341e-05  -7.7397642e-01   5.1580561e-01  -9.2842935e-03   6.8270521e-04   2.9835998e+00  -4.7666681e-02   3.1424488e+00   1.6281281e-03   3.2448029e+00   5.6850131e-03   3.2173993e+00   1.0866948e-02   3.2561752e+00   1.9359548e-02   3.1589776e+00   1.7315274e-02   3.1277186e+00   2.0811872e-02   3.0958954e+00   1.8932565e-02   3.0881980e+00   1.5536567e-02   3.0798758e+00   6.7617171e-03   3.0558806e+00
   1.6600000e+01  -1.2172627e-02  -1.9245187e-01   3.3054752e-02   3.8034845e+00  -1.0985576e-02   2.9604683e+00  -2.7509110e-05  -7.7397755e-01  -5.1397723e-01   5.9331514e-03   6.0065275e-04   2.9836796e+00   3.9399499e-02   3.1412276e+00   1.4323563e-03   3.2450736e+00   6.3993587e-03   3.2188851e+00   9.6953512e-03   3.2585588e+00   1.3914715e-02   3.1630222e+00   1.8060965e-02   3.1313850e+00   1.8301694e-02   3.1004745e+00   1.7133008e-02   3.0924706e+00   1.4343991e-02   3.0834089e+00   5.5915709e-03   3.0574289e+00
   1.6800000e+01  -1.2181725e-02  -1.9488450e-01   3.3021539e-02   3.8103446e+00   1.0482055e-03   2.9605719e+00   1.1471579e-04  -7.7398066e-01   7.5632195e-02   9.7485370e-03   6.0591804e-04   2.9837809e+00   6.6257820e-03   3.1405750e+00   1.4412446e-03   3.2453594e+00   5.3684373e-03   3.2202489e+00   8.6783686e-03   3.2607894e+00   1.4675297e-02   3.1667187e+00   1.8042841e-02   3.1349967e+00   1.6583627e-02   3.1047411e+00   1.6794441e-02   3.0964346e+00   1.2931806e-02   3.0866908e+00   6.2520179e-03   3.0588308e+00
   1.7000000e+01  -1.2185559e-02  -1.9731843e-01   3.1931725e-02   3.8170907e+00   1.0761718e-02   2.9602345e+00  -4.1942055e-05  -7.7397780e-01   4.6340574e-01  -5.2907295e-03   6.0557989e-04   2.9838909e+00  -4.7666698e-02   3.1421464e+00  -4.3676194e-04   3.2456459e+00   4.5812603e-03   3.2215237e+00   8.4357351e-03   3.2628380e+00   1.4894209e-02   3.1700408e+00   1.8043279e-02   3.1386077e+00   1.5016122e-02   3.1086489e+00   1.5496205e-02   3.1001394e+00   1.1687627e-02   3.0897162e+00   5.0926780e-03   3.0601375e+00
   1.7200000e+01  -1.2196114e-02  -1.9975365e-01   3.1889153e-02   3.8237187e+00  -1.2591499e-02   2.9606256e+00  -2.7630192e-05  -7.7397365e-01  -4.9724893e-01   1.2515491e-02   6.0560147e-04   2.9840060e+00   3.9399506e-02   3.1409136e+00   3.9639546e-04   3.2458401e+00   4.7018082e-03   3.2226688e+00   8.2245713e-03   3.2647334e+00   1.4711599e-02   3.1731991e+00   4.7305562e-03   3.1422176e+00   1.6573299e-02   3.1122123e+00   1.3466000e-02   3.1036237e+00   1.0434120e-02   3.0924819e+00   4.4014128e-03   3.0613613e+00
   1.7400000e+01  -1.2199096e-02  -2.0219024e-01   3.1300474e-02   3.8302356e+00   4.5651224e-04   2.9606530e+00  -2.7522024e-05  -7.7397444e-01   7.0242237e-02   1.6452210e-02  -1.6457779e-04   2.9841238e+00   6.6257803e-03   3.1402545e+00   5.4006103e-04   3.2459485e+00   4.2405240e-03   3.2237165e+00   7.4570645e-03   3.2665244e+00   1.3434964e-02   3.1762674e+00   1.2112679e-02   3.1451666e+00   1.5946389e-02   3.1156002e+00   1.2103600e-02   3.1068335e+00   1.0382010e-02   3.0949921e+00   4.3457455e-03   3.0624581e+00
   1.7600000e+01  -1.2200182e-02  -2.0462817e-01   3.1269902e-02   3.8366606e+00   1.1833211e-02   2.9601791e+00  -2.7543877e-05  -7.7397737e-01  -1.1122610e-01   1.8919042e-03  -7.8853953e-04   2.9842049e+00  -4.7666700e-02   3.1418224e+00  -5.3665637e-04   3.2460510e+00   4.5106461e-03   3.2246930e+00   6.7772291e-03   3.2682114e+00   1.1413937e-02   3.1792155e+00   1.1929754e-02   3.1475781e+00   1.4130439e-02   3.1189240e+00   1.2596951e-02   3.1097427e+00   9.1360551e-03   3.0973088e+00   4.1585665e-03   3.0634545e+00
   1.7800000e+01  -1.2208244e-02  -2.0706700e-01   3.2730293e-02   3.8430096e+00  -1.0940775e-02   2.9605245e+00   1.1472667e-04  -7.7398146e-01   5.1580576e-01  -8.7619983e-03  -4.3663111e-04   2.9842036e+00   3.9399501e-02   3.1405876e+00   5.9956395e-06   3.2461025e+00   2.4242356e-03   3.2256249e+00   6.1684153e-03   3.2697764e+00   1.0737406e-02   3.1819456e+00   1.1934288e-02   3.1499855e+00   1.1579678e-02   3.1220970e+00   1.2651852e-02   3.1124559e+00   8.1240084e-03   3.0994552e+00   4.0118158e-03   3.0643842e+00
   1.8000000e+01  -1.2213494e-02  -2.0950678e-01   3.0745798e-02   3.8493882e+00  -8.7084459e-04   2.9606522e+00  -4.1898178e-05  -7.7397913e-01  -5.1397727e-01   6.4574442e-03   1.6284409e-04   2.9841492e+00   6.6257821e-03   3.1399275e+00  -1.8781912e-05   3.2461093e+00   2.9542274e-03   3.2264399e+00   5.4956553e-03   3.2712167e+00   1.0196679e-02   3.1844403e+00   1.1934175e-02   3.1523835e+00   9.4073535e-03   3.1249869e+00   1.2179008e-02   3.1150845e+00   7.4355829e-03   3.1014074e+00   3.1119609e-03   3.0652625e+00
   1.8200000e+01  -1.2218863e-02  -2.1194766e-01   2.9448531e-02   3.8557439e+00   1.2152988e-02   2.9602345e+00  -2.7618521e-05  -7.7397527e-01   7.5632210e-02   1.0273930e-02   2.9700423e-04   2.9841096e+00   8.4981302e-03   3.1414948e+00  -1.7650154e-05   3.2461123e+00   2.3008151e-03   3.2271322e+00   5.3838143e-03   3.2725304e+00   9.8430330e-03   3.1867515e+00   1.1934178e-02   3.1547764e+00   1.1819780e-02   3.1275101e+00   1.1238777e-02   3.1176452e+00   6.2402685e-03   3.1031778e+00   2.7661020e-03   3.0660618e+00
   1.8400000e+01  -1.2226692e-02  -2.1438963e-01   2.9746797e-02   3.8619421e+00  -1.1017912e-02   2.9605727e+00  -2.7512559e-05  -7.7397622e-01   4.6340574e-01  -4.7647337e-03   1.7334547e-04   2.9841093e+00  -4.7779728e-02   3.1430457e+00  -1.7702000e-05   3.2461123e+00   2.2999561e-03   3.2277464e+00   4.7503032e-03   3.2737417e+00   9.6399779e-03   3.1889225e+00   1.1934178e-02   3.1571666e+00   1.1755749e-02   3.1298634e+00   9.8856446e-03   3.1201030e+00   5.7184418e-03   3.1047610e+00   2.4246036e-03   3.0667642e+00
   1.8600000e+01  -1.2240401e-02  -2.1683280e-01   2.9181575e-02   3.8680159e+00  -8.5223308e-04   2.9607056e+00  -2.7509694e-05  -7.7397923e-01  -4.9724894e-01   1.3041818e-02   1.8129622e-04   2.9841298e+00  -1.4653762e-02   3.1418721e+00  -1.7698720e-05   3.2461107e+00   1.7467340e-03   3.2282910e+00   4.6612307e-03   3.2748609e+00   9.2796763e-03   3.1909921e+00   1.0105963e-02   3.1595553e+00   1.1757448e-02   3.1322184e+00   8.2833573e-03   3.1223989e+00   4.4985798e-03   3.1061672e+00   2.1999304e-03   3.0673823e+00
   1.8800000e+01  -1.2247275e-02  -2.1927763e-01   2.9311060e-02   3.8740055e+00  -4.9382751e-04   2.9602886e+00   1.1470561e-04  -7.7398337e-01   7.3635606e-02   1.6978719e-02  -5.2553928e-04   2.9841571e+00   3.7587220e-02   3.1385597e+00  -1.7698667e-05   3.2461083e+00   2.5127699e-03   3.2287700e+00   3.9306055e-03   3.2758993e+00   8.7859658e-03   3.1929800e+00   8.1488305e-03   3.1618524e+00   1.1757404e-02   3.1345717e+00   6.5995234e-03   3.1244714e+00   4.2100382e-03   3.1073944e+00   2.6683065e-03   3.0679292e+00
   1.9000000e+01  -1.2248973e-02  -2.2172426e-01   2.9226992e-02   3.8799324e+00   1.0897607e-02   2.9600006e+00   1.0039435e-04  -7.7398106e-01  -1.1437786e-01   2.5868361e-03  -2.6124678e-04   2.9841533e+00   6.7293802e-03   3.1380108e+00  -1.7699748e-05   3.2461053e+00   6.2081454e-04   3.2292285e+00   3.8824196e-03   3.2768536e+00   7.7739883e-03   3.1948838e+00   7.8281220e-03   3.1639280e+00   1.1757405e-02   3.1369242e+00   7.8117846e-03   3.1262729e+00   4.1630947e-03   3.1084595e+00   1.5495451e-03   3.0684511e+00
   1.9200000e+01  -1.2249664e-02  -2.2417226e-01   2.8662125e-02   3.8858259e+00  -1.1011075e-02   2.9603630e+00  -4.1973889e-05  -7.7397016e-01   5.1668907e-01  -7.9930882e-03   4.2831098e-04   2.9841170e+00   8.4922163e-03   3.1395707e+00  -1.7700108e-05   3.2461021e+00   1.3347315e-03   3.2296130e+00   3.9252983e-03   3.2777297e+00   7.2883020e-03   3.1966713e+00   7.5969385e-03   3.1657865e+00   1.1757405e-02   3.1392762e+00   8.1012903e-03   3.1279171e+00   4.2173193e-03   3.1094217e+00   1.5783237e-03   3.0689228e+00
   1.9400000e+01  -1.2255960e-02  -2.2662110e-01   2.7844701e-02   3.8916697e+00   7.5211525e-04   2.9604586e+00  -2.7626598e-05  -7.7396218e-01  -5.1425874e-01   7.1827015e-03   9.3490859e-04   2.9841076e+00   8.3915675e-03   3.1411215e+00  -1.7699909e-05   3.2460988e+00   1.3884473e-03   3.2299155e+00   3.3572911e-03   3.2785629e+00   6.8085703e-03   3.1983297e+00   7.5234439e-03   3.1675014e+00   4.4913072e-04   3.1416280e+00   8.0935196e-03   3.1295388e+00   4.3651808e-03   3.1103280e+00   1.8474784e-03   3.0693229e+00
   1.9600000e+01  -1.2254986e-02  -2.2907074e-01   2.7494272e-02   3.8974227e+00   1.0899243e-02   2.9601009e+00  -2.7514495e-05  -7.7396087e-01   7.5722924e-02   1.0997161e-02  -1.1775908e-03   2.9841663e+00  -4.7773295e-02   3.1427339e+00  -1.7699018e-05   3.2460953e+00   9.4899011e-04   3.2302046e+00   3.7834713e-03   3.2793462e+00   6.6718028e-03   3.1998737e+00   7.3542325e-03   3.1691245e+00   6.8811293e-03   3.1434187e+00   8.0937275e-03   3.1311595e+00   4.0054526e-03   3.1112134e+00   1.7097310e-03   3.0696983e+00
   1.9800000e+01  -1.2256278e-02  -2.3152104e-01   2.5828368e-02   3.9030752e+00  -1.0985575e-02   2.9604758e+00  -2.7495020e-05  -7.7396264e-01   4.6338029e-01  -4.0495527e-03  -4.1154011e-04   2.9841781e+00   3.9405348e-02   3.1415901e+00  -1.7699780e-05   3.2460918e+00   7.5630154e-04   3.2304667e+00   3.7602253e-03   3.2801002e+00   6.1690850e-03   3.2013287e+00   7.1894730e-03   3.1706857e+00   6.7085807e-03   3.1447611e+00   8.0937228e-03   3.1327793e+00   4.1581320e-03   3.1120753e+00   1.0729917e-03   3.0700641e+00


==> data/control_316_normal.dat <==
   0.0000000e+00  -4.4681997e-03   0.0000000e+00  -6.8098036e-02   0.0000000e+00  -3.0456599e-01   0.0000000e+00   2.8909137e+00   0.0000000e+00   2.5286592e+00   0.0000000e+00   2.4545688e+00   0.0000000e+00   2.2485555e+00   0.0000000e+00   2.6013801e+00   0.0000000e+00   2.6133270e+00   0.0000000e+00   2.4911595e+00   0.0000000e+00   2.6029508e+00   0.0000000e+00   2.6019241e+00   0.0000000e+00  -1.3034274e+00   0.0000000e+00   2.2847006e+00   0.0000000e+00   2.3817089e+00   0.0000000e+00   1.7530504e+00   0.0000000e+00
   2.0000000e-01  -4.4405227e-03  -2.2164004e-04  -6.3705442e-02  -3.3779267e-03  -1.2584197e-01  -1.5107654e-02   2.5386840e+00   1.4340053e-01   2.1704432e+00   1.2543130e-01   1.9331422e+00   1.2175614e-01   1.8881383e+00   1.1153708e-01   1.8230830e+00   1.2903855e-01   1.8755786e+00   1.2963115e-01   1.8150517e+00   1.2357117e-01   1.8100882e+00   1.2911646e-01   1.7343781e+00   1.2906553e-01  -1.0516406e+00  -6.4655057e-02   1.6509633e+00   1.1333001e-01   1.6959840e+00   1.1814200e-01  -8.3253371e-01   8.6958098e-02
   4.0000000e-01  -4.4271476e-03  -7.4510573e-04  -6.9996251e-02  -1.1158891e-02  -5.9677022e-03  -4.2016832e-02   1.8854239e+00   4.6549778e-01   1.8540853e+00   4.0468088e-01   1.7053247e+00   3.8420712e-01   1.7083474e+00   3.5777625e-01   1.6266061e+00   3.9599233e-01   1.6809303e+00   3.9999960e-01   1.6428197e+00   3.8264733e-01   1.6168972e+00   3.9553223e-01   1.5599519e+00   3.9165612e-01  -4.8747595e-01  -2.0526716e-01   1.4689573e+00   3.5025708e-01   1.5220828e+00   3.6388496e-01  -3.3855406e+00   1.6461790e-01
   6.0000000e-01  -4.4271506e-03  -1.4324288e-03  -7.1406454e-02  -2.1489854e-02  -1.4686150e-02  -6.2194360e-02   1.4913320e+00   8.3894920e-01   1.6426752e+00   7.3809946e-01   1.5724508e+00   6.9138489e-01   1.5676179e+00   6.5437805e-01   1.4831444e+00   6.9726443e-01   1.5466522e+00   7.0797349e-01   1.5045885e+00   6.8007401e-01   1.5293048e+00   6.9549943e-01   1.4852003e+00   6.8362292e-01  -1.2142892e-01  -3.4934957e-01   1.4209519e+00   6.2023629e-01   1.4602674e+00   6.4316703e-01  -2.7364844e+00   5.4735572e-03
   8.0000000e-01  -4.4271506e-03  -2.2091353e-03  -7.1535253e-02  -3.3545857e-02  -1.6681506e-02  -7.4239002e-02   1.0961929e+00   1.1944915e+00   1.4572373e+00   1.0779050e+00   1.3857886e+00   1.0072611e+00   1.3609833e+00   9.6433313e-01   1.2887930e+00   1.0022710e+00   1.3051140e+00   1.0220157e+00   1.3446831e+00   9.8469266e-01   1.3612288e+00   1.0016850e+00   1.4019931e+00   9.8091616e-01   3.7007903e+00  -4.5425501e-01   1.3412556e+00   8.9857806e-01   1.3717008e+00   9.3072320e-01  -5.3200142e-01  -3.5517431e-01
   1.0000000e+00  -4.4271506e-03  -3.0348966e-03  -7.0630363e-02  -4.6612273e-02  -2.8664748e-02  -8.2273463e-02   9.5248158e-01   1.5045911e+00   1.1526344e+00   1.4034270e+00   1.0719098e+00   1.3132528e+00   1.0941974e+00   1.2656484e+00   1.0253773e+00   1.2938570e+00   1.0267518e+00   1.3219507e+00   1.0852791e+00   1.2797096e+00   1.0647869e+00   1.2993869e+00   1.1342427e+00   1.2739678e+00   2.2282071e+00  -3.3318890e-01   1.1809842e+00   1.1756054e+00   1.1707955e+00   1.2159153e+00   4.2283991e-01  -6.9068513e-01
   1.2000000e+00  -4.4271506e-03  -3.8875798e-03  -6.8184623e-02  -6.0193563e-02  -4.0002352e-02  -8.8782585e-02   8.4092131e-01   1.7665666e+00   8.7653097e-01   1.6984655e+00   8.8672871e-01   1.5906653e+00   8.9971441e-01   1.5405921e+00   8.8756143e-01   1.5571141e+00   8.2841399e-01   1.5905212e+00   8.7230179e-01   1.5500919e+00   8.6830602e-01   1.5708987e+00   9.1480667e-01   1.5480290e+00   1.7855410e+00  -5.8415433e-03   9.9012824e-01   1.4407230e+00   9.6444303e-01   1.4862454e+00  -6.3871393e-01  -8.7546011e-01
   1.4000000e+00  -4.4271506e-03  -4.7550381e-03  -6.7165183e-02  -7.3899334e-02  -5.9574842e-02  -9.5503896e-02   7.5941058e-01   1.9907578e+00   7.3840012e-01   1.9507013e+00   6.7819129e-01   1.8304534e+00   7.2796944e-01   1.7805751e+00   7.3920382e-01   1.7872840e+00   7.0274696e-01   1.8207291e+00   7.3797052e-01   1.7858494e+00   7.4034674e-01   1.8062451e+00   7.5899062e-01   1.7899036e+00   1.4992000e+00   3.5292077e-01   8.1463646e-01   1.6833246e+00   7.9776271e-01   1.7300197e+00  -2.2810371e+00  -9.9136786e-01
   1.6000000e+00  -4.4271506e-03  -5.6306050e-03  -6.7108189e-02  -8.7523474e-02  -6.6750976e-02  -1.0377322e-01   6.5480906e-01   2.1856360e+00   6.1447427e-01   2.1613755e+00   6.5352262e-01   2.0317240e+00   6.1252368e-01   1.9849495e+00   6.4187637e-01   1.9863364e+00   6.2300632e-01   2.0155905e+00   6.3548434e-01   1.9872870e+00   6.3668244e-01   2.0074127e+00   6.3932160e-01   1.9974681e+00   1.4353388e+00   6.9673314e-01   7.0582762e-01   1.8971090e+00   6.7734119e-01   1.9425669e+00  -7.6052597e-01  -1.1940810e+00
   1.8000000e+00  -4.4271506e-03  -6.5106221e-03  -6.7305938e-02  -1.0105856e-01  -5.6316661e-02  -1.1404338e-01   4.8550563e-01   2.3559262e+00   5.0938219e-01   2.3374803e+00   5.0174522e-01   2.2021584e+00   5.2154395e-01   2.1570762e+00   5.5702191e-01   2.1574548e+00   5.3989486e-01   2.1819915e+00   5.5097396e-01   2.1593474e+00   5.6065678e-01   2.1794808e+00   5.5947218e-01   2.1739354e+00   1.3200465e+00   1.0175379e+00   6.1254821e-01   2.0825500e+00   5.8485857e-01   2.1252302e+00  -2.5118791e-01  -1.4357446e+00
   2.0000000e+00  -4.4271506e-03  -7.3930815e-03  -6.5612231e-02  -1.1455227e-01  -2.8706496e-02  -1.2518563e-01   3.5331182e-01   2.5000738e+00   3.9996674e-01   2.4843644e+00   4.1989411e-01   2.3471384e+00   4.5642345e-01   2.3023011e+00   4.8117016e-01   2.3050790e+00   4.7656220e-01   2.3254103e+00   4.8000757e-01   2.3069286e+00   4.7863459e-01   2.3275953e+00   4.7482302e-01   2.3245128e+00   1.0809786e+00   1.3174020e+00   5.3250236e-01   2.2433873e+00   5.0077131e-01   2.2820122e+00  -4.0044442e-01  -1.6117354e+00
   2.2000000e+00  -4.4271506e-03  -8.2768812e-03  -6.7058459e-02  -1.2794730e-01  -1.3287734e-02  -1.3501295e-01   1.8702302e-01   2.6164373e+00   2.9948317e-01   2.6055142e+00   3.2659918e-01   2.4679213e+00   3.6153249e-01   2.4258349e+00   3.7281905e-01   2.4325986e+00   4.0344174e-01   2.4496975e+00   3.8920147e-01   2.4341214e+00   3.9356161e-01   2.4554060e+00   3.8743730e-01   2.4534380e+00   8.8489665e-01   1.5892301e+00   4.4344513e-01   2.3829611e+00   4.1601416e-01   2.4166611e+00  -3.7903944e-01  -1.7383915e+00
   2.4000000e+00  -4.4271506e-03  -9.1614166e-03  -6.9061056e-02  -1.4129107e-01  -8.2699156e-03  -1.4223187e-01   1.5149142e-01   2.7039324e+00   2.1858371e-01   2.7031102e+00   2.5752642e-01   2.5674708e+00   3.0254361e-01   2.5301114e+00   3.0934619e-01   2.5406279e+00   3.0521039e-01   2.5572846e+00   3.2311390e-01   2.5427367e+00   3.0833412e-01   2.5645210e+00   3.0363537e-01   2.5627058e+00   7.3091306e-01   1.8262311e+00   3.5519116e-01   2.5031950e+00   3.3004771e-01   2.5315422e+00  -4.3458522e-01  -1.8429752e+00
   2.6000000e+00  -4.4271506e-03  -1.0046356e-02  -7.1311055e-02  -1.5476483e-01  -6.1902058e-03  -1.4714384e-01   7.6795667e-02   2.7670647e+00   1.4943681e-01   2.7796838e+00   2.1393123e-01   2.6481501e+00   2.4918504e-01   2.6170373e+00   2.4374107e-01   2.6304095e+00   2.5412114e-01   2.6478626e+00   2.6061684e-01   2.6341884e+00   2.4701709e-01   2.6556910e+00   2.4630053e-01   2.6534779e+00   6.3832792e-01   2.0285129e+00   2.7469233e-01   2.6048184e+00   2.6075170e-01   2.6278662e+00   9.9861729e-02  -1.9373309e+00
   2.8000000e+00  -4.4271506e-03  -1.0931516e-02  -7.2689698e-02  -1.6850290e-01  -5.1213203e-03  -1.5048269e-01   5.8901940e-02   2.8116775e+00   1.1602906e-01   2.8380028e+00   1.8513537e-01   2.7135038e+00   2.0621915e-01   2.6893972e+00   2.0228016e-01   2.7043431e+00   2.0007962e-01   2.7225802e+00   2.0462127e-01   2.7104352e+00   1.8736343e-01   2.7305079e+00   1.8688731e-01   2.7278499e+00   5.3908107e-01   2.2008908e+00   2.1598237e-01   2.6886492e+00   2.0951588e-01   2.7070753e+00   1.1262714e+00  -2.0018197e+00
   3.0000000e+00  -4.4271506e-03  -1.1816798e-02  -7.3680930e-02  -1.8254585e-01  -5.0810571e-03  -1.5282066e-01   3.4202795e-02   2.8422038e+00   8.6643251e-02   2.8818367e+00   1.5125764e-01   2.7672470e+00   1.7588271e-01   2.7494638e+00   1.5507511e-01   2.7648567e+00   1.5096313e-01   2.7838366e+00   1.6007599e-01   2.7730201e+00   1.4398978e-01   2.7908995e+00   1.4623807e-01   2.7879446e+00   4.6154451e-01   2.3481720e+00   1.6417692e-01   2.7565318e+00   1.5480092e-01   2.7715343e+00  -4.1128477e-01  -1.9772867e+00
   3.2000000e+00  -4.4271506e-03  -1.2702147e-02  -7.3010682e-02  -1.9686129e-01  -4.7101283e-03  -1.5456390e-01   3.0883191e-02   2.8630470e+00   1.0138579e-01   2.9149057e+00   1.1723523e-01   2.8117676e+00   1.4134067e-01   2.7995330e+00   1.2108891e-01   2.8139790e+00   9.8341633e-02   2.8330733e+00   1.2913856e-01   2.8236224e+00   1.0400880e-01   2.8387989e+00   1.1003686e-01   2.8357732e+00   3.6611589e-01   2.4738009e+00   1.2642570e-01   2.8107065e+00   1.1952728e-01   2.8231023e+00   9.7999805e-02  -1.9384594e+00
   3.4000000e+00  -4.4271506e-03  -1.3587533e-02  -7.1032729e-02  -2.1133333e-01  -4.4080651e-03  -1.5596072e-01   2.7851117e-02   2.8774077e+00   6.4885086e-02   2.9416042e+00   1.0352343e-01   2.8481626e+00   1.0768417e-01   2.8411694e+00   9.2358987e-02   2.8532457e+00   1.1016335e-01   2.8711072e+00   1.0079059e-01   2.8643038e+00   9.3888895e-02   2.8760967e+00   9.1362914e-02   2.8734226e+00   3.0299068e-01   2.5796626e+00   9.2513071e-02   2.8533806e+00   8.9701180e-02   2.8636226e+00  -9.7651033e-02  -1.9290014e+00
   3.6000000e+00  -4.4271506e-03  -1.4472939e-02  -6.9117622e-02  -2.2576595e-01  -4.3429811e-03  -1.5713735e-01   1.4139196e-02   2.8879254e+00   4.6469021e-02   2.9635949e+00   9.7254599e-02   2.8780354e+00   1.0611803e-01   2.8751047e+00   9.5757135e-02   2.8842973e+00   8.9933626e-02   2.9014412e+00   9.4053612e-02   2.8968772e+00   8.0852558e-02   2.9054497e+00   8.7162229e-02   2.9030881e+00   2.3661600e-01   2.6676669e+00   8.3456001e-02   2.8865268e+00   7.7915716e-02   2.8951669e+00   4.0042267e-02  -1.9246725e+00
   3.8000000e+00  -4.4271506e-03  -1.5358355e-02  -6.7370316e-02  -2.4000157e-01  -4.2589799e-03  -1.5817765e-01   2.0765746e-02   2.8955307e+00   4.5954116e-02   2.9806052e+00   9.3824643e-02   2.9034607e+00   9.8296174e-02   2.9033682e+00   9.1962119e-02   2.9098417e+00   7.2161142e-02   2.9270263e+00   7.4337983e-02   2.9235148e+00   5.7597341e-02   2.9293847e+00   6.1488838e-02   2.9274050e+00   1.8582628e-01   2.7400134e+00   6.5006815e-02   2.9126167e+00   6.0858107e-02   2.9199887e+00  -1.5796696e-02  -1.9242784e+00
   4.0000000e+00  -4.4271506e-03  -1.6243778e-02  -6.1337099e-02  -2.5396458e-01  -4.1523225e-03  -1.5913631e-01   1.4720747e-02   2.9013092e+00   3.4403991e-02   2.9941083e+00   8.2264502e-02   2.9260203e+00   8.2237890e-02   2.9280675e+00   6.8857024e-02   2.9323133e+00   4.6265505e-02   2.9483015e+00   5.2734954e-02   2.9456430e+00   3.8607736e-02   2.9486628e+00   4.4675781e-02   2.9473421e+00   1.3707576e-01   2.7985504e+00   4.6484778e-02   2.9335509e+00   4.5326824e-02   2.9397959e+00  -9.2873869e-02  -1.9232186e+00
   4.2000000e+00  -4.4255581e-03  -1.7129204e-02  -5.5600670e-02  -2.6740772e-01  -3.9703140e-03  -1.6004146e-01   1.5999345e-02   2.9060545e+00   2.9430462e-02   3.0050929e+00   7.2141916e-02   2.9462944e+00   6.2527894e-02   2.9496962e+00   5.3152909e-02   2.9517984e+00   3.9633835e-02   2.9652047e+00   4.4228905e-02   2.9634238e+00   3.3882604e-02   2.9634984e+00   3.7432617e-02   2.9629985e+00   1.0630851e-01   2.8450264e+00   3.2267141e-02   2.9499871e+00   3.3744464e-02   2.9553877e+00  -1.6234861e-01  -1.9278858e+00
   4.4000000e+00  -4.4264058e-03  -1.8014553e-02  -5.6883136e-02  -2.8003584e-01  -4.0224309e-03  -1.6090389e-01   1.5751327e-02   2.9100506e+00   2.1892049e-02   3.0139792e+00   6.5548079e-02   2.9643422e+00   6.0854911e-02   2.9680095e+00   5.0567291e-02   2.9679266e+00   3.3657417e-02   2.9783273e+00   3.7791781e-02   2.9775188e+00   2.9603080e-02   2.9748898e+00   3.6524375e-02   2.9752630e+00   9.0126877e-02   2.8813763e+00   2.7764888e-02   2.9624969e+00   2.4846414e-02   2.9674603e+00   3.3870868e-01  -1.9422741e+00
   4.6000000e+00  -4.4304649e-03  -1.8899837e-02  -5.6844575e-02  -2.9204718e-01  -4.0292922e-03  -1.6173806e-01   1.3484686e-02   2.9136751e+00   2.4144722e-02   3.0211379e+00   6.0749368e-02   2.9804300e+00   5.2443926e-02   2.9836194e+00   4.3268580e-02   2.9814460e+00   2.8720348e-02   2.9888092e+00   3.4521440e-02   2.9889261e+00   2.1546767e-02   2.9839868e+00   2.6760238e-02   2.9853267e+00   7.6739976e-02   2.9101158e+00   2.6608548e-02   2.9720509e+00   2.1633710e-02   2.9766895e+00  -1.0081014e-01  -1.9399662e+00
   4.8000000e+00  -4.4327246e-03  -1.9785321e-02  -5.1123639e-02  -3.0377024e-01  -3.8896181e-03  -1.6255917e-01   1.1079744e-02   2.9169732e+00   1.8250334e-02   3.0271539e+00   5.5029281e-02   2.9949360e+00   4.8511746e-02   2.9972606e+00   3.8467237e-02   2.9930667e+00   2.4591357e-02   2.9973540e+00   3.0186759e-02   2.9984346e+00   1.6321612e-02   2.9912510e+00   2.6666701e-02   2.9936614e+00   5.4782919e-02   2.9333572e+00   2.0395705e-02   2.9797422e+00   1.6860773e-02   2.9838373e+00   3.6175392e-02  -1.9299371e+00
   5.0000000e+00  -4.4320087e-03  -2.0671192e-02  -5.3730893e-02  -3.1504973e-01  -3.8609211e-03  -1.6336647e-01   1.3109908e-02   2.9198808e+00   1.8098646e-02   3.0323419e+00   5.0769578e-02   3.0080952e+00   4.4020576e-02   3.0092843e+00   3.3667040e-02   3.0031105e+00   2.2455387e-02   3.0044303e+00   2.8300649e-02   3.0065531e+00   1.8392599e-02   2.9969228e+00   2.3820913e-02   3.0006456e+00   4.1414388e-02   2.9519481e+00   1.4611290e-02   2.9860563e+00   1.7174451e-02   2.9894755e+00  -6.4846566e-02  -1.9267349e+00
   5.2000000e+00  -4.4342518e-03  -2.1557331e-02  -3.3588838e-02  -3.2598266e-01  -3.8555989e-03  -1.6415910e-01   6.8218469e-03   2.9225770e+00   1.7108988e-02   3.0368285e+00   4.8529128e-02   3.0200715e+00   3.8952542e-02   3.0200379e+00   3.3035892e-02   3.0118558e+00   1.9059249e-02   3.0104270e+00   2.4012759e-02   3.0136390e+00   1.5843984e-02   3.0016111e+00   2.0165588e-02   3.0067439e+00   3.3486659e-02   2.9664313e+00   1.2811627e-02   2.9910750e+00   1.1401549e-02   2.9941069e+00   5.2751553e-02  -1.9267242e+00
   5.4000000e+00  -4.4371817e-03  -2.2443700e-02  -5.7117630e-02  -3.3583220e-01  -3.8849256e-03  -1.6494224e-01   7.3410139e-03   2.9249278e+00   1.3416856e-02   3.0408749e+00   4.5396356e-02   3.0311145e+00   3.5499519e-02   3.0296605e+00   2.9551267e-02   3.0196620e+00   1.7650697e-02   3.0155760e+00   2.2747074e-02   3.0198690e+00   1.2637532e-02   3.0057174e+00   1.7853607e-02   3.0120589e+00   2.9730156e-02   2.9777237e+00   1.3143807e-02   2.9950586e+00   1.0522170e-02   2.9979121e+00  -1.9873858e-02  -1.9267366e+00
   5.6000000e+00  -4.4380681e-03  -2.3330432e-02  -5.1588337e-02  -3.4543584e-01  -3.8357367e-03  -1.6572141e-01   7.4704663e-03   2.9268593e+00   1.1138632e-02   3.0444563e+00   4.4366862e-02   3.0413987e+00   3.1324280e-02   3.0382852e+00   2.6684018e-02   3.0267544e+00   1.4888136e-02   3.0200517e+00   2.0885587e-02   3.0253921e+00   9.3972511e-03   3.0092416e+00   1.5637048e-02   3.0166808e+00   2.1918521e-02   2.9867566e+00   1.0831333e-02   2.9984174e+00   1.1041621e-02   3.0009856e+00  -6.4113921e-01  -1.9255857e+00
   5.8000000e+00  -4.4392065e-03  -2.4217525e-02  -6.5826515e-02  -3.5558632e-01  -3.8540993e-03  -1.6649715e-01   8.1809142e-03   2.9285882e+00   1.2794893e-02   3.0475195e+00   4.1721464e-02   3.0510882e+00   2.9569969e-02   3.0460149e+00   2.4969617e-02   3.0331712e+00   1.3905261e-02   3.0239638e+00   1.8584175e-02   3.0303836e+00   1.1130284e-02   3.0121554e+00   1.3641975e-02   3.0207185e+00   2.2777387e-02   2.9940092e+00   1.0479818e-02   3.0013321e+00   5.9260299e-03   3.0036477e+00   9.1726867e-01  -1.9575647e+00
   6.0000000e+00  -4.4431203e-03  -2.5104910e-02  -8.2134627e-02  -3.6651850e-01  -3.9866047e-03  -1.6726993e-01   6.1896272e-03   2.9302464e+00   1.1719490e-02   3.0502880e+00   4.0336549e-02   3.0602783e+00   2.5872438e-02   3.0529966e+00   2.2025935e-02   3.0390157e+00   1.2260674e-02   3.0274055e+00   1.6187931e-02   3.0348934e+00   7.3726024e-03   3.0146885e+00   1.2956926e-02   3.0242465e+00   1.9092515e-02   3.0000100e+00   6.2518084e-03   3.0038917e+00   8.5794231e-03   3.0058513e+00  -2.9278867e-01  -1.9556669e+00
   6.2000000e+00  -4.4475492e-03  -2.5992695e-02  -9.8837018e-02  -3.7926718e-01  -4.0273506e-03  -1.6804839e-01   6.2245189e-03   2.9317959e+00   1.0820732e-02   3.0529085e+00   3.8836457e-02   3.0690181e+00   2.3680637e-02   3.0593132e+00   2.0259047e-02   3.0443304e+00   1.0007971e-02   3.0304676e+00   1.4339258e-02   3.0389266e+00   7.8337502e-03   3.0168967e+00   1.1139246e-02   3.0273798e+00   1.8583295e-02   3.0051759e+00   8.3719794e-03   3.0060323e+00   6.3140610e-03   3.0077270e+00   1.8438817e-02  -1.9318768e+00
   6.4000000e+00  -4.4513195e-03  -2.6881078e-02  -1.0548487e-01  -3.9450395e-01  -3.9582742e-03  -1.6883739e-01   4.8812848e-03   2.9332065e+00   9.6866411e-03   3.0553597e+00   3.6727091e-02   3.0773800e+00   2.2427903e-02   3.0650057e+00   1.8751043e-02   3.0491470e+00   9.8949435e-03   3.0331427e+00   1.2067477e-02   3.0425092e+00   6.3037113e-03   3.0187967e+00   1.1164728e-02   3.0301784e+00   1.2567312e-02   3.0097086e+00   5.5307753e-03   3.0078765e+00   3.5457425e-03   3.0094182e+00   3.4061473e-02  -1.9298029e+00
   6.6000000e+00  -4.4538924e-03  -2.7770157e-02  -1.8155394e-01  -4.1211465e-01  -4.1030484e-03  -1.6963039e-01   7.9742871e-03   2.9344757e+00   9.3705547e-03   3.0576251e+00   3.5842457e-02   3.0853690e+00   2.0939829e-02   3.0702046e+00   1.7032778e-02   3.0535438e+00   8.3833456e-03   3.0355083e+00   1.1697615e-02   3.0456566e+00   6.6887683e-03   3.0204705e+00   8.5506791e-03   3.0327208e+00   1.3693103e-02   3.0135747e+00   3.0427372e-03   3.0095031e+00   4.5557815e-03   3.0107789e+00  -3.7616059e-02  -1.9262259e+00
   6.8000000e+00  -4.4540540e-03  -2.8659898e-02  -2.0800026e-01  -4.3507163e-01  -4.0642063e-03  -1.7042997e-01   3.0642595e-03   2.9357662e+00   8.8844620e-03   3.0597268e+00   3.3912805e-02   3.0930238e+00   1.9825930e-02   3.0750078e+00   1.5053955e-02   3.0575637e+00   6.4881470e-03   3.0376245e+00   9.6610653e-03   3.0484545e+00   5.9613110e-03   3.0219770e+00   7.4083456e-03   3.0349938e+00   1.1478258e-02   3.0168864e+00   4.2755339e-03   3.0107715e+00   3.3289766e-03   3.0118956e+00   2.3711870e-02  -1.9247447e+00
   7.0000000e+00  -4.4521362e-03  -2.9550115e-02  -1.9107436e-01  -4.6536554e-01  -4.1731802e-03  -1.7123710e-01   1.0412792e-02   2.9369505e+00   9.0043667e-03   3.0617017e+00   3.2244200e-02   3.1003634e+00   1.8184923e-02   3.0794782e+00   1.3792248e-02   3.0612086e+00   7.0047929e-03   3.0394484e+00   8.8928221e-03   3.0509446e+00   3.6144038e-03   3.0233713e+00   6.5090807e-03   3.0369563e+00   1.0281637e-02   3.0198296e+00   3.5360452e-03   3.0118033e+00   4.7217316e-03   3.0128588e+00  -4.3574117e-02  -1.9242841e+00
   7.2000000e+00  -4.4499794e-03  -3.0440505e-02  -1.5214407e-01  -4.9992106e-01  -4.2844084e-03  -1.7205222e-01   4.0841103e-03   2.9382414e+00   8.0647316e-03   3.0635932e+00   3.0836791e-02   3.1073689e+00   1.6833056e-02   3.0836392e+00   1.2945431e-02   3.0645049e+00   5.7961622e-03   3.0410605e+00   6.9332263e-03   3.0531448e+00   5.5839336e-03   3.0245580e+00   5.1332613e-03   3.0386572e+00   9.5678494e-03   3.0224213e+00   5.2324642e-03   3.0127187e+00   9.1888395e-04   3.0137569e+00   2.9893321e-02  -1.9252292e+00
   7.4000000e+00  -4.4495388e-03  -3.1330804e-02   1.8853018e+00  -5.3419654e-01  -4.4483650e-03  -1.7288166e-01   4.6058550e-03   2.9395756e+00   7.7143804e-03   3.0653972e+00   3.2639871e-02   3.1140535e+00   1.4861744e-02   3.0874968e+00   1.2037193e-02   3.0675165e+00   5.3092906e-03   3.0425173e+00   6.9552668e-03   3.0550576e+00   3.9414242e-03   3.0256331e+00   5.3266641e-03   3.0401098e+00   9.9913038e-03   3.0247361e+00   7.6296044e-04   3.0136243e+00   2.2042068e-03   3.0144872e+00  -1.6710301e-02  -1.9260357e+00
   7.6000000e+00  -4.4498909e-03  -3.2220945e-02  -2.3093399e-02  -4.6567123e-01  -4.4287221e-03  -1.7373162e-01   2.9416408e-03   2.9407023e+00   6.9516604e-03   3.0670977e+00   3.0490987e-02   3.1205941e+00   1.4230959e-02   3.0910350e+00   1.0872056e-02   3.0702924e+00   3.7159313e-03   3.0438158e+00   5.6818637e-03   3.0567341e+00   3.3164597e-03   3.0266456e+00   4.1585869e-03   3.0413798e+00   6.3146488e-03   3.0268908e+00   1.8922289e-03   3.0143718e+00   2.6374193e-03   3.0150347e+00   2.4973356e-02  -1.9260925e+00
   7.8000000e+00  -4.4511721e-03  -3.3110998e-02  -1.0531196e-01  -3.5260230e-01  -4.4940922e-03  -1.7459852e-01   5.2049455e-03   2.9416536e+00   6.3928821e-03   3.0686892e+00   2.9526630e-02   3.1270224e+00   1.4242272e-02   3.0942867e+00   1.0225217e-02   3.0728442e+00   4.6576603e-03   3.0449284e+00   4.9519619e-03   3.0582187e+00   3.3563295e-03   3.0275259e+00   2.8671977e-03   3.0424995e+00   7.7273330e-03   3.0287926e+00   2.5165817e-03   3.0149069e+00   2.6511742e-03   3.0155555e+00  -1.5152016e-02  -1.9255639e+00
   8.0000000e+00  -4.4520487e-03  -3.4001081e-02  -1.4231935e-02  -2.9671101e-01  -4.6729175e-03  -1.7547716e-01   1.5804093e-03   2.9425535e+00   5.4610968e-03   3.0701622e+00   3.1389985e-02   3.1332540e+00   1.4256046e-02   3.0973559e+00   9.2588811e-03   3.0751937e+00   3.8681829e-03   3.0459211e+00   4.8345778e-03   3.0595099e+00   2.7815406e-03   3.0283102e+00   3.4501264e-03   3.0434252e+00   4.8238688e-03   3.0304762e+00   2.3093109e-03   3.0154023e+00   1.8487028e-03   3.0160800e+00  -1.4899050e-01  -1.9250107e+00
   8.2000000e+00  -4.4519398e-03  -3.4891276e-02  -5.3888840e-02  -2.7102240e-01  -4.7000422e-03  -1.7637378e-01   4.7938216e-03   2.9433372e+00   5.3909302e-03   3.0715013e+00   3.1342945e-02   3.1394308e+00   1.4671814e-02   3.1003262e+00   9.0685770e-03   3.0773579e+00   3.2135599e-03   3.0468470e+00   4.3925076e-03   3.0606596e+00   2.8377396e-03   3.0290151e+00   2.8583246e-03   3.0442209e+00   5.6522780e-03   3.0319534e+00   2.3861981e-03   3.0158910e+00   1.3801885e-03   3.0165673e+00  -9.3182618e-02  -1.9327132e+00
   8.4000000e+00  -4.4529402e-03  -3.5781562e-02  -6.4323452e-02  -2.6017558e-01  -4.8372773e-03  -1.7728888e-01   2.5871458e-03   2.9440694e+00   4.1060670e-03   3.0727255e+00   1.4927083e-02   3.1456509e+00   1.4380882e-02   3.1032634e+00   8.2632008e-03   3.0793717e+00   2.9417678e-03   3.0476718e+00   3.8727516e-03   3.0617049e+00   1.6759207e-03   3.0296557e+00   3.1245928e-03   3.0449396e+00   4.9412445e-03   3.0332406e+00   1.2923568e-03   3.0163714e+00   9.0147467e-04   3.0169784e+00   3.0694259e-01  -1.9476167e+00
   8.6000000e+00  -4.4555016e-03  -3.6671944e-02  -6.6377053e-02  -2.5960313e-01  -5.0240740e-03  -1.7822202e-01  -5.6390844e-03   2.9447943e+00   4.9135986e-03   3.0738201e+00   2.5765322e-02   3.1510786e+00   1.2693780e-02   3.1061849e+00   7.5682627e-03   3.0812553e+00   2.4794282e-03   3.0484009e+00   3.2324637e-03   3.0626491e+00   2.5053638e-03   3.0302057e+00   2.8115544e-03   3.0456051e+00   3.0275007e-03   3.0344217e+00   9.8873251e-04   3.0167961e+00   1.6489853e-03   3.0173047e+00  -6.7371084e-02  -1.9443568e+00
   8.8000000e+00  -4.4580129e-03  -3.7562546e-02  -6.2880051e-02  -2.6519522e-01  -5.1274003e-03  -1.7917991e-01  -1.0171724e-04   2.9450175e+00   5.2707574e-03   3.0748314e+00   2.5508460e-02   3.1559420e+00   1.0654844e-02   3.1090023e+00   7.0291977e-03   3.0830002e+00   2.0426622e-03   3.0490436e+00   3.4111156e-03   3.0634851e+00  -9.1365984e-05   3.0306999e+00   1.8827159e-03   3.0462368e+00   3.0610613e-03   3.0354209e+00   1.5870874e-03   3.0171307e+00   1.3358957e-03   3.0176023e+00   2.0897906e-02  -1.9334373e+00
   9.0000000e+00  -4.4594216e-03  -3.8453497e-02  -6.3356975e-02  -2.7408047e-01  -5.3224642e-03  -1.8016409e-01  -6.0672852e-04   2.9449059e+00   2.4122577e-03   3.0758475e+00   2.2600913e-02   3.1609233e+00   9.4563687e-03   3.1115928e+00   6.4937175e-03   3.0846140e+00   1.7387252e-03   3.0495983e+00   2.8886302e-03   3.0642444e+00   1.7128006e-03   3.0310684e+00   1.9493387e-03   3.0467911e+00   3.6583594e-03   3.0362441e+00   1.5499286e-03   3.0174333e+00   1.4638427e-03   3.0178988e+00  -6.3716144e-01  -1.9291455e+00
   9.2000000e+00  -4.4585641e-03  -3.9344812e-02  -5.3660079e-02  -2.8465461e-01  -5.4177715e-03  -1.8117659e-01  -5.9054123e-04   2.9448104e+00   3.7331699e-03   3.0767390e+00   2.4474647e-02   3.1658147e+00   8.7084001e-03   3.1139165e+00   5.9622920e-03   3.0861074e+00   2.4130438e-03   3.0500721e+00   2.3931070e-03   3.0649430e+00   1.5285840e-03   3.0313519e+00   1.6313855e-03   3.0472685e+00   2.3642762e-03   3.0370018e+00   1.3788778e-03   3.0177407e+00  -4.7062346e-04   3.0181885e+00  -5.0537280e-02  -1.9575466e+00
   9.4000000e+00  -4.4556038e-03  -4.0236342e-02  -5.6446204e-02  -2.9569400e-01  -5.5878249e-03  -1.8221727e-01  -6.2743294e-04   2.9447040e+00   4.1831671e-03   3.0775114e+00   2.2463855e-02   3.1706316e+00   7.6081055e-03   3.1160080e+00   5.0294483e-03   3.0874866e+00   1.0936826e-03   3.0505224e+00   2.1040212e-03   3.0655625e+00   1.5385421e-03   3.0316529e+00   1.6507839e-03   3.0476907e+00  -2.7833783e-05   3.0376835e+00   3.4238452e-04   3.0180408e+00   1.5895727e-04   3.0183836e+00   8.7889153e-02  -2.0015306e+00
   9.6000000e+00  -4.4537042e-03  -4.1127807e-02  -5.5025324e-02  -3.0673291e-01  -5.5899826e-03  -1.8328573e-01  -4.2521637e-04   2.9445905e+00   2.5873165e-03   3.0782946e+00   2.0007213e-02   3.1753839e+00   7.8892263e-03   3.1178871e+00   4.7777029e-03   3.0887353e+00   1.8541751e-03   3.0509218e+00   1.8219599e-03   3.0661041e+00   9.8921460e-04   3.0319565e+00   5.3532905e-04   3.0480705e+00   2.2015733e-03   3.0381524e+00   2.0826580e-04   3.0182785e+00  -4.8522927e-04   3.0184794e+00  -3.7822551e-02  -2.0233634e+00
   9.8000000e+00  -4.4538770e-03  -4.2019022e-02  -4.1278230e-02  -3.1781429e-01  -6.1553458e-03  -1.8437646e-01  -5.2814830e-04   2.9444816e+00   3.2731143e-03   3.0790227e+00   1.7368277e-02   3.1798973e+00   9.0361731e-03   3.1196189e+00   3.9041138e-03   3.0898620e+00   1.3192053e-03   3.0512775e+00   2.2795410e-03   3.0665772e+00   1.3164123e-03   3.0322348e+00   1.3299294e-03   3.0483726e+00   1.9372006e-03   3.0385177e+00  -4.7556149e-04   3.0184332e+00  -7.6065559e-05   3.0185144e+00   2.1070339e-02  -2.0336504e+00
   1.0000000e+01  -4.4558238e-03  -4.2910032e-02  -4.9777602e-02  -3.2817932e-01  -6.1119160e-03  -1.8550753e-01  -5.2483207e-04   2.9443784e+00   3.5817473e-03   3.0796898e+00   1.9004391e-02   3.1840488e+00   9.3430891e-03   3.1213381e+00   3.6425104e-03   3.0908681e+00   1.3395884e-03   3.0516134e+00   1.7188585e-03   3.0670239e+00   1.1207268e-03   3.0324930e+00   6.5782337e-04   3.0486261e+00   1.4977966e-03   3.0389038e+00   4.5380252e-06   3.0185030e+00  -4.5289554e-05   3.0185101e+00   2.8399537e-01  -2.0397877e+00
   1.0200000e+01  -4.4594967e-03  -4.3801033e-02  -4.4907054e-02  -3.3801423e-01  -6.4094037e-03  -1.8668156e-01  -5.2495005e-04   2.9442743e+00   1.8135238e-03   3.0803665e+00   1.9303882e-02   3.1879756e+00   8.5006474e-03   3.1231122e+00   4.0034287e-03   3.0917596e+00   8.5362149e-04   3.0519179e+00   1.5969180e-03   3.0674470e+00   9.7214553e-04   3.0327437e+00   7.2810167e-04   3.0488519e+00   1.6028258e-03   3.0392687e+00   5.2963266e-05   3.0185222e+00  -4.7230947e-05   3.0185024e+00  -4.3182496e-01  -2.0282125e+00
   1.0400000e+01  -4.4623765e-03  -4.4692290e-02  -6.2294854e-02  -3.4766196e-01  -6.5314524e-03  -1.8789217e-01   8.4925670e-03   2.9441697e+00   3.0314427e-03   3.0809734e+00   1.9082083e-02   3.1918605e+00   4.9640819e-03   3.1248872e+00   3.5418299e-03   3.0925954e+00   1.0490655e-03   3.0521817e+00   1.0327671e-03   3.0678282e+00   4.4806313e-04   3.0329751e+00   7.1397552e-04   3.0490387e+00   1.0201598e-03   3.0396093e+00   2.2716958e-04   3.0185355e+00  -4.7101058e-05   3.0184940e+00   2.2579777e-01  -2.0317403e+00
   1.0600000e+01  -4.4649976e-03  -4.5583980e-02  -7.3546820e-02  -3.5787155e-01  -6.7811154e-03  -1.8914099e-01  -5.0972521e-03   2.9445123e+00   2.2065756e-03   3.0815306e+00   1.7380333e-02   3.1957234e+00   7.2769114e-03   3.1264530e+00   3.1894723e-03   3.0933925e+00   9.0986292e-04   3.0524132e+00   1.0353884e-03   3.0681536e+00   3.0150865e-04   3.0331638e+00   9.6894820e-05   3.0492062e+00   9.1781648e-04   3.0399120e+00   1.4646585e-04   3.0185562e+00   3.8394269e-05   3.0184852e+00   1.6646199e-01  -2.0400226e+00
   1.0800000e+01  -4.4671591e-03  -4.6476154e-02  -8.5998771e-02  -3.6965418e-01  -7.1235379e-03  -1.9042812e-01  -1.1610218e-03   2.9447926e+00   3.3306884e-03   3.0820690e+00   1.6433148e-02   3.1994810e+00   7.1915513e-03   3.1278750e+00   2.7758297e-03   3.0941321e+00   7.5897331e-04   3.0526281e+00   1.3086962e-03   3.0684255e+00   8.3992313e-04   3.0333006e+00   5.6770614e-04   3.0493320e+00   9.2600254e-04   3.0401651e+00   1.5106518e-04   3.0185841e+00  -2.3591218e-05   3.0184803e+00  -1.2587472e-01  -2.0271358e+00
   1.1000000e+01  -4.4700440e-03  -4.7368808e-02  -5.7038490e-02  -3.8337498e-01  -7.4124749e-03  -1.9176341e-01  -2.8311636e-04   2.9446817e+00   1.4102413e-03   3.0826194e+00   1.5743254e-02   3.2030646e+00   7.1946996e-03   3.1293078e+00   2.6076300e-03   3.0948053e+00   3.8785623e-04   3.0528206e+00   8.8625535e-04   3.0686817e+00   7.0365740e-04   3.0334295e+00   5.3046720e-04   3.0494331e+00   4.4574441e-04   3.0403872e+00   1.5080202e-04   3.0186129e+00  -1.9680968e-05   3.0184780e+00  -7.4018019e-02  -2.0195433e+00
   1.1200000e+01  -4.4719338e-03  -4.8261955e-02  -1.4965277e-01  -3.9722891e-01  -7.7776538e-03  -1.9315338e-01  -4.3629784e-04   2.9445596e+00   2.3874657e-03   3.0831267e+00   1.4538820e-02   3.2064800e+00   7.1945858e-03   3.1307433e+00   2.9868262e-03   3.0954169e+00   6.0063094e-04   3.0529763e+00   5.3031606e-04   3.0689194e+00   4.5433582e-04   3.0335693e+00   5.3208595e-04   3.0495379e+00   8.6654724e-04   3.0405689e+00   1.5081568e-04   3.0186423e+00  -1.9926707e-05   3.0184748e+00  -6.2745068e-02  -2.0241628e+00
   1.1400000e+01  -4.4743154e-03  -4.9155586e-02  -2.0258928e-01  -4.1457315e-01  -7.7918550e-03  -1.9460321e-01  -5.2779376e-04   2.9444594e+00   1.6291670e-03   3.0835808e+00   1.3736788e-02   3.2097152e+00   7.1945879e-03   3.1321803e+00   2.4395896e-03   3.0960066e+00   6.7017100e-04   3.0531073e+00   8.9143244e-04   3.0691122e+00   6.1178496e-04   3.0336972e+00   5.3202445e-04   3.0496434e+00  -8.1233219e-04   3.0407296e+00   1.5081488e-04   3.0186720e+00  -1.9910718e-05   3.0184713e+00  -5.0337673e-03  -2.0328181e+00
   1.1600000e+01  -4.4761635e-03  -5.0049675e-02  -2.1490553e-01  -4.4022204e-01  -8.1331609e-03  -1.9610143e-01  -5.2485578e-04   2.9443605e+00   2.7231404e-03   3.0840079e+00   1.3620982e-02   3.2127630e+00   7.1945875e-03   3.1336182e+00   2.4599291e-03   3.0965727e+00   4.0795458e-04   3.0532369e+00   4.5251272e-04   3.0692838e+00  -1.2929807e-04   3.0338162e+00   5.3202730e-04   3.0497493e+00  -1.2454964e-04   3.0408128e+00   1.5082297e-04   3.0187019e+00  -1.9911768e-05   3.0184675e+00   3.3228447e-01  -2.0403675e+00
   1.1800000e+01  -4.4776221e-03  -5.0944205e-02  -1.8656359e-01  -4.7319058e-01  -7.5341554e-03  -1.9764373e-01  -5.2495260e-04   2.9442588e+00   7.8045401e-04   3.0844436e+00   1.2702888e-02   3.2156694e+00   7.1945902e-03   3.1350565e+00   2.2002410e-03   3.0971045e+00   5.7718609e-04   3.0533555e+00   4.8500927e-04   3.0694366e+00   3.1448191e-04   3.0338999e+00   5.3202776e-04   3.0498555e+00  -3.0452795e-05   3.0408193e+00   1.5081673e-04   3.0187320e+00  -1.9912051e-05   3.0184637e+00  -1.4342237e-01  -2.0282326e+00
   1.2000000e+01  -4.4789269e-03  -5.1839125e-02  -8.8273078e-02  -5.0927079e-01  -8.1784977e-03  -1.9919436e-01   8.4925665e-03   2.9441556e+00   2.3931955e-03   3.0848320e+00   1.2780530e-02   3.2184481e+00   7.1945902e-03   3.1364951e+00   2.1761340e-03   3.0976055e+00   2.0435039e-04   3.0534658e+00   6.2336022e-04   3.0695629e+00   2.9066674e-04   3.0339562e+00   5.3201782e-04   3.0499617e+00  -3.5194979e-05   3.0408162e+00   1.5081290e-04   3.0187621e+00  -1.9910321e-05   3.0184598e+00  -1.3060091e-01  -2.0151852e+00
   1.2200000e+01  -4.4798280e-03  -5.2734382e-02   1.2484297e-01  -5.4103151e-01  -8.3082319e-03  -2.0075719e-01  -5.0972524e-03   2.9444989e+00   1.5146066e-03   3.0851957e+00   1.2082890e-02   3.2211232e+00   7.1945897e-03   3.1379339e+00   1.9868728e-03   3.0980777e+00   4.3921572e-04   3.0535599e+00   6.1745389e-04   3.0696829e+00   2.9194578e-04   3.0340143e+00   1.1983728e-04   3.0500681e+00  -3.4955685e-05   3.0408116e+00   1.5081615e-04   3.0187922e+00  -1.9917089e-05   3.0184558e+00  -5.3580748e-03  -2.0203307e+00
   1.2400000e+01  -4.4818820e-03  -5.3629922e-02   4.6274659e-02  -5.5585634e-01  -8.3983117e-03  -2.0235933e-01  -5.7621442e-04   2.9447795e+00   1.0644832e-03   3.0855676e+00   1.1925739e-02   3.2237100e+00   7.1945917e-03   3.1393727e+00   1.9041932e-03   3.0985239e+00   5.7782723e-05   3.0536416e+00   6.0258690e-04   3.0698047e+00   2.9187741e-04   3.0340725e+00   3.5437752e-04   3.0501540e+00  -3.4964550e-05   3.0408059e+00   1.5083522e-04   3.0188223e+00  -1.9911221e-05   3.0184519e+00  -3.8180889e-02  -2.0287272e+00
   1.2600000e+01  -4.4838280e-03  -5.4525756e-02  -7.9663784e-02  -5.5662413e-01  -9.0456617e-03  -2.0399279e-01  -6.2500825e-04   2.9446979e+00   2.0962803e-03   3.0858861e+00   1.0965957e-02   3.2262122e+00   7.1945907e-03   3.1408115e+00   2.1648152e-03   3.0989440e+00   3.0532033e-04   3.0537072e+00   4.8973349e-04   3.0699265e+00  -6.4316638e-04   3.0341308e+00   2.4722414e-04   3.0502236e+00  -3.4954738e-05   3.0407996e+00   1.5081437e-04   3.0188525e+00  -1.9911039e-05   3.0184479e+00   1.9879455e-01  -2.0354470e+00
   1.2800000e+01  -4.4862612e-03  -5.5421932e-02  -1.4307284e-01  -5.5911682e-01  -8.9120880e-03  -2.0567921e-01   2.8659969e-04   2.9445986e+00   1.0287717e-03   3.0862081e+00   1.1011715e-02   3.2286140e+00  -1.6069153e-02   3.1422504e+00   1.8301996e-03   3.0993593e+00  -4.7029123e-06   3.0537607e+00   5.7528469e-04   3.0700421e+00  -8.8648649e-05   3.0341427e+00   3.6535240e-04   3.0502884e+00  -3.4955234e-05   3.0407930e+00   1.5081589e-04   3.0188827e+00  -1.9912478e-05   3.0184439e+00  -3.0264937e-01  -2.0308253e+00
   1.3000000e+01  -4.4877858e-03  -5.6318494e-02  -1.5622066e-01  -5.7081884e-01  -9.6753290e-03  -2.0741437e-01  -9.1647037e-04   2.9445330e+00   8.0961289e-04   3.0865210e+00   1.0296116e-02   3.2309240e+00  -1.6910168e-04   3.1425354e+00   1.8777807e-03   3.0997659e+00   2.0374308e-04   3.0538022e+00   1.3144970e-04   3.0701540e+00  -1.1831666e-04   3.0341187e+00   3.4333358e-04   3.0503522e+00   2.0263362e-04   3.0407862e+00   1.5081512e-04   3.0189128e+00  -1.9911745e-05   3.0184399e+00   3.1103385e-01  -2.0352237e+00
   1.3200000e+01  -4.4893329e-03  -5.7215443e-02  -1.5726766e-01  -5.9080380e-01  -9.6360382e-03  -2.0920871e-01  -5.1236330e-04   2.9444631e+00   1.2132161e-03   3.0867747e+00   9.8454220e-03   3.2331498e+00  -7.3127832e-04   3.1420304e+00   1.6280566e-03   3.1001566e+00   4.0362387e-04   3.0538349e+00  -6.9176107e-05   3.0702453e+00   7.6716357e-05   3.0340961e+00   3.4430341e-04   3.0504191e+00   6.1706152e-05   3.0407911e+00   1.5082102e-04   3.0189430e+00  -1.9912421e-05   3.0184360e+00  -2.8310739e-01  -2.0345068e+00
   1.3400000e+01  -4.4890859e-03  -5.8112743e-02  -1.7939518e-01  -6.1592069e-01  -9.6571516e-03  -2.1106460e-01  -5.2535118e-04   2.9443621e+00   1.2830652e-03   3.0870070e+00   9.6980831e-03   3.2352782e+00  -7.1142601e-04   3.1417101e+00   1.9137946e-03   3.1005281e+00   2.9052023e-04   3.0538811e+00   2.0986971e-04   3.0702974e+00  -5.3780734e-05   3.0340827e+00  -3.8973469e-06   3.0504868e+00  -1.6856529e-04   3.0408051e+00   1.5081754e-04   3.0189731e+00  -1.9911722e-05   3.0184320e+00   3.2093161e-01  -2.0355182e+00
   1.3600000e+01  -4.4872893e-03  -5.9010287e-02  -1.5724892e-01  -6.4499422e-01  -9.8377313e-03  -2.1295371e-01  -5.2493663e-04   2.9442598e+00   9.5395683e-04   3.0872475e+00   9.0253332e-03   3.2373274e+00   2.4315315e-02   3.1414694e+00   1.7902764e-03   3.1008931e+00   2.9617497e-04   3.0539373e+00   1.9616450e-04   3.0703335e+00   6.9764028e-04   3.0340757e+00   2.1316961e-04   3.0505378e+00  -2.8222079e-05   3.0408069e+00   1.5081613e-04   3.0190033e+00  -1.9911988e-05   3.0184280e+00  -6.4376050e-02  -2.0316575e+00
   1.3800000e+01  -4.4851193e-03  -5.9907865e-02  -1.7835272e-01  -6.7603977e-01  -1.0024707e-02  -2.1487087e-01   8.4925658e-03   2.9441563e+00   7.0302890e-04   3.0874789e+00   9.2754777e-03   3.2392937e+00  -1.6631405e-02   3.1425144e+00   1.6453002e-03   3.1012599e+00   2.5646864e-04   3.0539947e+00   2.0625897e-04   3.0703716e+00  -6.6480646e-04   3.0341044e+00   2.0369864e-04   3.0505762e+00  -3.5306975e-05   3.0407997e+00   1.5080686e-04   3.0190335e+00  -1.9912703e-05   3.0184240e+00  -1.1203440e-01  -2.0196913e+00
   1.4000000e+01  -4.4837566e-03  -6.0805281e-02  -1.4894165e-01  -7.0831454e-01  -9.9785588e-03  -2.1682004e-01  -5.0972425e-03   2.9444994e+00   1.4086758e-03   3.0876795e+00   8.1054522e-03   3.2411997e+00  -1.4919895e-04   3.1432510e+00   1.6317299e-03   3.1016156e+00  -1.5112400e-06   3.0540509e+00   2.0582890e-04   3.0704107e+00  -8.7488934e-05   3.0341154e+00   2.0410224e-04   3.0506160e+00  -3.4950866e-05   3.0407928e+00   1.5081619e-04   3.0190636e+00  -1.9912651e-05   3.0184200e+00  -5.9140297e-02  -2.0212974e+00
   1.4200000e+01  -4.4835672e-03  -6.1702452e-02  -1.5747696e-01  -7.4066253e-01  -1.0012340e-02  -2.1879209e-01  -1.1610209e-03   2.9447800e+00   1.1908415e-03   3.0878881e+00   7.7833331e-03   3.2430247e+00  -7.3198152e-04   3.1429721e+00   1.7793512e-03   3.1019586e+00  -4.2464017e-04   3.0540921e+00   2.0584949e-04   3.0704508e+00   7.5065334e-05   3.0340902e+00   2.0409380e-04   3.0506562e+00   2.0263250e-04   3.0407858e+00   1.5081472e-04   3.0190938e+00  -1.9912459e-05   3.0184161e+00   2.2623808e-02  -2.0296647e+00
   1.4400000e+01  -4.4837511e-03  -6.2599425e-02   1.9880142e-02  -7.7227902e-01  -1.0234501e-02  -2.2077648e-01  -2.8311699e-04   2.9446692e+00  -3.0717377e-04   3.0881188e+00   8.1408358e-03   3.2447418e+00  -7.1140127e-04   3.1427766e+00   1.5728497e-03   3.1023014e+00  -7.4925136e-05   3.0540936e+00   2.0584769e-04   3.0704913e+00   6.9070833e-04   3.0340765e+00   2.0408684e-04   3.0506968e+00   6.1703573e-05   3.0407907e+00   1.5081648e-04   3.0191239e+00   8.4241216e-04   3.0184121e+00   1.4938702e-01  -2.0355377e+00
   1.4600000e+01  -4.4851296e-03  -6.3496290e-02  -1.7565124e-01  -7.9504328e-01  -1.0058537e-02  -2.2278006e-01  -4.3629751e-04   2.9445472e+00   6.6639990e-04   3.0882786e+00   7.3848591e-03   3.2464042e+00  -7.1212805e-04   3.1426043e+00   1.6111415e-03   3.1026399e+00  -9.2362113e-05   3.0540734e+00   1.9128958e-04   3.0705322e+00  -6.6443826e-04   3.0341063e+00   2.0408601e-04   3.0507374e+00  -1.6856727e-04   3.0408046e+00   1.5081741e-04   3.0191541e+00  -5.2824066e-04   3.0184509e+00   4.6323661e-01  -2.0304314e+00
   1.4800000e+01  -4.4872078e-03  -6.4393171e-02  -3.1503992e-01  -8.1544174e-01  -9.9507475e-03  -2.2479445e-01  -5.2779429e-04   2.9444471e+00   1.0554666e-03   3.0883869e+00   7.7335022e-03   3.2480136e+00  -7.1210151e-04   3.1424455e+00   1.5925861e-03   3.1029695e+00   4.9891318e-04   3.0540547e+00   2.0501401e-04   3.0705724e+00  -8.7509830e-05   3.0341177e+00   2.0409697e-04   3.0507781e+00  -2.8221061e-05   3.0408064e+00  -6.8092264e-05   3.0191843e+00   1.2149264e-05   3.0184802e+00   2.1551662e-01  -1.9985805e+00
   1.5000000e+01  -4.4896344e-03  -6.5290221e-02  -1.3067534e+00  -8.4940123e-01  -9.9765925e-03  -2.2680228e-01  -5.2484264e-04   2.9443483e+00   3.2244022e-04   3.0885258e+00   7.2641756e-03   3.2495806e+00  -7.1210348e-04   3.1422941e+00   1.5237698e-03   3.1032948e+00  -2.1471887e-04   3.0540655e+00   2.0443833e-04   3.0706125e+00   7.5066776e-05   3.0340927e+00   2.0408480e-04   3.0508189e+00  -3.5308221e-05   3.0407991e+00   1.3898748e-04   3.0192036e+00  -2.1934705e-05   3.0184754e+00  -2.6822888e-01  -1.9515868e+00
   1.5200000e+01  -4.4926072e-03  -6.6187568e-02  -9.8984160e-01  -9.4565990e-01  -9.8462954e-03  -2.2880342e-01  -5.2495039e-04   2.9442466e+00   6.7075774e-04   3.0886609e+00   7.0299237e-03   3.2511151e+00  -7.1210329e-04   3.1421468e+00   1.5334784e-03   3.1036137e+00  -2.2846063e-04   3.0540810e+00   2.0445438e-04   3.0706529e+00   6.9070923e-04   3.0340791e+00  -9.2242579e-05   3.0508597e+00  -3.4937424e-05   3.0407923e+00   1.0172892e-04   3.0192183e+00  -1.9784542e-05   3.0184722e+00  -1.7314456e-01  -1.9303441e+00
   1.5400000e+01  -4.4949798e-03  -6.7085324e-02  -5.0232238e-01  -1.1006861e+00  -9.5014277e-03  -2.3079547e-01   8.4925679e-03   2.9441434e+00   6.0601879e-04   3.0887814e+00   7.0594442e-03   3.2526012e+00  -7.1210324e-04   3.1420016e+00   1.4389311e-03   3.1039266e+00  -8.4706580e-05   3.0540694e+00   2.0445392e-04   3.0706936e+00  -6.6442360e-04   3.0341089e+00   7.3256001e-05   3.0508858e+00   2.0263449e-04   3.0407853e+00   1.0384483e-04   3.0192371e+00  -1.9920810e-05   3.0184686e+00   1.2967193e-02  -1.9381737e+00
   1.5600000e+01  -4.4958841e-03  -6.7983543e-02  -5.3490890e-01  -1.2509045e+00  -9.4839366e-03  -2.3276013e-01  -5.0972434e-03   2.9444867e+00   3.6057703e-04   3.0889048e+00   6.3587044e-03   3.2540526e+00  -7.1210327e-04   3.1418577e+00   1.3772051e-03   3.1042321e+00   4.9853984e-04   3.0540496e+00   2.0445417e-04   3.0707343e+00  -8.7510317e-05   3.0341204e+00   6.6041134e-05   3.0509000e+00   6.1707872e-05   3.0407901e+00   1.0373077e-04   3.0192567e+00  -1.9918326e-05   3.0184648e+00  -7.6706512e-01  -1.9488629e+00
   1.5800000e+01  -4.4976881e-03  -6.8882157e-02  -6.6578296e-01  -1.3802909e+00  -9.3235737e-03  -2.3469487e-01  -5.7622570e-04   2.9447673e+00   5.7930324e-04   3.0890151e+00   6.6904721e-03   3.2554514e+00  -7.1210313e-04   3.1417145e+00   1.4187693e-03   3.1045265e+00   1.3960495e-04   3.0540600e+00   2.0445415e-04   3.0707751e+00   7.5063957e-05   3.0340954e+00   6.6351255e-05   3.0509141e+00  -1.6855369e-04   3.0408041e+00   1.0374870e-04   3.0192768e+00  -1.9912121e-05   3.0184609e+00  -6.1905427e-01  -1.9922518e+00
   1.6000000e+01  -4.4996350e-03  -6.9781115e-02  -6.8234183e-01  -1.5060604e+00  -9.0933563e-03  -2.3660454e-01  -6.2500923e-04   2.9446856e+00   9.3506798e-05   3.0891190e+00   6.2569227e-03   3.2568093e+00   2.4315339e-02   3.1415716e+00   1.2558548e-03   3.1048144e+00  -4.3165311e-04   3.0540929e+00   2.0445440e-04   3.0708160e+00  -5.3696136e-05   3.0340818e+00   6.6350944e-05   3.0509277e+00  -2.8235594e-05   3.0408059e+00   1.0373288e-04   3.0192972e+00  -1.9912021e-05   3.0184570e+00  -2.1205811e-01  -2.0779403e+00
   1.6200000e+01  -4.5011021e-03  -7.0680431e-02  -1.1710646e+00  -1.6359843e+00  -8.6497878e-03  -2.3848250e-01  -4.2529236e-04   2.9445864e+00   7.8463460e-04   3.0892042e+00   6.1741021e-03   3.2581368e+00  -1.6631406e-02   3.1426704e+00   1.2676388e-03   3.1050924e+00  -7.4572961e-05   3.0540952e+00  -4.9119759e-04   3.0708568e+00   6.9763983e-04   3.0340748e+00   6.6347304e-05   3.0509412e+00  -3.5307170e-05   3.0407986e+00   1.0373644e-04   3.0193177e+00  -1.9912263e-05   3.0184530e+00  -2.3755533e-02  -2.1606407e+00
   1.6400000e+01  -4.5025426e-03  -7.1580095e-02  -1.3565551e+00  -1.7931035e+00  -8.2615343e-03  -2.4031171e-01  -5.2813418e-04   2.9444854e+00   5.4300062e-04   3.0892937e+00   6.2501274e-03   3.2594258e+00  -1.4919873e-04   3.1434365e+00   1.2279427e-03   3.1053588e+00  -9.2382246e-05   3.0540753e+00  -9.4582682e-05   3.0708632e+00  -6.6480748e-04   3.0341033e+00   6.6351552e-05   3.0509546e+00   2.0266407e-04   3.0407917e+00  -2.9439284e-05   3.0193384e+00  -1.9913678e-05   3.0184491e+00   7.5445997e-02  -2.2158227e+00
   1.6600000e+01  -4.5047643e-03  -7.2480082e-02  -4.9330855e+00  -1.9942076e+00  -8.0969131e-03  -2.4207688e-01  -5.2484401e-04   2.9443865e+00   5.2568070e-04   3.0894016e+00   5.8751341e-03   3.2606942e+00  -7.3198089e-04   3.1431737e+00   1.0533650e-03   3.1056175e+00   4.9892353e-04   3.0540567e+00   1.5714007e-04   3.0708421e+00  -8.7477086e-05   3.0341144e+00   6.6338953e-05   3.0509680e+00  -1.7566370e-04   3.0407966e+00   5.2655874e-05   3.0193525e+00  -1.9907799e-05   3.0184451e+00   5.5224812e-02  -2.2433300e+00
   1.6800000e+01  -4.5066858e-03  -7.3380414e-02  -1.2289989e-02  -2.4043980e+00  -7.8485241e-03  -2.4378296e-01  -5.2494710e-04   2.9442848e+00   5.6706965e-04   3.0895090e+00   5.7024689e-03   3.2619357e+00  -7.1140059e-04   3.1429872e+00   1.0573466e-03   3.1058616e+00  -2.1472685e-04   3.0540675e+00   1.1173640e-05   3.0708344e+00   7.5066204e-05   3.0340891e+00  -3.6050962e-04   3.0509813e+00  -2.7878245e-05   3.0407987e+00   4.7984213e-05   3.0193616e+00  -1.9909995e-05   3.0184411e+00  -4.9560070e-01  -2.2526214e+00
   1.7000000e+01  -4.5078409e-03  -7.4281122e-02  -5.5031703e-04  -2.8305748e+00  -6.9406193e-03  -2.4543761e-01   8.4925723e-03   2.9441816e+00   5.6482450e-04   3.0896174e+00   5.9534186e-03   3.2631386e+00  -7.1212843e-04   3.1428197e+00   9.8532335e-04   3.1060908e+00  -2.2845109e-04   3.0540831e+00   1.7367834e-05   3.0708371e+00   6.9071068e-04   3.0340754e+00   3.0986862e-04   3.0509734e+00   2.0228902e-04   3.0407914e+00   4.8251671e-05   3.0193711e+00  -1.9912950e-05   3.0184371e+00  -2.3390345e-01  -2.2800603e+00
   1.7200000e+01  -4.5087427e-03  -7.5182171e-02   1.4648970e+00  -3.0649924e+00  -6.6419660e-03  -2.4700889e-01  -5.0972528e-03   2.9445248e+00  -1.3096496e-04   3.0897279e+00   5.6191455e-03   3.2643258e+00  -7.1210229e-04   3.1426636e+00   1.0071400e-03   3.1063084e+00  -8.4705356e-05   3.0540715e+00   1.7103714e-05   3.0708400e+00  -6.6443815e-04   3.0341051e+00   5.5733581e-05   3.0509698e+00  -1.7564543e-04   3.0407963e+00   5.5682579e-05   3.0193807e+00  -1.9912249e-05   3.0184331e+00  -1.6494525e-01  -2.3268598e+00
   1.7400000e+01  -4.5096019e-03  -7.6083499e-02   7.9859784e-01  -3.1210012e+00  -6.4048367e-03  -2.4848272e-01  -5.3981827e-04   2.9448055e+00  -3.9192465e-04   3.0898051e+00   5.5515126e-03   3.2654980e+00  -7.1210348e-04   3.1425137e+00   6.8652938e-04   3.1065179e+00   4.9853009e-04   3.0540517e+00   1.7114872e-05   3.0708431e+00  -8.7508892e-05   3.0341166e+00  -3.6005916e-04   3.0509832e+00  -2.7864302e-05   3.0407985e+00   7.9398844e-05   3.0193907e+00  -1.9914154e-05   3.0184292e+00  -1.5141077e-01  -2.3702302e+00
   1.7600000e+01  -4.5104422e-03  -7.6985059e-02   5.8465776e-02  -3.0526016e+00  -6.0668313e-03  -2.4987917e-01  -6.2906030e-04   2.9447256e+00   6.9774460e-05   3.0898226e+00   5.4072339e-03   3.2666450e+00  -7.1210318e-04   3.1423671e+00   7.2782876e-04   3.1067078e+00  -2.1469969e-04   3.0540621e+00   1.7117256e-05   3.0708463e+00   7.5067009e-05   3.0340915e+00   3.0985853e-04   3.0509749e+00   2.0227280e-04   3.0407912e+00   7.8047330e-05   3.0194024e+00  -1.9911506e-05   3.0184252e+00  -1.3198019e-01  -2.4082453e+00
   1.7800000e+01  -4.5107759e-03  -7.7886824e-02   1.6385103e-01  -2.9797130e+00  -5.9076751e-03  -2.5120675e-01  -6.2331661e-04   2.9446286e+00   4.4799404e-05   3.0898198e+00   5.4377856e-03   3.2677683e+00  -7.1210380e-04   3.1422224e+00   8.5968004e-04   3.1068760e+00  -2.2845534e-04   3.0540775e+00  -2.5107989e-04   3.0708496e+00   6.9070951e-04   3.0340780e+00   5.5733948e-05   3.0509711e+00  -1.7564363e-04   3.0407960e+00   7.8146403e-05   3.0194159e+00  -1.9892032e-05   3.0184212e+00  -1.2178635e-01  -2.4418075e+00
   1.8000000e+01  -4.5105868e-03  -7.8788751e-02  -1.1367480e-03  -2.9292075e+00  -5.6643054e-03  -2.5247490e-01  -4.2534855e-04   2.9445189e+00   4.6150305e-05   3.0898233e+00   5.7045453e-03   3.2688743e+00  -7.1210322e-04   3.1420788e+00   7.6871738e-04   3.1070406e+00   1.5063311e-04   3.0540658e+00   1.6379246e-04   3.0708397e+00  -6.6443828e-04   3.0341078e+00  -3.6004839e-04   3.0509844e+00  -2.7865309e-05   3.0407982e+00   7.8137778e-05   3.0194303e+00  -1.9913869e-05   3.0184172e+00  -1.1587185e-01  -2.4716308e+00
   1.8200000e+01  -4.5091298e-03  -7.9690772e-02   1.8829215e-01  -2.8948880e+00  -5.3424869e-03  -2.5369190e-01  -5.2814524e-04   2.9444123e+00   4.6077430e-05   3.0898294e+00   5.0069113e-03   3.2699851e+00  -7.1210274e-04   3.1419357e+00   6.1326952e-04   3.1072039e+00   3.4320588e-04   3.0540576e+00   1.0888865e-05   3.0708322e+00  -8.7508054e-05   3.0341193e+00   3.0984439e-04   3.0509761e+00   2.0227640e-04   3.0407909e+00   7.8120056e-05   3.0194453e+00  -1.9912374e-05   3.0184132e+00  -1.1190498e-01  -2.4986945e+00
   1.8400000e+01  -4.5080282e-03  -8.0592764e-02   2.9361119e-01  -2.8667592e+00  -5.2384738e-03  -2.5485497e-01  -5.2484414e-04   2.9443103e+00   4.6080574e-05   3.0898368e+00   5.3021105e-03   3.2710749e+00  -7.1210349e-04   3.1417929e+00   5.3186633e-04   3.1073553e+00  -4.4178398e-04   3.0540763e+00   1.7381147e-05   3.0708352e+00   7.5066002e-05   3.0340943e+00   5.5743138e-05   3.0509723e+00  -1.7563918e-04   3.0407958e+00   7.8120136e-05   3.0194606e+00   8.4241263e-04   3.0184093e+00  -1.0858302e-01  -2.5238066e+00
   1.8600000e+01  -4.5078451e-03  -8.1494626e-02  -6.9708823e-01  -2.8291066e+00  -4.9542848e-03  -2.5597022e-01  -5.2494327e-04   2.9442068e+00   4.6081213e-05   3.0898451e+00   4.8777418e-03   3.2721395e+00  -7.1210319e-04   3.1416502e+00   4.9371134e-04   3.1074896e+00  -7.4077127e-05   3.0540785e+00   1.7114293e-05   3.0708382e+00   6.9070690e-04   3.0340807e+00  -3.6004929e-04   3.0509855e+00  -2.7877904e-05   3.0407980e+00   7.8122750e-05   3.0194760e+00  -5.2823928e-04   3.0184480e+00  -1.0690321e-01  -2.5475217e+00
   1.8800000e+01  -4.5075643e-03  -8.2396364e-02  -1.6294306e-01  -2.8310901e+00  -4.7422357e-03  -2.5704088e-01   8.4925679e-03   2.9441027e+00   4.2733761e-05   3.0898538e+00   5.0370422e-03   3.2731811e+00   2.4315346e-02   3.1415077e+00   6.1002591e-04   3.1076094e+00   4.9800635e-04   3.0540581e+00   1.7115746e-05   3.0708414e+00  -6.6443678e-04   3.0341106e+00  -1.1800110e-04   3.0509772e+00   2.0228149e-04   3.0407907e+00   7.8139735e-05   3.0194916e+00   1.2149052e-05   3.0184774e+00  -1.0442515e-01  -2.5702517e+00
   1.9000000e+01  -4.5076148e-03  -8.3298011e-02   7.9596154e-01  -2.8685866e+00  -4.5357745e-03  -2.5806502e-01  -5.0972514e-03   2.9444454e+00   6.4272126e-05   3.0898625e+00   4.9032048e-03   3.2742009e+00  -1.6631404e-02   3.1426067e+00   5.2870674e-04   3.1077255e+00  -4.4948622e-04   3.0540686e+00   1.7116591e-05   3.0708447e+00  -8.7495772e-05   3.0341221e+00   2.9929503e-04   3.0509522e+00  -1.7563179e-04   3.0407955e+00   7.8138322e-05   3.0195071e+00  -2.1930431e-05   3.0184726e+00  -1.0264793e-01  -2.5922500e+00
   1.9200000e+01  -4.5093835e-03  -8.4199601e-02  -1.9273605e-01  -2.8563033e+00  -4.2792466e-03  -2.5904477e-01  -5.7622490e-04   2.9447258e+00   6.3108142e-05   3.0898723e+00   4.7565882e-03   3.2752084e+00  -1.4920030e-04   3.1433729e+00   3.9808551e-04   3.1078402e+00  -7.3684767e-05   3.0540724e+00  -2.5108629e-04   3.0708481e+00   7.5067762e-05   3.0340970e+00   5.6193469e-05   3.0509485e+00  -2.7878846e-05   3.0407977e+00   7.8115737e-05   3.0195227e+00  -1.9785106e-05   3.0184694e+00  -1.0152066e-01  -2.6136579e+00
   1.9400000e+01  -4.5105667e-03  -8.5101248e-02  -5.6981635e-01  -2.8267797e+00  -4.1377518e-03  -2.5997904e-01  -6.2500930e-04   2.9446440e+00   6.3169475e-05   3.0898834e+00   4.8040384e-03   3.2761965e+00  -7.3198084e-04   3.1431101e+00   2.5817736e-04   3.1079444e+00   4.9798566e-04   3.0540525e+00   1.6379739e-04   3.0708381e+00  -5.3697551e-05   3.0340835e+00   6.6793744e-05   3.0509614e+00   2.0227588e-04   3.0407904e+00   7.8121124e-05   3.0195383e+00  -1.9914452e-05   3.0184657e+00  -1.0109981e-01  -2.6346136e+00
   1.9600000e+01  -4.5114312e-03  -8.6003057e-02   2.0808388e-01  -2.8466734e+00  -3.5493651e-03  -2.6087091e-01  -4.2529764e-04   2.9445446e+00   6.3166534e-05   3.0898951e+00   4.6640281e-03   3.2771704e+00  -7.1140157e-04   3.1429236e+00   4.3387577e-04   3.1080306e+00  -2.1467251e-04   3.0540633e+00   1.0888995e-05   3.0708306e+00   6.9763689e-04   3.0340764e+00   6.6329615e-05   3.0509741e+00  -1.7564407e-04   3.0407953e+00   7.8121766e-05   3.0195540e+00  -1.9912144e-05   3.0184620e+00  -1.0045913e-01  -2.6552544e+00
   1.9800000e+01  -4.5135728e-03  -8.6905047e-02   8.4061532e-01  -2.8704234e+00  -3.5563087e-03  -2.6170457e-01  -5.2814610e-04   2.9444436e+00   6.3166828e-05   3.0899073e+00   4.6434946e-03   3.2781314e+00  -7.1212768e-04   3.1427562e+00   2.7409729e-04   3.1081099e+00  -2.2846233e-04   3.0540788e+00   1.7380527e-05   3.0708337e+00  -6.6480861e-04   3.0341050e+00  -3.6051792e-04   3.0509870e+00  -2.7878063e-05   3.0407975e+00   7.8140049e-05   3.0195696e+00  -1.9912914e-05   3.0184581e+00  -1.0041132e-01  -2.6756735e+00


==> performance.dat <==
   0.0000000e+00   3.3541904e+00             NaN   4.1622687e+00             NaN   5.2690698e+01
   1.0000000e+00   1.2324820e+00   6.8266408e-01   4.1529075e-01   1.8000000e+00   5.3262344e+01
   2.0000000e+00   1.7665365e+00   1.1259003e+00   2.5197875e-01   3.9333333e+00   1.1368992e+02
   3.0000000e+00   1.1702872e+00   1.0842345e+00   3.7348571e-01   3.4000000e+00   5.2264125e+01
   4.0000000e+00   2.4037139e+00   2.0715844e+00   1.7910845e-01   3.4666667e+00   2.7500304e+02
   5.0000000e+00   1.7353639e+00   1.4118199e+00   2.8611931e-01   3.3500000e+00   8.8390443e+01
   6.0000000e+00   1.0828449e+00   8.7082707e-01   3.9022084e-01   1.8000000e+00   4.9384488e+01
   7.0000000e+00   1.7374637e+00   1.4549712e+00   3.1811101e-01   1.7500000e+00   6.0347174e+01
   8.0000000e+00   7.9916419e-01   1.0854536e-01   4.5144182e-01   3.3000000e+00   2.8945579e+01


==> performance2.dat <==
   0.0000000e+00   3.0320737e+00             NaN   1.1625731e-02             NaN   1.9655746e+01
   1.0000000e+00   2.2691604e+00   2.4560941e+00   3.2876973e-01   1.7666667e+00   1.2239581e+02
   2.0000000e+00   2.0130293e+00   1.7194709e+00   3.2846152e-01   3.9714286e+00   1.2118802e+02
   3.0000000e+00   1.8751234e+00   1.9369047e+00   3.5394407e-01   1.8800000e+00   1.5338284e+02
   4.0000000e+00   1.7349751e+00   9.4159344e-01   3.2945664e-01   3.6444444e+00   8.2051156e+01
   5.0000000e+00   1.6754823e+00   1.0846281e+00   3.6172078e-01   3.4800000e+00   1.0599387e+02
   6.0000000e+00   1.7969255e+00   1.3441499e+00   2.8731559e-01   3.3000000e+00   8.4284850e+01
   7.0000000e+00   1.4953840e+00   7.4152073e-01   3.4090450e-01   3.1777778e+00   7.8409298e+01
   8.0000000e+00   1.5366471e+00   1.2208925e+00   3.6280238e-01   2.4000000e+00   4.8343522e+01
   9.0000000e+00   1.7088660e+00   1.3772911e+00   2.6285773e-01   2.9500000e+00   8.8402013e+01


==> performance3.dat <==
   0.0000000e+00   3.0960648e+00   3.0643869e+00   4.7991527e-03   1.4950000e+01   1.0651999e+01
   1.0000000e+00   1.4930080e+00   1.3670902e+00   4.2241389e-01   9.3500000e+00   1.0287236e+02
   2.0000000e+00   1.6875452e+00   1.0147515e+00   3.9591386e-01   3.9333333e+00   1.4981717e+02
   3.0000000e+00   1.7599329e+00   1.4589207e+00   3.7857663e-01   5.7166667e+00   1.5745051e+02
   4.0000000e+00   1.6405458e+00   9.5982373e-01   3.3657699e-01   5.5833333e+00   1.2760649e+02
   5.0000000e+00   1.3859667e+00   6.9158393e-01   3.4714105e-01   3.6000000e+00   5.2848376e+01
   6.0000000e+00   1.6827165e+00   1.0625955e+00   2.9809751e-01   4.8833333e+00   9.8436640e+01
   7.0000000e+00   1.4330528e+00   9.4258085e-01   4.6427622e-01   3.9166667e+00   8.6958726e+01
   8.0000000e+00   1.6240038e+00   6.9199144e-01   3.3327194e-01   5.5000000e+00   9.6509056e+01
   9.0000000e+00   1.7644492e+00   9.8213328e-01   2.9530608e-01   6.3000000e+00   1.3570287e+02
   1.0000000e+01   1.4169633e+00   4.7491492e-01   3.4066146e-01   4.6666667e+00   1.0188041e+02
   1.1000000e+01   1.6208981e+00   8.9749982e-01   3.1418198e-01   3.7666667e+00   1.4558322e+02
   1.2000000e+01   1.5339410e+00   6.4069171e-01   4.5233869e-01   3.1333333e+00   1.0017896e+02


==> pilcoAE.dat <==
   0.0000000e+00   2.1337125e+00   1.3600670e-02  -1.8751355e+00  -3.1009482e-02   2.7569534e+00   1.1270068e-02   3.4225901e+00  -3.3949549e-03   3.2407429e+00   9.6958503e-02  -2.0324154e+00   3.5313470e-02   1.4918303e-01  -1.6831057e-01   2.3884317e+00   1.1877198e-02  -4.3708322e-01   1.1642621e-02   3.4028206e+00   9.4317766e-02   4.0543805e-01   1.4365887e-01  -1.0566401e+00  -9.7657224e-02  -1.7605345e+00   5.0363944e-03  -1.7588164e+00   1.2736233e-01   8.0006594e-01  -1.8484387e-01   1.0592479e+00  -9.7201564e-02   2.6256214e+00  -4.2432900e-02  -3.4982995e-01   7.0630734e-02   3.2542219e+00   1.2914626e-01  -2.5383640e+00  -5.3642040e-02
   2.0000000e-01  -2.6935206e+00   3.6030762e-02  -3.4027073e+00  -3.2827702e-01   1.1615349e-01  -1.8135880e-02   3.4709801e+00   2.5518985e-01   3.1664691e+00   1.6203645e-01   1.1951189e+00  -1.5111840e-02   3.3191748e+00  -5.4522604e-02  -1.6280246e+00   2.4154703e-02  -2.0576212e+00   1.0430354e-01  -7.9489719e-01   8.4277301e-02  -1.8027738e+00   1.0282343e-01   1.0494911e+00  -5.1827104e-02   2.6959442e+00  -4.3395786e-02  -4.2738291e-01  -2.2449447e-01  -1.2916734e+00   1.7276708e-01   2.7801177e+00   6.7465654e-02   8.1862160e-01   7.4537480e-02   4.0806835e-01  -5.1558621e-02  -2.2931994e+00   9.5852500e-02   1.7158148e+00   1.8334562e-02
   4.0000000e-01   1.9991299e+00   2.8187729e-01   2.6989589e+00  -3.5190143e-01   1.9173525e-01   2.8077280e-01   7.6179084e-01   3.0725840e-01   2.8457334e+00   4.1374548e-01  -1.6362875e+00  -7.1100384e-02   1.3702333e+00   1.8354946e-01  -2.2101299e+00   1.3357003e-01   1.5607007e+00  -1.0941141e-01   1.6286953e-01   3.0999591e-01  -3.2199865e+00   1.0450315e-02  -1.2024164e+00  -2.5340282e-01  -1.2661337e+00   3.6573343e-02   9.7541780e-01  -1.1141156e-01   2.8449452e+00   1.0614065e-01  -2.5626104e+00   4.0664199e-01  -1.4267616e+00   2.9755085e-01   2.4048173e+00  -1.3862979e-01   2.1968609e+00   3.0678480e-01  -2.3011908e+00  -1.8708821e-01
   6.0000000e-01  -6.2380575e-01   2.4523237e-01   1.4025322e+00  -6.2429897e-01  -1.5055744e+00   4.3214719e-01   3.4185905e+00   8.7591706e-01  -3.7587479e+00   8.6710625e-01   2.9167078e+00  -2.9591225e-01  -2.4888042e+00   5.0069160e-01  -1.6524937e+00   8.5867125e-02  -1.3029212e+00  -1.8675791e-01   1.3481886e+00   5.6181645e-01   1.6871161e+00  -2.0700391e-01  -1.0132496e+00   1.4179073e-01   9.1371065e-02  -8.6219611e-02   1.8468825e+00  -3.6544851e-01  -1.0056605e+00   1.9948304e-01   2.2076617e+00   5.1394694e-01  -3.5823351e+00   4.0112325e-01   1.7640029e+00   8.1137005e-02   2.6419173e+00   3.4294650e-01   3.8864093e+00  -2.4971249e-01
   8.0000000e-01   3.6967208e+00   2.6835797e-01  -3.6405624e+00  -4.3091627e-01  -1.8938423e-01   4.3940973e-01   2.5016926e-01   1.4865976e+00   2.7234534e+00   1.4513132e+00  -2.8912821e+00  -2.4288248e-01   2.6674669e+00   6.0524645e-01   2.5391473e+00  -2.5762804e-01  -2.1961832e+00  -3.4026306e-01   3.0058036e+00   4.9394923e-01   3.3597970e+00  -4.1851211e-01   2.3132084e+00  -2.8641172e-01  -3.2650973e-01  -6.5468977e-02   5.5384347e-01  -3.0469104e-01   1.8632423e+00   2.9144207e-01   1.7079564e-01   3.5835942e-01  -3.0620317e-01   2.5754083e-01  -4.0383111e-01   3.0265203e-01   2.7044800e+00   7.0898732e-01  -1.1186859e+00  -3.5953390e-01
   1.0000000e+00   2.7873189e+00   2.6542546e-01  -2.9325082e+00  -5.2725658e-01   1.0192849e+00   3.3918658e-01  -3.4051754e+00   1.9437469e+00  -2.9189869e+00   1.4138587e+00  -1.7776864e+00  -3.6434266e-01   1.1626137e-01   6.0923307e-01   3.4492027e+00  -4.5884974e-01   7.4901877e-01  -3.6406584e-01  -1.4597173e+00   8.8165167e-01  -3.8922494e+00  -3.5138304e-01  -1.9065394e+00  -2.0713425e-01   3.5088776e-01  -1.6336274e-01  -3.5528531e+00   1.1938516e-02   3.5126658e+00   3.4783134e-01  -1.4376776e+00   5.7898190e-01  -2.3566764e+00  -8.2774945e-02  -3.1894276e+00   6.4506938e-01  -1.8047154e+00   1.1337285e+00  -1.7543566e+00  -2.3350217e-02
   1.2000000e+00  -1.5310029e+00   6.7516754e-01   1.3353728e+00  -8.9002827e-01   3.1218591e+00   5.4975457e-01   1.2165722e+00   1.7327735e+00  -3.4129100e+00   1.3846076e+00   2.4247182e+00  -5.0235279e-01   2.0048233e+00   8.0180419e-01   2.7499868e+00   1.5536608e-01  -3.2415003e+00  -5.4458155e-01   2.5312997e+00   1.0991760e+00  -1.0358807e+00  -5.7245318e-01  -3.2077282e+00  -2.0656729e-01   1.3705625e+00   1.5209879e-02  -8.0217345e-01   4.4765307e-02  -2.6262037e+00   7.6000444e-01  -3.0469563e+00   7.4457748e-01  -6.5948570e-01  -3.5550539e-01   3.2900317e+00   4.2542180e-01  -3.8523149e+00   1.2926680e+00   2.5285104e+00  -1.1463795e-01
   1.4000000e+00  -3.5661218e+00   9.9038412e-01   3.6112237e+00  -1.0732976e+00  -2.9134292e+00   4.5981583e-01  -1.0713234e+00   1.7803585e+00  -7.7885772e-01   9.2470865e-01   2.3879457e-01  -4.9925314e-01  -9.3542203e-01   1.0859273e+00   3.0278466e+00   5.2614500e-01   1.0453613e-01  -1.0076979e+00  -4.4571831e-01   1.0860064e+00  -2.0463967e+00  -4.5511177e-01  -2.8772028e-01  -3.4943191e-01   3.0439380e+00  -6.5748230e-02  -2.1292216e+00  -3.2541834e-01  -2.6049016e+00   6.2931607e-01  -2.1944138e+00   4.8717429e-01  -3.9760959e+00  -4.8214605e-01  -4.3770225e-01   5.4021808e-01  -1.8559072e+00   1.0396303e+00   6.7376632e-01  -1.5487944e-01
   1.6000000e+00   1.9157037e-01   8.1667487e-01  -2.1636921e+00  -1.0500990e+00   1.9949949e+00   6.5459276e-01   2.2684157e+00   1.7482199e+00  -2.2616606e+00   8.0999108e-01  -2.5795843e+00  -3.9649033e-01  -1.6380232e+00   1.2455144e+00   1.0169991e+00   8.9675880e-01  -3.0612764e+00  -9.3794187e-01  -3.1876840e+00   1.3099920e+00  -1.7889258e+00  -9.1381485e-01  -3.7146817e+00  -7.5659372e-01  -5.3473432e-01   2.0585024e-01  -1.8280351e+00  -4.8270714e-01   3.4195605e+00   5.8825220e-01  -1.5124059e+00   2.3633187e-02  -2.2434144e+00  -9.6421220e-01   3.5382540e+00   5.0915034e-01  -2.3288682e-01   8.1366899e-01   3.9906177e+00  -1.0975738e-01
   1.8000000e+00   3.7232647e+00   6.1190245e-01   2.8269214e+00  -1.0714511e+00   1.8795379e+00   8.7594073e-01  -2.7381468e+00   1.7857034e+00  -3.7296607e+00   1.5179717e-01  -3.0728894e+00  -4.2325987e-01  -2.2565532e+00   1.1815251e+00  -3.2959718e+00   1.3366069e+00  -2.8717978e+00  -1.3997417e+00   5.9565222e-01   1.5266980e+00  -2.4762869e+00  -1.1959700e+00  -6.5539013e-01  -1.1520083e+00  -3.2796874e+00   4.8828387e-01  -3.7857426e+00  -9.4771242e-01   5.5293471e-01   6.2345144e-01  -3.0064162e+00  -2.9862517e-01  -1.0663417e+00  -1.3229094e+00   3.4343524e+00   8.3317058e-01  -2.1287090e+00   4.7781606e-01  -1.6878792e+00   3.4603382e-01
   2.0000000e+00   9.1059004e-01   8.5230669e-01   6.8330953e-02  -9.5199000e-01  -2.6067351e+00   1.0409082e+00   3.9672966e+00   1.9421378e+00   3.5934142e+00  -2.0049290e-01   1.9476315e+00  -8.7647643e-01   2.1111470e+00   1.0146242e+00  -3.3986572e+00   1.4420345e+00  -2.3056168e+00  -1.6877139e+00   3.1269418e+00   1.1801740e+00  -2.9539672e+00  -1.4746150e+00   8.5813659e-01  -1.4271892e+00  -1.7055153e+00   4.9021437e-01  -2.9763067e+00  -1.2029600e+00  -2.8263571e+00   9.1954076e-01  -8.3702976e-01  -7.5824339e-01  -2.0047730e+00  -1.8574431e+00   1.1611231e+00   1.3398407e+00  -1.2118913e+00   2.2575220e-01  -1.8608919e-01   5.1374794e-01
   2.2000000e+00   2.8680212e-01   1.0720764e+00  -3.5616741e+00  -8.0162227e-01  -3.3975511e+00   9.7242249e-01  -1.6466018e+00   1.9303566e+00   2.5131215e+00  -3.0210569e-01  -2.1580732e+00  -1.0340132e+00   2.0475123e+00   7.7504713e-01  -1.2312258e+00   1.2076534e+00   1.4976461e+00  -2.0828968e+00   2.5102642e+00   1.3217617e+00   6.7336175e-01  -1.9191621e+00  -1.2983469e+00  -1.5255809e+00  -5.9567482e-01   2.3244635e-01   1.2135647e+00  -2.0061977e+00   1.4166025e+00   7.1555312e-01  -3.9591947e+00  -1.0609952e+00   1.7809204e+00  -2.1428141e+00   2.9952420e+00   1.6170975e+00  -2.5632236e-01   5.9742444e-02   3.9892426e-01   4.9086541e-01
   2.4000000e+00  -3.7168523e+00   1.0229512e+00   2.9431641e+00  -7.0139205e-01   1.3583422e+00   6.2490732e-01  -2.4366199e+00   1.7475494e+00  -1.9664500e+00  -2.0206790e-01   1.2642757e+00  -1.0798501e+00  -3.4610344e+00   1.0455017e+00   2.7887563e+00   7.9795009e-01   2.9372456e+00  -2.4684602e+00  -1.9888639e+00   1.7207098e+00  -2.8090571e+00  -2.4080759e+00   2.6840578e+00  -1.8040779e+00  -3.5066772e+00   4.2010007e-02  -3.6176475e+00  -2.3749509e+00   8.3788058e-01   7.1138067e-01   1.8147831e+00  -1.4699936e+00   3.9283519e+00  -2.3939828e+00  -2.9678454e+00   2.1181718e+00   3.9901617e+00  -2.5699199e-01   7.1996941e-01   6.8148450e-01
   2.6000000e+00   2.8631479e+00   1.1353388e+00   1.7591916e+00  -8.0721026e-01  -2.3430322e+00   4.7616116e-01  -2.7102554e-01   1.7442258e+00  -2.1247302e+00  -7.9998735e-02   6.8122776e-01  -1.1233612e+00  -1.6046935e+00   9.9983105e-01  -1.3731924e+00   7.3772270e-01  -1.7140243e+00  -2.3624277e+00  -2.8358697e+00   1.7782662e+00  -3.8228226e+00  -2.5149970e+00  -1.0412841e+00  -1.8609565e+00  -7.2374495e-01  -4.9357906e-01  -1.8009466e+00  -2.5061663e+00   2.2589105e+00   9.4408502e-01  -2.9410809e+00  -1.9735719e+00  -1.8927947e-01  -2.1520226e+00  -5.7711090e-01   2.3418002e+00  -1.3523992e+00  -1.2740873e-01  -3.4742069e+00   7.8330090e-01
   2.8000000e+00   9.2629986e-01   1.0667969e+00  -1.2670053e+00  -6.8648520e-01  -3.3428593e+00   1.2470783e-01  -3.1261955e+00   1.5604271e+00   1.6600513e+00  -2.2070007e-01   1.3949116e+00  -1.2744345e+00  -2.0841734e+00   6.9575576e-01   7.5529551e-01   8.1498923e-01   3.9339276e-01  -2.4111218e+00   1.5375903e+00   1.5957598e+00  -2.1796974e+00  -3.1087246e+00   3.1388563e+00  -1.7124103e+00  -3.9813690e+00  -7.2053389e-01   3.4902482e+00  -2.8631036e+00  -2.4913109e+00   1.1323850e+00   1.2539809e+00  -2.0458842e+00   2.7799050e+00  -1.8745146e+00  -3.5028317e+00   2.2854574e+00  -1.7727736e+00  -7.3519495e-02   1.0052895e+00   8.4800054e-01
   3.0000000e+00   3.2182866e-01   1.1313605e+00   1.4420357e+00  -3.7208986e-01   5.6384642e-01  -8.7467572e-02   2.0330265e+00   1.4067028e+00  -3.5178004e+00  -3.3195060e-01  -3.7209737e+00  -1.1626565e+00   3.2974941e+00   3.6015532e-01  -1.7483038e+00   7.3655477e-01   3.7520942e+00  -2.3757436e+00   2.2803205e+00   1.6388226e+00  -2.1740929e+00  -3.6572397e+00   2.7572508e+00  -1.5079631e+00  -2.8685312e+00  -1.2909529e+00  -3.3983263e+00  -2.9262135e+00   5.3736985e-01   1.0439545e+00   3.6574841e+00  -2.1455042e+00   1.8626798e+00  -1.7525972e+00  -9.2210164e-02   1.9303526e+00  -3.0052078e+00  -1.9511085e-01  -9.9982007e-02   3.3131615e-01
   3.2000000e+00   9.7431612e-01   1.4138101e+00  -3.7060538e+00  -4.2093629e-01  -3.4331750e+00  -3.4635170e-01   1.0757698e+00   1.2506814e+00  -3.6706622e+00  -4.8276275e-01  -2.4045402e+00  -1.0577311e+00  -3.0163782e+00   2.4460249e-01   2.5847550e-01   7.7065545e-01  -2.5520019e+00  -2.0300404e+00  -2.6530095e+00   1.6544138e+00  -3.9801701e+00  -4.0545990e+00  -2.8861775e+00  -1.3605561e+00  -3.4039495e+00  -1.6063031e+00  -3.6698078e+00  -3.2008745e+00  -4.2494096e-01   9.9512964e-01  -6.6549760e-01  -2.1377091e+00   2.0598518e+00  -1.3046682e+00   2.2237680e+00   1.9521383e+00   3.4727741e+00  -3.7365988e-01  -3.9758361e-01   6.1183036e-02
   3.4000000e+00  -6.6892975e-01   1.4414417e+00   3.5364567e-01  -3.5116890e-01   2.6278829e+00  -4.2430984e-01   4.6333041e-01   1.3656423e+00   3.1808128e+00  -1.0549960e+00   2.8923738e+00  -1.3916137e+00  -2.6861349e-01   3.1658118e-01   1.9765493e-01   5.4208648e-01  -3.4960009e+00  -2.0895495e+00   2.8685241e+00   1.6384785e+00   1.2813643e+00  -4.5145972e+00  -3.9859657e+00  -9.5364050e-01  -2.1800412e+00  -2.4349854e+00   1.5410108e+00  -3.5781510e+00   2.0173365e+00   8.6647592e-01  -1.0181545e+00  -2.0707708e+00   3.9286724e+00  -1.1526883e+00  -1.1313079e+00   1.7889068e+00  -1.0851493e+00  -4.3327351e-01  -2.1877897e+00   2.7196287e-01
   3.6000000e+00  -2.7022526e+00   1.6467335e+00  -2.7717076e-01  -8.4391551e-01  -1.1717708e+00  -8.4715950e-01   3.1942429e+00   1.2579047e+00   3.9212605e+00  -9.5496261e-01  -3.8737352e+00  -1.8509069e+00  -2.5869175e+00   2.0814051e-01   1.9864248e+00   4.7522063e-01   2.7129257e+00  -2.2807545e+00   3.2852392e+00   1.6861290e+00  -1.0999154e-01  -4.9354248e+00  -1.2619099e-01  -1.3417136e+00   4.8230821e-02  -2.8212021e+00   3.7687594e+00  -3.8114597e+00   1.3740214e+00   1.0396837e+00  -1.2187641e-01  -1.9761969e+00  -2.8027339e+00  -4.2824541e-01   2.1078975e+00   1.7256196e+00   1.8949346e+00  -3.0847344e-01  -2.1814267e+00   2.8404985e-01
   3.8000000e+00  -7.5862985e-01   1.5254090e+00  -2.4089122e+00  -6.2382771e-01   2.0474368e+00  -9.0870199e-01  -2.3599890e+00   1.5814346e+00   6.2482140e-01  -7.4378389e-01  -1.8680792e+00  -1.6843148e+00   1.6772597e+00  -3.0221079e-01   1.8409093e+00   6.8636961e-01  -3.8573553e+00  -2.3030737e+00  -9.8512940e-01   2.2262993e+00  -6.2783267e-01  -5.1658136e+00  -8.9194213e-01  -1.5899055e+00   2.6154134e+00  -3.1876930e+00  -2.4609597e+00  -3.7732500e+00  -2.8226677e+00   1.5518123e+00  -3.7674907e-01  -2.1078386e+00  -1.5481788e+00  -3.0831694e-01   3.4335423e+00   1.6476637e+00   1.6646682e-01  -3.4919928e-01   7.6215261e-01  -6.8579878e-02
   4.0000000e+00   1.7081189e+00   1.1315800e+00   1.4119703e+00  -1.0307483e+00   3.2702799e+00  -9.3372067e-01  -3.3489917e-01   1.7716560e+00  -2.6266582e+00  -8.6701888e-01   3.1924575e+00  -2.1256168e+00  -2.2969540e+00  -4.8564482e-02  -3.8380003e+00   8.0314634e-01   1.4296562e+00  -2.4974137e+00   2.9302421e+00   2.1625313e+00   1.6283045e-02  -5.3454854e+00   1.1285447e+00  -1.7338958e+00  -2.7468504e+00  -3.3637889e+00  -1.3493987e+00  -3.4149775e+00  -5.7663915e-01   1.2472726e+00   3.9784341e+00  -1.9886663e+00   3.7593125e+00  -2.0083168e-01   3.5457450e+00   2.1656589e+00  -2.1921071e+00  -2.7253460e-01   1.4989907e+00  -1.6629732e-01
   4.2000000e+00  -3.6459050e+00   1.1428941e+00   2.9840393e+00  -9.3488204e-01   3.5936973e+00  -5.4146256e-01   3.3497044e+00   1.5730851e+00  -2.2437510e+00  -4.0946459e-01  -3.6672700e-01  -2.2673594e+00   3.0934717e+00  -3.5396204e-01  -1.2718761e+00   8.8142157e-01  -3.7685153e+00  -2.6792709e+00   5.7938558e-01   2.5936975e+00   1.6691306e+00  -5.2589924e+00  -5.4844570e-01  -1.9579331e+00   1.6858183e+00  -3.4526018e+00   6.5628024e-01  -3.7557388e+00  -3.5742187e+00   9.4621276e-01   1.5419311e+00  -1.9524499e+00  -1.2349511e+00  -4.2240408e-02   1.3359651e+00   2.7179482e+00  -2.7439536e+00  -2.6979002e-01   1.5362311e+00  -2.0343217e-01
   4.4000000e+00   3.2739294e+00   9.9600176e-01   7.4836831e-01  -9.1798795e-01  -7.2932251e-01   7.7712960e-03   2.4810268e+00   1.7859037e+00   1.2768212e+00  -8.7736294e-01  -3.5807562e+00  -2.0776084e+00  -2.0857973e-02  -5.8867016e-01  -4.2241287e-01   6.4948255e-01  -1.4365828e+00  -2.8900620e+00   1.7333933e+00   2.8432165e+00  -2.9223831e+00  -5.1900268e+00  -1.7269424e+00  -1.7986202e+00  -2.4510419e+00  -3.3199357e+00  -1.8980631e+00  -3.9448845e+00   1.0559730e-01   9.5888874e-01   3.2357938e+00  -1.6614954e+00  -3.8235752e+00   2.8019931e-02  -2.4347616e+00   3.1677306e+00   2.3717206e+00  -5.5723888e-01   3.4369018e+00  -2.1767848e-01
   4.6000000e+00   9.3214635e-01   1.0107917e+00   1.8262515e+00  -6.3023168e-01  -1.7234912e+00   3.1695760e-02   2.6175781e+00   2.0673236e+00   3.5342595e+00  -9.9493346e-01   2.2305106e+00  -2.3526488e+00   1.4400472e+00  -1.8512758e-01  -3.4930544e+00   3.4758200e-01  -6.4666128e-01  -3.1944961e+00  -2.8587566e+00   3.0716509e+00   3.5074380e+00  -5.7136892e+00  -7.2048392e-01  -2.0913154e+00  -2.6617583e+00  -3.6392748e+00   3.2542314e+00  -3.9513516e+00  -1.2261078e+00   5.6190748e-01  -1.3310412e-02  -1.2409385e+00   1.1710116e+00  -2.8329516e-01  -1.0386155e+00   3.4443921e+00  -2.4923748e+00  -7.9067224e-01  -3.9921349e+00   2.3310590e-01
   4.8000000e+00   2.5837730e+00   1.0752424e+00  -2.1917561e+00  -2.3608421e-01   1.2833683e+00   5.0135183e-01   1.6353107e+00   2.7014980e+00   2.9888036e-01  -5.7201079e-01   1.9082492e-01  -2.4243404e+00   2.8735963e+00  -2.4423578e-01  -3.7649401e+00   2.4298693e-01   3.5639292e+00  -3.5723272e+00   8.7830319e-01   3.1182232e+00  -2.4891573e+00  -5.3715425e+00   2.8268202e+00  -2.1241426e+00  -1.7198667e-01  -3.7571899e+00  -2.1331032e+00  -4.0896196e+00   8.0593898e-01   3.2758008e-01   2.9190634e-01  -9.3657019e-01   1.1911985e+00  -3.8269116e-01  -1.0412892e-02   3.2325178e+00  -1.3425029e+00  -7.7700517e-01   1.8862901e-01   1.8020125e-01
   5.0000000e+00   1.4735227e+00   1.4020241e+00   3.1556262e+00  -3.1985334e-01   1.5714460e+00   2.4524364e-01  -3.3338009e+00   2.9669023e+00  -7.1780129e-01  -4.0013161e-01  -8.0562544e-01  -2.2887802e+00   5.3380981e-01   1.0788032e-01   2.6508994e+00  -3.7754201e-01   2.9588152e+00  -3.4310214e+00   1.6417329e+00   3.0430311e+00  -3.2665489e+00  -5.4710880e+00  -1.6335600e+00  -2.0937011e+00  -2.5800462e+00  -3.9964145e+00  -3.0661448e+00  -4.0046068e+00   1.4164992e+00   2.0472744e-01   2.0697969e+00  -5.1540941e-01  -3.5261146e+00  -3.2820767e-01   9.9051858e-01   3.2117325e+00  -3.4465236e+00  -9.2352904e-01   2.2877842e+00   1.4730149e-01
   5.2000000e+00  -2.5034938e+00   1.5650884e+00  -3.3912748e+00  -1.5954894e-01   3.2926156e+00   4.9128754e-01   8.0845452e-01   3.2992613e+00  -8.6343089e-02  -1.4004210e-01   3.8532143e+00  -2.4001633e+00   3.7414643e+00   5.1614710e-01   1.6663775e+00  -5.1700187e-01   8.0734427e-01  -3.1763647e+00   6.0410295e-01   3.2898859e+00   3.1129889e+00  -5.6113807e+00   7.5706743e-01  -2.0323149e+00  -2.8368356e+00  -4.5490401e+00   3.3043881e+00  -4.1624464e+00  -8.9731940e-01   1.9917504e-01   3.0757520e+00  -4.8928306e-01   5.9214436e-01  -4.9017868e-01  -3.5416802e-01   3.0789275e+00   2.2776200e+00  -1.2990471e+00   2.7887257e+00   3.3716982e-02
   5.4000000e+00   3.7800780e+00   1.6805423e+00   2.8443384e+00  -3.5171690e-02   2.9911964e+00   8.0016317e-01   3.6951095e+00   3.0107623e+00  -3.1682995e+00  -1.8046129e-01   9.7313426e-01  -2.1381358e+00   2.7901451e+00   8.3012732e-01  -1.1937565e+00  -6.3669882e-01   1.0352294e+00  -2.9772146e+00   1.1582006e+00   3.3115277e+00   4.6924111e-03  -5.6933439e+00  -3.9677791e+00  -2.1639125e+00   1.3048865e+00  -4.8109835e+00   8.5157862e-01  -4.2074242e+00  -1.2471743e+00   1.1015590e-01  -1.8366856e+00   1.2932199e-01   1.7021341e-01  -7.1923215e-01  -5.0194939e-01   3.1145665e+00  -4.0566711e-02  -1.6009619e+00  -1.8877918e+00   4.8982764e-01
   5.6000000e+00   3.7712169e+00   1.8629056e+00  -3.2038580e+00  -1.3100921e-01   1.0384742e+00   1.2483796e+00  -2.9504927e-01   3.2694213e+00  -1.6095631e+00  -4.7676937e-01   3.4675572e+00  -1.9593103e+00  -2.0316409e+00   1.2788280e+00   5.3486647e-01  -6.7673773e-01  -8.9874943e-01  -2.6312052e+00   1.8773242e+00   3.4923065e+00  -1.1346474e+00  -5.5710059e+00   1.5361040e+00  -2.4012949e+00   3.2277816e+00  -4.9436991e+00   4.8189307e-01  -3.9936653e+00  -1.2585054e+00   4.3923532e-01   2.8246722e+00   2.6557586e-01  -3.2231436e+00  -6.9761579e-01   3.7365917e+00   3.2128531e+00  -1.8047080e+00  -1.7716475e+00  -1.1735048e-01   4.7039541e-01
   5.8000000e+00  -1.1573272e+00   2.3107462e+00   7.5917558e-01  -1.2393168e-01  -2.3637319e+00   1.7081490e+00   1.1069065e+00   3.6787175e+00  -3.9265829e+00  -8.0316694e-01  -7.6546682e-01  -1.5436282e+00  -1.7884394e+00   1.6010289e+00  -2.4992517e+00  -4.8904784e-01  -1.2816412e+00  -2.5477087e+00   1.8758195e-01   3.7951857e+00   1.9804330e+00  -5.4878016e+00   1.3006160e+00  -2.4614155e+00   1.3258044e+00  -4.9822795e+00   3.1768007e+00  -3.9762419e+00   2.9932084e-01   2.5059704e-01   2.2655900e+00   5.3598620e-01  -3.3742275e+00  -1.0255604e+00   8.9633198e-01   3.3054029e+00  -3.7270303e+00  -1.7511900e+00   3.6905513e+00   7.7773490e-01
   6.0000000e+00  -3.1986243e+00   2.7877284e+00  -5.3605239e-01  -3.3761847e-01   7.5837261e-01   1.8585686e+00   3.7769545e+00   3.8185101e+00  -2.0790950e+00  -1.1103796e+00  -1.2008886e+00  -1.3647230e+00  -2.3008616e+00   1.3739073e+00   3.0774880e+00  -7.2445897e-01   3.4556184e+00  -2.4545933e+00   6.8984854e-01   3.9405556e+00  -2.8633006e+00  -5.6704361e+00   3.4532135e+00  -2.4379194e+00   2.7953012e+00  -4.9616716e+00   4.8876205e-01  -3.8499669e+00  -1.3146821e+00  -5.5194330e-05  -2.2290563e+00   8.1495396e-01   1.3591393e+00  -1.2769549e+00   6.5157743e-01   3.6145221e+00  -1.9899464e-01  -2.0859968e+00   3.0950013e+00   8.3828317e-01
   6.2000000e+00   7.2174324e-01   2.6332823e+00  -1.4325073e+00  -4.6049000e-01   1.9684695e+00   1.7255143e+00  -7.2493753e-01   4.1031921e+00   6.4962327e-01  -1.6580475e+00   6.6569400e-01  -1.1704238e+00   1.4195272e+00   1.2872248e+00   3.3412712e+00  -6.9873719e-01  -1.4209272e+00  -2.6485766e+00   2.2844231e+00   4.3164102e+00  -3.4932238e+00  -5.6074015e+00  -1.8401173e+00  -2.1985952e+00  -3.3729464e+00  -4.4271893e+00  -1.3762386e+00  -3.3380275e+00   1.3821729e-01  -6.8400184e-02   2.5042539e-01   1.0374912e+00   3.0546475e+00  -1.5441488e+00  -9.3819409e-01   3.9076450e+00  -5.0288912e-01  -2.2477884e+00   1.6862606e+00   1.2117904e+00
   6.4000000e+00   2.3385624e+00   2.4410782e+00   3.8497851e+00  -3.4472490e-01  -3.9328699e+00   1.9728085e+00  -2.5076324e-02   4.4097017e+00  -1.7817718e+00  -1.8528536e+00  -3.6808708e+00  -1.2672065e+00   1.9929267e+00   1.1796295e+00  -3.2550840e+00  -3.7518961e-01  -1.5238137e+00  -2.3107298e+00   2.2986185e+00   4.4665990e+00   1.3882650e+00  -6.0975009e+00   1.1477744e+00  -2.0249525e+00  -1.1093292e+00  -4.3303471e+00  -2.4414312e+00  -3.4335891e+00   3.0180712e+00  -3.5319752e-01   8.9957811e-01   8.7902140e-01   3.4613026e+00  -1.6634390e+00  -2.2808638e-01   3.9152412e+00   3.9426028e+00  -2.6544268e+00  -3.0179947e+00   1.7503223e+00
   6.6000000e+00   2.1860516e-01   2.4528159e+00  -6.6193946e-01  -4.1835058e-01  -3.7435951e+00   1.9538736e+00   2.5422203e+00   4.4963919e+00  -2.2390872e+00  -2.1426837e+00  -3.9599172e-01  -1.3357173e+00  -8.8124987e-01   1.3206987e+00   3.8035846e+00  -3.4290151e-01  -2.7371860e+00  -2.5211810e+00   8.8041384e-01   4.6127369e+00  -3.4303109e+00  -6.2409292e+00   2.6436016e+00  -1.8263366e+00   3.5035732e+00  -4.3831000e+00  -1.1340119e+00  -3.3430679e+00  -3.2767740e+00  -3.3820272e-01  -7.9073986e-01   1.0381640e+00  -1.8868795e+00  -1.2025898e+00  -1.4478579e+00   4.0192340e+00  -6.7395476e-01  -2.4209502e+00  -3.4366961e+00   1.9423621e+00
   6.8000000e+00   2.0969065e+00   2.7451000e+00   2.7835087e+00  -1.2621545e-01   1.3965770e+00   1.5319354e+00  -9.0314649e-01   4.8446291e+00  -3.3939837e-01  -2.5731643e+00   5.6712320e-01  -1.6042067e+00  -3.1666219e+00   1.3513983e+00  -1.1532246e+00  -2.3506255e-01  -3.8847749e+00  -2.7466398e+00  -2.8845285e+00   4.8576212e+00   2.7640610e+00  -6.4603563e+00  -9.8729195e-01  -1.7892974e+00  -3.4453299e+00  -4.3032794e+00  -3.3378252e+00  -3.6302763e+00  -7.4137000e-01  -9.6104053e-02  -1.9647458e+00   9.9874083e-01  -7.8373999e-01  -1.0830961e+00   1.8523328e+00   3.8458697e+00   8.4233238e-01  -2.3779257e+00  -5.5086388e-01   1.6450492e+00
   7.0000000e+00   2.7077487e+00   3.0648747e+00  -1.5688606e+00   6.7736162e-02   2.7000468e-01   1.3782349e+00  -3.1831034e+00   4.8875519e+00  -2.6848760e-01  -2.7231357e+00   3.6396080e+00  -1.7108694e+00   2.5863409e+00   1.2710997e+00   1.7542559e+00  -5.1972601e-02  -3.4113841e+00  -2.9163305e+00  -2.6966164e-01   4.9490724e+00  -4.2734284e-01  -6.5976100e+00  -1.4157924e+00  -1.4944531e+00  -1.6591380e+00  -4.4100937e+00  -2.8285313e+00  -3.8517715e+00   3.7944364e+00  -1.8665088e-01   2.5177778e+00   9.5277308e-01   3.6819883e+00  -1.0072189e+00  -3.8418227e+00   3.5500353e+00  -2.9196219e+00  -2.1162639e+00  -2.3691527e+00   1.4195158e+00
   7.2000000e+00  -2.8677982e+00   3.2167479e+00   1.5919865e-01   8.2033014e-02   1.9686027e+00   1.1922149e+00  -2.4196091e+00   4.7901905e+00  -4.7110555e-01  -2.9278432e+00   2.8923957e+00  -1.4978054e+00  -3.3679953e+00   1.0220753e+00   3.7796790e+00   2.0464568e-01   8.6771607e-01  -3.7513793e+00   3.7967392e+00   4.9756624e+00   1.6488612e+00  -6.5564926e+00  -3.2225651e+00  -1.4512251e+00   2.8670010e+00  -4.6191291e+00  -3.1252791e+00  -4.4883532e+00  -2.9070071e+00  -2.8398799e-01  -3.7090185e+00   9.0265239e-01   3.1767735e+00  -6.6327997e-01  -1.5146595e+00   3.8436083e+00   1.9139885e+00  -2.2894094e+00  -2.3497068e+00   9.4479211e-01
   7.4000000e+00   9.1619572e-01   3.5271831e+00   3.6516675e+00   1.1620268e-01  -1.6952170e+00   1.3950458e+00  -2.3708138e+00   4.4174532e+00   2.1290574e+00  -3.1152385e+00  -3.5060211e+00  -1.0925242e+00   2.1030706e+00   1.2577976e+00  -2.9343537e+00   4.8801959e-01  -2.9603158e-01  -4.0113407e+00   3.7960794e+00   4.9624046e+00   4.1047662e-01  -6.5940501e+00  -1.6519359e+00  -1.8795854e+00   1.6853732e+00  -4.6065856e+00   1.4343194e+00  -4.8647437e+00  -2.0687917e+00  -1.5148781e-01  -1.4735290e+00   8.8129153e-01   3.2328194e-02  -4.3180297e-01  -8.8253720e-01   3.2007507e+00   4.0409107e-01  -2.3355247e+00  -3.5216535e+00   7.0384132e-01
   7.6000000e+00  -1.4985508e+00   3.4082473e+00  -2.4241751e+00   3.1737307e-01  -3.5115115e+00   1.3505507e+00   1.7328828e+00   3.9319461e+00  -9.3173054e-01  -3.1045771e+00   2.3033589e+00  -9.3630160e-01   2.3069012e+00   1.0990867e+00   2.3180940e+00   5.3919923e-01   5.9727443e-01  -4.2802043e+00   7.0573845e-01   5.4137534e+00   2.8806077e+00  -6.3845958e+00   3.9133846e+00  -2.0431532e+00  -1.9332388e+00  -4.4360678e+00   2.6059987e+00  -5.2329065e+00  -2.1828783e+00  -3.7332238e-01   2.3977439e+00   5.0068928e-01  -6.6004307e-01  -2.0141335e-01  -8.0271360e-01   3.2738190e+00  -4.4132956e-01  -2.2831636e+00   3.5697636e+00   2.5357785e-01
   7.8000000e+00  -2.1432549e+00   3.3127835e+00   8.8856770e-01   3.8337873e-01  -1.9745436e+00   1.0960409e+00  -3.4395878e+00   3.9186114e+00  -3.5952636e+00  -2.9569838e+00   5.5291552e-01  -1.0208175e+00  -3.9108918e+00   1.1724302e+00   2.0616159e-01   8.0948216e-01  -1.6086800e+00  -4.4969170e+00  -2.6538742e+00   6.0697112e+00  -1.6263014e+00  -6.2193963e+00  -3.7450663e+00  -2.2409536e+00  -3.9441301e+00  -4.4608712e+00  -9.8007100e-01  -5.3282977e+00   3.6472997e-01  -6.9088295e-01   2.8813286e+00   5.3101399e-01   2.6561784e+00   9.4202056e-02  -3.2074343e+00   2.8599535e+00  -1.4259694e+00  -2.2656931e+00  -2.9825382e+00   5.4059326e-03
   8.0000000e+00   2.3146852e+00   3.1803254e+00  -1.8426739e+00   4.7693811e-01  -2.1534768e+00   6.9002325e-01  -1.1526170e+00   3.7108023e+00  -1.5948270e+00  -3.2019607e+00  -3.1489287e+00  -7.5621064e-01  -2.3576868e+00   9.4162954e-01   9.5791228e-01   9.8825135e-01   2.9151559e+00  -4.6024872e+00  -3.6644801e+00   6.0521294e+00   2.7530714e+00  -6.0973784e+00   6.7038426e-01  -2.1420379e+00  -9.9453286e-01  -4.8944851e+00  -5.3348662e-02  -5.1990559e+00   2.0166516e+00  -9.4471791e-01   2.4896696e+00   6.5401123e-01   2.3902943e+00   5.9714726e-02  -3.3484673e+00   2.7094109e+00   1.7321347e+00  -2.2955941e+00   4.8096607e-01  -6.2626727e-02
   8.2000000e+00  -1.0859919e+00   3.1684146e+00  -1.8209964e+00   3.0992494e-01  -1.4850144e+00   3.6641544e-01   3.9664782e+00   3.3316824e+00   3.7423159e+00  -3.7024013e+00   3.9551264e+00  -7.9883037e-01  -1.6414548e+00   6.9179867e-01   3.6316856e+00   9.9565954e-01   3.0254327e+00  -4.4230597e+00   3.0833781e+00   5.8282454e+00  -1.1291565e+00  -5.7326336e+00   3.1482613e+00  -2.2867182e+00  -3.1137682e+00  -5.1021073e+00  -6.3096823e-01  -5.1555933e+00  -2.1364390e+00  -8.0338637e-01   3.8767447e+00   9.2211909e-01  -2.3231111e+00   5.9752830e-01   2.3095666e+00   2.1260658e+00  -1.1804795e-02  -2.3190816e+00   3.5968161e+00  -2.9746132e-01
   8.4000000e+00   3.7335890e+00   2.9804465e+00   2.5130219e+00   1.2900520e-01   1.3636645e+00  -4.5146949e-02   5.9946208e-01   3.3361122e+00   1.1033222e+00  -3.7298571e+00   1.8089210e+00  -7.3149006e-01  -3.9303204e+00   5.1368115e-01  -2.2605673e+00   1.3599762e+00   4.4810619e-01  -4.0091931e+00  -1.6648624e+00   5.5608627e+00  -1.7328991e+00  -5.6325896e+00   8.2755771e-01  -2.2428841e+00   2.8977847e+00  -5.3662055e+00   3.3170187e+00  -5.1605210e+00  -3.1307480e+00  -8.7719840e-01  -3.5522876e+00   1.4351612e+00   3.4717221e+00   7.7265175e-01   8.8586845e-01   1.8817587e+00   1.5968121e+00  -2.2990089e+00   3.6877543e+00  -4.4628220e-01
   8.6000000e+00  -1.5689109e+00   3.1395506e+00  -3.6411052e+00   1.0845139e-01  -8.9120043e-01  -2.4691039e-01   3.1591019e+00   3.3544581e+00  -4.6317314e-01  -3.4884031e+00   2.5350731e+00  -5.5465863e-01  -8.9572610e-01  -5.4777691e-02  -1.3539091e+00   1.3771473e+00   3.3208046e+00  -3.8142642e+00   2.6580698e+00   5.3958749e+00   3.1654145e+00  -5.7629130e+00  -3.2376085e+00  -1.9603810e+00  -9.3226360e-01  -5.4357547e+00  -2.8672964e+00  -5.2024577e+00  -2.4809404e+00  -1.3559442e+00   7.0173110e-01   1.7331012e+00  -2.7672967e+00   9.2325844e-01   7.9099401e-01   2.0691252e+00  -2.3782533e+00  -2.1851050e+00  -3.9135535e+00   3.9012518e-01
   8.8000000e+00  -6.8629968e-01   3.4665523e+00   3.9455141e+00   1.6646793e-01  -2.4056143e+00  -3.5922516e-01  -9.7456593e-01   3.7723806e+00  -5.5099623e-01  -3.3515150e+00  -1.0257681e+00  -1.1096640e-01   1.5314055e+00  -3.7511162e-01  -3.1507464e+00   1.5112951e+00  -3.2364725e+00  -3.4274039e+00   2.1787523e+00   5.7194139e+00   1.1208227e+00  -5.6157032e+00   1.5135737e+00  -2.1143421e+00   3.4456098e+00  -5.4333406e+00   1.3491399e+00  -5.1310141e+00  -1.1654423e+00  -1.7669629e+00   1.9945833e+00   1.7649017e+00   2.0440316e+00   9.9251059e-01  -1.7637471e+00   1.8162028e+00  -3.3032587e+00  -2.1544818e+00   9.0634827e-01   2.6913715e-01
   9.0000000e+00   1.3613388e+00   3.4642700e+00   2.5562930e-01   2.0311483e-02   8.4050873e-01  -5.8432226e-01  -3.5296356e+00   3.8517537e+00   3.4064053e+00  -3.4036927e+00  -8.4453849e-02  -2.9887725e-03   2.3328006e+00  -6.2007082e-01  -2.5939477e+00   1.3745505e+00  -3.3934663e+00  -3.1826196e+00   2.2894435e+00   5.9183080e+00  -2.3321254e+00  -5.4582077e+00  -1.3661141e+00  -1.9804035e+00  -1.6362749e+00  -5.3629364e+00   2.9943246e+00  -5.0045402e+00  -3.5879474e+00  -2.0059546e+00   2.9613405e+00   2.0130537e+00   2.0396103e+00   1.0279695e+00  -3.2976138e+00   1.9857070e+00   2.1310609e+00  -2.4913280e+00   9.9540276e-01   3.9916878e-01
   9.2000000e+00   2.1657495e-02   3.3483404e+00   3.6157119e-01   2.4764309e-01  -1.5697501e+00  -6.1935064e-01  -2.5857259e+00   3.8918613e+00   3.4539960e+00  -3.0678619e+00  -3.4158429e+00   1.2529832e-01  -6.1994179e-01  -2.8665897e-01   3.5204968e+00   9.4712128e-01  -1.9873692e+00  -3.5882392e+00  -1.3238545e+00   6.2208741e+00   3.9691164e+00  -5.3751948e+00  -2.7944637e-01  -2.2028076e+00   3.1282076e+00  -5.3573918e+00  -2.3861685e+00  -4.9611334e+00   1.3677022e+00  -2.4589297e+00   3.2500578e+00   2.1187786e+00  -2.6976227e-01   1.1885673e+00   1.0041874e+00   1.6027383e+00   7.4019011e-01  -2.4579153e+00   1.7341147e+00   3.5691941e-01
   9.4000000e+00   3.9975157e+00   3.6299066e+00  -3.0730547e+00   3.9865306e-01   1.2096438e+00  -1.0243660e+00  -2.2949362e+00   3.3598203e+00   3.3112509e+00  -2.6343194e+00  -2.0708340e+00  -7.0321769e-02  -3.3616949e+00  -5.4067063e-01   9.8947251e-01   7.9786195e-01  -1.7147897e+00  -3.8150123e+00  -2.0226617e+00   6.5598034e+00  -3.0609629e+00  -5.4638810e+00  -6.5506398e-01  -2.3575413e+00  -2.1409529e-01  -5.1093940e+00  -3.3356676e-01  -4.8405579e+00   2.9716231e+00  -2.7038721e+00  -2.7815864e-01   2.6754664e+00   2.1054921e+00   1.3775414e+00  -2.6228693e+00   1.4685792e+00   3.7523437e-01  -2.5699533e+00   1.2657921e+00   4.2452656e-01
   9.6000000e+00   2.2471339e+00   3.6579496e+00  -8.3004091e-01   1.2179959e-01   2.4825703e+00  -1.0833915e+00  -2.9924911e+00   3.2174362e+00  -3.8053322e+00  -2.1969518e+00   3.4933584e+00  -1.4527476e-01   3.9934710e+00  -5.0603452e-01  -1.9355118e+00   8.5888968e-01   3.5299722e+00  -4.2349014e+00  -2.8745645e+00   6.5440882e+00   2.3963505e+00  -5.3457492e+00  -1.6603370e+00  -2.3908544e+00   1.7005406e+00  -4.7456083e+00   1.7433886e+00  -4.7743360e+00   6.9188928e-02  -2.6862157e+00  -3.0122729e+00   2.8990515e+00   3.0062128e+00   1.4795114e+00  -2.5638401e+00   1.3855293e+00   2.5640146e+00  -2.2334620e+00   2.1673923e+00   9.2732309e-01
   9.8000000e+00  -4.1981383e-01   4.0446817e+00   1.5024614e+00   8.5202230e-02  -3.4415766e+00  -7.7858642e-01   1.2026540e+00   2.6289067e+00   3.7821756e+00  -1.9577746e+00   8.7493317e-01  -4.9775990e-01  -1.7333356e+00  -7.1688244e-01  -2.1461411e+00   9.6542745e-01   2.4350214e-01  -4.3477128e+00  -8.0577066e-01   6.2189185e+00   3.4626404e+00  -5.1906000e+00  -1.2838337e+00  -2.6894284e+00  -3.0141167e+00  -4.8129821e+00  -2.8673057e+00  -4.9556462e+00   2.8583173e+00  -2.5329304e+00  -3.2702151e+00   2.8848928e+00  -2.5819666e+00   1.6670353e+00  -2.4607777e+00   1.0108289e+00  -2.6069009e+00  -2.0625898e+00   3.3620348e+00   1.0781816e+00
   1.0000000e+01   1.8904301e-01   4.5655441e+00   3.8681648e+00   6.1176642e-02  -2.5782261e+00  -7.6312587e-01  -2.9948638e+00   2.3885470e+00  -9.7480884e-01  -1.7745735e+00   1.0017350e+00  -2.9620605e-03   3.8293516e+00  -2.8647828e-01   1.8062850e+00   6.9782274e-01  -3.4595617e+00  -4.1660298e+00   1.4124515e+00   6.0735209e+00  -3.4030354e+00  -4.9134971e+00  -1.3931194e+00  -2.8300808e+00  -2.2593816e+00  -4.9378746e+00   1.1932386e+00  -4.8423764e+00  -2.6063556e-01  -2.4597341e+00  -2.5052059e+00   2.8148963e+00  -3.1127824e+00   2.0078150e+00   1.7091464e+00   3.9404045e-01   1.8170128e+00  -2.2818589e+00   1.7192777e+00   1.7710681e+00
   1.0200000e+01   1.2458021e+00   4.5679513e+00  -3.7543935e+00   2.5441500e-01   3.7532487e+00  -1.1393389e+00   1.3248608e+00   2.1189495e+00   3.8781713e-01  -1.6440202e+00  -3.8394099e+00   2.7110382e-02  -8.7968828e-02  -3.2689710e-01  -1.7676240e+00   7.3056639e-01  -8.5283028e-01  -4.2650324e+00   3.0723728e+00   5.6866194e+00  -2.8167531e+00  -4.8439327e+00   1.8419141e+00  -3.1058457e+00   2.5734671e+00  -5.0605134e+00  -1.2384152e+00  -4.8557925e+00   3.4980721e+00  -2.1043409e+00  -9.9510253e-01   2.3880838e+00   3.4665841e+00   1.9282130e+00  -2.3761134e+00   2.7656640e-01   2.5333909e+00  -2.2192492e+00  -9.9738376e-02   2.0029919e+00
   1.0400000e+01   2.1961988e+00   4.9143197e+00   3.9091472e+00   3.0956585e-01   8.5132060e-01  -1.3186833e+00   2.9347569e+00   1.8508547e+00  -1.9575329e+00  -1.6348827e+00  -9.6210806e-01  -9.3161474e-02   1.5079045e+00  -2.6102627e-01   3.5430410e+00   6.8045784e-01   2.4815151e+00  -4.4333727e+00  -2.6306438e+00   5.8148512e+00   2.8309605e+00  -4.8918523e+00  -2.9501982e+00  -3.1141000e+00  -3.7391808e+00  -4.9669262e+00   1.9558134e+00  -5.1459193e+00   9.7262079e-02  -1.8141204e+00   3.3117021e+00   2.0784860e+00  -1.1209507e+00   1.7927921e+00   6.6185076e-01   1.8227356e-01   2.7003773e+00  -1.8282744e+00   3.6971102e+00   2.3903547e+00
   1.0600000e+01  -4.8730498e-01   4.9121988e+00  -2.9637117e+00   4.0100710e-01  -3.8547294e+00  -9.3233544e-01  -3.5405835e+00   1.8302515e+00   3.7447940e+00  -1.6141858e+00  -2.1502153e+00  -5.7874594e-01  -6.4934233e-01   1.4366764e-01   3.8906180e+00   4.5663390e-01   2.8239959e+00  -4.4383127e+00   2.7697910e+00   6.0681827e+00   3.9525674e+00  -5.1304932e+00   1.9681482e-02  -3.0928614e+00   3.5877401e+00  -5.1685462e+00  -6.4419468e-01  -5.1196777e+00   2.6837608e+00  -1.4718198e+00   3.7769796e+00   1.8248318e+00   1.8175214e-01   1.9768053e+00   3.7257871e+00  -2.6311405e-01   1.2405886e+00  -1.7041678e+00   1.3306645e+00   2.6209566e+00
   1.0800000e+01   1.8651358e+00   5.2270801e+00  -3.1033701e+00   5.0086473e-01  -2.4377606e+00  -1.0636562e+00  -2.5862342e+00   1.8900626e+00   2.7526924e+00  -1.3880734e+00  -2.6688110e+00  -7.0690631e-01  -1.4964857e+00   9.1974031e-02  -2.3830214e+00   8.5148935e-01  -1.1015539e+00  -4.3085601e+00  -1.2261689e-01   6.0583935e+00  -1.1994825e+00  -4.7848360e+00   2.7866622e+00  -3.3372469e+00   3.1479982e+00  -5.2818555e+00  -2.9799806e+00  -5.0760574e+00   1.9672455e+00  -1.2938227e+00  -3.0406670e-01   2.2905591e+00  -1.2917866e+00   1.8777243e+00   3.3032774e+00  -2.3061893e-02   2.5729825e+00  -1.2412701e+00  -3.5216968e+00   2.9643997e+00
   1.1000000e+01   3.3374381e+00   5.3400803e+00   1.6579806e+00   3.6683474e-02  -3.4426875e+00  -1.3535283e+00  -2.8385765e+00   1.7770996e+00   5.0093028e-01  -1.1676198e+00   1.2933307e+00  -1.1178832e+00   5.6512748e-01   5.3667015e-02  -3.4405841e+00   1.2300756e+00  -1.8171601e+00  -4.0945673e+00   3.1780090e+00   6.1665593e+00   2.9713423e-01  -4.5861590e+00   3.4308111e+00  -3.2764922e+00  -3.5949044e+00  -4.9747932e+00   3.4657027e+00  -5.0388944e+00  -5.0551453e-01  -9.2922603e-01   1.5510189e+00   2.4177162e+00   9.4263660e-01   1.9897328e+00  -1.8161278e+00   4.3238337e-01  -3.8834259e+00  -8.2035170e-01   2.8419739e+00   2.9597413e+00
   1.1200000e+01  -3.6783121e+00   5.6069316e+00   1.6802765e+00  -5.7672078e-02   2.7510621e+00  -1.7632654e+00  -3.9558420e+00   1.2413532e+00   3.1351801e+00  -7.9899869e-01   1.0096665e+00  -1.4214137e+00   2.0975425e+00   2.6009390e-01  -1.8968523e+00   1.0972235e+00   2.9907842e+00  -4.3504426e+00  -3.2030619e+00   6.5492638e+00   1.9350671e+00  -4.4268640e+00  -2.3579143e+00  -3.0396187e+00  -3.5586302e+00  -4.9247357e+00   6.4483633e-02  -5.0894896e+00  -1.8271748e-01  -4.1289586e-01   3.9740267e+00   2.7541329e+00   2.8934022e+00   1.8838525e+00  -3.6595952e+00   5.5708334e-01   3.2607937e+00  -7.4665041e-01  -2.9445332e+00   3.0953731e+00
   1.1400000e+01   2.6082169e+00   5.9262020e+00   4.0683662e-01   1.3932736e-01  -2.8987502e+00  -2.0970044e+00   2.1638904e+00   9.1537394e-01  -3.0287414e+00  -4.7090203e-01   1.4643828e+00  -1.2374643e+00  -2.6031214e+00   2.5243294e-01  -3.9589371e-01   8.7999398e-01   2.1095704e+00  -4.1457765e+00  -1.8620531e+00   6.4782975e+00   2.6725846e+00  -4.3313377e+00   2.5348317e+00  -2.8924332e+00  -1.8970496e+00  -5.1753765e+00   3.7764248e+00  -4.7910558e+00   1.0672848e+00  -4.6950253e-01  -5.3365218e-01   3.0754463e+00  -2.5887918e+00   2.0937703e+00  -2.8170692e+00   4.0209505e-01  -3.8399631e+00  -6.9856043e-01  -7.6915549e-01   3.0611307e+00
   1.1600000e+01  -3.6991923e+00   5.8607866e+00  -2.2968686e+00   2.1026452e-01   7.0500697e-01  -2.2435428e+00   5.0592227e-01   4.0903533e-01  -5.6150278e-02  -1.9979291e-01   3.8820331e+00  -1.0950956e+00   1.3386432e+00   1.0200975e-01   2.2144174e+00   4.9268987e-01  -4.5063309e-01  -3.8379320e+00   4.7281337e-01   6.3258856e+00  -1.8709387e+00  -4.0444786e+00   2.9156020e+00  -2.7217166e+00  -3.7134603e+00  -5.6354539e+00  -1.6285909e+00  -4.4932201e+00   1.8564265e+00  -3.7888275e-01  -1.0921444e+00   3.4815051e+00   2.1769999e+00   2.1688606e+00  -2.4827060e+00   2.3736204e-01  -2.2605861e+00  -9.2963556e-01   8.0374825e-01   2.8103922e+00
   1.1800000e+01   3.6743202e+00   6.0736832e+00  -3.4701704e+00   2.2651654e-01   1.0521519e+00  -2.2362300e+00  -9.6432576e-01   3.1981385e-01   2.8227593e-01  -3.4385803e-01  -2.6703407e+00  -9.8079473e-01   2.5755645e+00   2.5896687e-01   1.7132564e+00   4.8225754e-01   2.2096843e+00  -3.5944689e+00   2.5743084e+00   6.3299551e+00   3.1333535e+00  -3.7618477e+00   2.5232197e+00  -2.3142054e+00   3.8721747e+00  -6.1977007e+00  -3.7266818e+00  -4.5748037e+00   9.5978943e-01  -3.5704123e-01  -3.6704052e+00   3.4949585e+00  -3.1619980e+00   2.0362162e+00   1.1605343e+00  -2.0960923e-01  -1.6701571e+00  -1.0391690e+00  -3.4031871e+00   2.8521250e+00
   1.2000000e+01   2.2988865e+00   5.8586901e+00  -3.1536756e+00  -1.9245067e-01   3.5163931e+00  -2.4235420e+00   5.7692022e-01   4.2932441e-01   2.1152720e-01  -1.7696550e-01  -4.1660534e-01  -6.2358177e-01  -4.8677186e-01   5.1990185e-01   2.7006113e+00   6.4526678e-01   2.1644740e+00  -3.4422591e+00   2.4005014e+00   6.3370764e+00  -1.7270174e+00  -3.7078710e+00  -2.4624804e-01  -2.1680397e+00  -3.6040077e-01  -6.3112441e+00  -2.3413642e+00  -4.6564700e+00   3.1809071e+00  -2.4056685e-01  -4.9953222e-01   3.4715176e+00   2.9943279e-01   2.2804337e+00   1.1006451e+00  -5.3993181e-01   1.6703104e+00  -1.2995288e+00   2.6337915e+00   2.8402492e+00
   1.2200000e+01  -2.6141645e+00   6.0252566e+00  -3.8263810e+00  -4.9065875e-01  -3.9809388e+00  -2.2126673e+00   2.9821523e-01   1.8691293e-01   3.1377217e+00  -2.0757552e-01  -1.8858954e+00  -6.9006471e-01   2.8253268e+00   4.9387177e-01  -2.8262539e+00   7.9789540e-01   2.3143665e+00  -3.1967500e+00   1.2265203e+00   6.5072903e+00  -1.9809676e+00  -3.4644033e+00  -2.6908474e+00  -1.7230206e+00  -1.2557105e+00  -6.0965561e+00   6.9157106e-01  -5.0437157e+00  -2.4951207e+00   3.4883945e-01  -3.6381029e+00   2.9818904e+00   5.6696492e-01   1.8808688e+00   2.5419656e+00  -6.6746957e-01   9.0619301e-01  -1.4313020e+00   2.1333973e+00   2.5742015e+00
   1.2400000e+01  -2.6295250e-01   6.3989672e+00   2.0150080e+00  -1.1489152e+00  -3.6380930e+00  -2.1009621e+00  -3.8966741e+00   2.5824528e-01  -3.1216750e-01  -9.1742681e-02  -2.4324075e-01  -8.9476728e-01  -2.7319749e+00   7.5092004e-01   3.1514894e+00   1.0227685e+00   1.5578914e+00  -2.8602629e+00  -1.8733411e+00   7.0049086e+00   1.8768130e+00  -3.5930777e+00  -1.0716877e+00  -1.5419302e+00  -7.2712392e-01  -6.4283931e+00  -7.6521093e-01  -4.9854408e+00   5.0702545e-01   6.3054214e-01  -1.5960676e+00   2.8020654e+00   9.7939383e-01   1.8984517e+00   2.8158295e+00  -3.8480910e-01  -1.6140340e+00  -1.4179464e+00   7.6517370e-03   2.7878605e+00
   1.2600000e+01  -3.4426230e+00   6.3624985e+00   2.2393576e+00  -1.3786819e+00  -1.4291468e+00  -2.4414382e+00  -3.4014153e+00   3.5527994e-02   1.4007443e+00   1.0641503e-02  -1.4734075e-01  -1.0298089e+00   3.6981200e+00   7.6234329e-01  -9.1754615e-01   1.0974851e+00  -5.1940692e-01  -2.4548920e+00   2.7562380e+00   7.0842726e+00  -4.0433144e-01  -3.5087680e+00  -3.8557496e+00  -1.7472717e+00   3.2282417e+00  -6.4705151e+00   3.0999831e+00  -5.4149652e+00   1.5766561e+00   5.9811289e-01  -1.1074449e+00   2.3011764e+00  -3.3279453e+00   1.9654814e+00  -2.3532178e+00  -1.9319707e-01   9.3094316e-01  -1.4451296e+00   6.0274314e-01   2.7564468e+00
   1.2800000e+01   3.8354839e+00   5.8553181e+00  -3.1169873e+00  -1.4446527e+00  -3.6694993e+00  -2.6998517e+00   4.1369001e-01  -2.9195366e-01  -1.6898133e+00   2.2286665e-01   3.6440708e+00  -1.2337429e+00   2.3020523e+00   9.2178866e-01   2.8018921e+00   1.3032602e+00  -1.6720509e+00  -2.1377944e+00  -3.9082802e+00   7.2446848e+00  -3.5985796e+00  -3.5881731e+00  -3.5835199e+00  -1.9633069e+00   1.0578190e+00  -6.3843104e+00  -2.5843610e+00  -5.2995136e+00   2.8585429e+00   7.2720278e-01   3.1741973e+00   1.8864866e+00   3.2225435e+00   1.8784807e+00   1.4691502e+00   1.0287195e-01  -1.6383129e+00  -1.5688525e+00   2.3040127e+00   2.9800140e+00
   1.3000000e+01  -1.0228251e+00   5.9662186e+00  -3.2055303e+00  -1.3538333e+00  -1.2754909e+00  -3.3268679e+00   8.8800275e-01  -7.8657388e-01  -6.9163039e-01   2.4706200e-01  -2.1020606e+00  -1.1487110e+00   2.5934382e+00   1.3360540e+00   3.4007328e+00   1.4316747e+00   1.8402161e+00  -2.3614176e+00   1.5340321e+00   7.1751813e+00  -1.3279678e+00  -3.8277747e+00   3.7802577e+00  -2.6445563e+00   2.7638705e+00  -6.2810335e+00  -3.3545331e+00  -5.1875243e+00   3.5307081e+00   8.7668338e-01  -3.2657136e+00   1.9713203e+00   1.2889176e+00   1.8972881e+00  -3.9929759e+00   1.2858241e-02   8.7500689e-01  -1.5804164e+00   3.5422023e+00   3.2094044e+00
   1.3200000e+01   1.3784503e+00   5.8314543e+00  -3.3478835e+00  -1.9150557e+00   2.8243001e+00  -3.6146341e+00  -3.3378130e+00  -5.7476041e-01  -2.3193113e-01   3.0688113e-01  -1.3319446e+00  -8.4960986e-01   3.9158900e+00   1.9146377e+00  -3.8835785e+00   1.8878456e+00   5.1260554e-01  -2.0434575e+00  -1.5225949e+00   6.9606279e+00   8.4539078e-01  -3.9566076e+00  -1.2094324e+00  -2.7589719e+00  -3.6285157e+00  -5.9082880e+00  -3.6370950e+00  -5.5795923e+00  -3.3881422e+00   1.5170369e+00   1.1515544e+00   1.8548074e+00  -1.1621498e+00   2.1489780e+00   2.0540183e+00  -8.8498767e-02   2.2408058e+00  -1.7943860e+00  -2.2052365e+00   3.6654749e+00
   1.3400000e+01  -3.8556882e-01   6.1227707e+00  -3.8776690e+00  -2.5984653e+00  -3.9888060e+00  -3.7166524e+00  -2.6224786e+00  -1.1028868e+00  -2.0664948e+00   1.8178769e-01  -1.9927419e+00  -1.0482451e+00  -1.6372588e+00   2.2247551e+00   6.9581076e-01   1.9895651e+00  -6.3877149e-01  -2.0473536e+00   1.7479286e+00   7.0681852e+00   4.8290697e-01  -4.3221514e+00   1.0690361e+00  -3.0285108e+00  -4.6339625e-01  -5.5486137e+00  -6.5629827e-01  -6.1148416e+00  -5.0529634e-01   1.3898326e+00   2.1752498e+00   1.7530224e+00   3.7478016e+00   2.1046127e+00   1.8854907e+00  -8.0238860e-03  -2.7767911e+00  -1.5823063e+00   5.8981202e-01   4.1489419e+00
   1.3600000e+01  -2.5519106e-01   6.2550461e+00  -3.9830553e+00  -3.0570184e+00   1.3677580e-01  -4.0950839e+00  -3.9983929e+00  -1.5328321e+00  -3.5785293e+00  -1.8106312e-01   3.9876297e+00  -1.0597985e+00   2.5919660e+00   2.6887560e+00  -1.5084980e+00   2.0168592e+00   1.6760627e-01  -2.2040271e+00   1.4357249e+00   6.9242752e+00  -3.7826264e+00  -4.2467014e+00  -7.1016401e-01  -2.8452440e+00   3.6991711e+00  -5.7443021e+00   1.5950260e+00  -6.2893249e+00   3.4844687e+00   1.5695669e+00  -5.7674946e-01   1.8794460e+00  -2.6981034e+00   2.3511480e+00   1.4423137e+00   1.3444011e-02   2.4725019e+00  -1.6484035e+00   9.7055945e-01   3.9580649e+00
   1.3800000e+01  -9.9608116e-01   6.0344079e+00   7.8880472e-01  -3.7767592e+00   2.7908252e+00  -4.2271100e+00  -9.8875786e-01  -1.7981151e+00  -3.4147505e-01  -3.5496918e-01  -3.9068107e+00  -1.1144240e+00   3.1717905e+00   2.9889692e+00  -1.3264610e+00   1.6516927e+00   9.5858021e-01  -1.8774991e+00   2.2279847e+00   7.0116058e+00   1.3979442e+00  -4.5140275e+00   2.7343825e-01  -3.0051836e+00   3.9690478e+00  -5.8751846e+00  -3.9738829e-01  -6.6587376e+00   3.4655995e+00   1.7870623e+00   2.5718709e+00   1.9358454e+00  -3.0238014e+00   2.5612601e+00   9.6635125e-01   3.2553848e-01   3.3386708e+00  -1.4387242e+00   1.9274411e-01   4.2561986e+00
   1.4000000e+01   2.8639297e+00   6.2342220e+00   1.4408596e+00  -4.0941961e+00   1.3985523e+00  -4.2608968e+00  -2.0533280e+00  -2.5014467e+00  -3.1710892e+00  -7.4520121e-01   2.2333021e+00  -1.1745741e+00  -3.7174614e+00   3.1504186e+00   2.1702069e+00   1.7063318e+00  -1.1424834e+00  -1.7622928e+00  -2.2617812e+00   7.1928904e+00  -7.5127429e-01  -4.6057340e+00   3.6766181e+00  -2.9947322e+00   3.7871834e+00  -5.2909461e+00   1.0950278e+00  -6.5893498e+00  -1.6689632e+00   2.1338500e+00   1.4343420e+00   2.1055344e+00   2.9695437e+00   2.3622320e+00   1.4654694e+00   3.6241734e-01   1.0402161e+00  -1.1895850e+00  -5.4971412e-01   4.2268550e+00
   1.4200000e+01  -1.9339775e+00   6.2962811e+00   5.2679144e-01  -4.2643388e+00   1.4680856e+00  -4.1036519e+00   1.7157556e+00  -2.8121097e+00  -4.9571342e-01  -1.2683550e+00  -8.9084270e-01  -1.4022500e+00   6.2594383e-01   3.5950840e+00   2.6669898e+00   1.4983969e+00  -1.7187662e+00  -1.8971235e+00   2.2439984e+00   7.2846946e+00  -2.6669906e+00  -4.6801117e+00   9.2101705e-01  -2.7270050e+00   3.1908427e+00  -4.8286834e+00  -3.8669633e+00  -6.7023674e+00  -2.2651955e+00   2.3142179e+00   2.9851706e+00   2.4313038e+00  -2.8798700e+00   2.1943184e+00  -1.8549777e+00   7.2654510e-01   2.9117102e+00  -8.0969742e-01   9.5477909e-01   4.3265592e+00
   1.4400000e+01  -3.5950662e-01   6.2056934e+00  -2.2163210e+00  -4.3292679e+00   2.1152553e+00  -3.8830045e+00  -3.2958910e+00  -2.8829124e+00  -3.4554887e+00  -1.3933113e+00   3.6066652e+00  -1.1479085e+00   2.3789708e-01   3.2613856e+00   9.8302590e-02   1.8529928e+00   6.9603454e-01  -2.1096703e+00   2.8816105e+00   7.7332848e+00  -1.1051173e-01  -5.0148662e+00  -4.6651487e-01  -2.3554353e+00  -3.5062590e+00  -4.0960411e+00  -5.1820746e-02  -6.8964306e+00   8.5980680e-01   2.3150133e+00   3.7626890e+00   2.7491776e+00  -1.9746010e+00   1.9550371e+00  -6.1095289e-01   6.3799180e-01   1.1133055e+00  -4.5622321e-01  -1.0277582e+00   4.5330718e+00
   1.4600000e+01  -2.2278293e+00   6.2622070e+00  -1.7067026e+00  -4.4317879e+00  -9.0500234e-01  -3.7749239e+00  -2.0403125e+00  -3.2160066e+00   3.6015415e+00  -1.6381884e+00   1.2216626e+00  -1.0758944e+00  -1.6638153e+00   3.4550149e+00  -3.8283736e+00   1.9606422e+00   2.2524794e+00  -1.9707866e+00  -7.7205863e-01   8.1317438e+00  -1.3705759e+00  -5.2936731e+00  -7.1540125e-01  -2.2504057e+00  -1.6948514e+00  -3.8063492e+00   1.0487268e+00  -6.8901149e+00   2.7728987e+00   2.1571353e+00  -4.8669896e-01   3.2003215e+00  -3.1183742e+00   1.7691081e+00   3.7148432e+00   5.9753957e-01  -6.7364259e-01  -2.6194438e-01  -1.5327282e+00   4.3548316e+00
   1.4800000e+01  -3.1278429e+00   5.9823802e+00   3.4490871e+00  -4.5005861e+00  -2.3743155e+00  -3.3630377e+00  -3.5327156e+00  -3.5698070e+00   3.1084973e+00  -1.8925428e+00  -3.5163973e+00  -7.7733102e-01  -3.7442450e+00   3.3995290e+00   5.2409560e-01   2.0258472e+00   1.4207068e+00  -1.9801932e+00   1.0593461e-02   8.1292848e+00  -3.2683982e+00  -5.5071537e+00   2.5120235e-01  -2.1726400e+00   2.6323135e+00  -3.7187345e+00   1.9505671e+00  -7.0704475e+00  -3.8912442e+00   2.4307880e+00  -3.9493768e+00   3.5666608e+00  -2.5158390e+00   1.5853356e+00   3.3699507e+00   6.7350030e-01  -1.9109949e+00  -4.2777329e-02  -5.6250681e-01   4.3862982e+00
   1.5000000e+01  -1.6562923e+00   5.7251008e+00   8.0723149e-01  -4.7102986e+00  -1.1204749e+00  -3.2976804e+00   1.6484765e+00  -3.9696750e+00  -3.4855228e+00  -1.7879897e+00   3.9101884e+00  -7.1949064e-01  -1.5261544e+00   2.9145499e+00   4.7482383e-01   2.0039214e+00  -2.1810017e+00  -1.8637992e+00   2.0442970e+00   8.2158467e+00  -3.9690296e+00  -5.6704436e+00  -2.0420935e+00  -2.4299361e+00   1.2937534e+00  -3.8525109e+00  -8.1863781e-01  -7.1394348e+00  -1.4069038e-01   2.2753756e+00  -1.1758632e+00   3.7384368e+00  -3.7052983e+00   1.0184676e+00  -1.2393947e+00   1.5532856e+00   1.9089446e+00   1.8863141e-01   1.9480115e+00   4.0741857e+00
   1.5200000e+01   2.6951331e+00   5.5011800e+00  -8.6037980e-01  -4.5832024e+00   1.7811014e-01  -3.6864887e+00   1.9437042e+00  -4.2689981e+00   2.8191319e+00  -1.7968565e+00  -1.4635118e+00  -7.2366177e-01  -2.0763371e+00   2.7180356e+00  -3.6359372e+00   1.9392149e+00  -9.4814079e-02  -1.6025274e+00  -1.5007993e+00   8.2502380e+00  -3.4809532e+00  -6.2319515e+00  -1.4650718e+00  -2.2154643e+00   1.1413143e-01  -3.6647114e+00   1.1544040e+00  -6.9279827e+00   3.4168330e+00   2.1593473e+00  -2.7326372e+00   3.5791452e+00  -2.9486650e+00   3.7323331e-01   1.4931396e+00   1.5444350e+00   3.6323029e+00   4.1153687e-02  -3.7712550e+00   4.1306843e+00
   1.5400000e+01   1.1024599e+00   5.1802304e+00   3.5966600e+00  -4.3452696e+00   1.4971150e+00  -3.7349139e+00   3.8370208e+00  -4.2773419e+00  -2.8498592e+00  -1.7654344e+00   2.7570341e+00  -7.9110238e-01  -9.9842305e-01   2.2300528e+00   2.8039376e+00   1.5538318e+00  -1.5402245e+00  -1.7734041e+00   6.6526314e-02   8.3539328e+00  -3.8026826e-01  -7.0896924e+00   5.3775793e-01  -2.4757424e+00  -1.7930523e+00  -3.4236354e+00   2.0673077e+00  -7.1432161e+00   2.7115734e+00   2.1542093e+00   5.6670626e-01   3.0981268e+00   1.7872196e+00  -1.5191727e-01  -8.0310037e-01   1.6949630e+00   1.1413044e-01   2.0005896e-01   5.1781894e-01   3.9509083e+00
   1.5600000e+01   1.0427040e+00   5.1426660e+00   1.0644805e+00  -4.2978904e+00   2.0124297e+00  -3.9682796e+00   8.0807533e-01  -3.8546852e+00  -1.5833846e+00  -1.7570095e+00   1.4723068e+00  -3.5859295e-01   3.5038664e+00   2.0724458e+00  -2.2209071e+00   1.4461740e+00   1.4465347e+00  -1.9736251e+00  -1.8922360e+00   8.3912486e+00   8.3130584e-01  -7.3544922e+00  -1.9025074e+00  -2.5594572e+00   1.6930882e-01  -3.3546448e+00   1.2409908e+00  -6.7367118e+00  -2.5866969e+00   2.5698188e+00  -3.3678725e+00   2.9113969e+00  -2.1996553e+00  -5.3241989e-01  -1.7079540e+00   2.1304458e+00  -1.8096442e+00   6.0043103e-01  -1.0171205e+00   3.8001434e+00
   1.5800000e+01  -3.2731258e+00   5.2263322e+00   2.7244655e+00  -3.9558056e+00  -1.0938089e+00  -3.4959595e+00  -2.6779343e+00  -3.8459766e+00  -3.9448203e+00  -1.8019679e+00   1.0596647e+00  -2.6466190e-01   1.4834044e+00   2.0771785e+00   1.2138284e+00   1.7056781e+00  -9.1493292e-02  -1.9226573e+00  -2.8102151e+00   8.3343061e+00   3.7572133e+00  -7.5807340e+00   5.5767268e-01  -2.7895008e+00  -2.4265859e+00  -3.6307552e+00   1.3320854e+00  -6.5012883e+00  -2.6146692e+00   2.6964300e+00  -3.8338985e+00   2.6181387e+00  -1.6063940e+00  -7.8490008e-01  -1.5829967e+00   1.9046430e+00   1.3091980e+00   5.9206940e-01   1.2561696e+00   3.5761717e+00
   1.6000000e+01  -3.4260870e+00   5.2326198e+00  -1.9079663e+00  -3.6023314e+00   3.5301701e-01  -3.4613409e+00  -4.2085404e-02  -3.5524890e+00   3.4055983e+00  -2.4108081e+00   1.7846555e+00  -1.0373619e-01   3.5783230e+00   2.1779172e+00   8.1345498e-01   1.5994345e+00  -1.7277557e+00  -2.0642098e+00   7.1418664e-01   8.0123734e+00   3.4841519e+00  -7.5871055e+00  -3.1953039e+00  -3.0497026e+00   3.7082793e-01  -3.8748443e+00  -3.6403762e+00  -6.1718418e+00  -7.4523411e-01   2.5841162e+00   3.6678558e+00   2.1244561e+00   1.3364305e+00  -9.6786055e-01   2.5737940e+00   1.5509603e+00   3.6901310e+00   6.6331099e-01   4.4185785e-01   3.6325315e+00
   1.6200000e+01   1.7556791e+00   5.1390307e+00  -3.1904159e+00  -3.3860420e+00  -2.8431449e+00  -3.3440337e+00  -3.3293782e+00  -3.8071675e+00  -2.1095402e+00  -2.5280348e+00   2.7054755e+00   3.5175966e-01  -3.1252935e+00   2.4901432e+00  -2.6220687e-01   1.4591719e+00   1.6104804e+00  -2.1537530e+00   3.3349343e+00   7.9250101e+00  -1.8587108e+00  -7.0717385e+00   5.2807621e-01  -3.1228160e+00   5.0508583e-01  -3.9401795e+00   1.9641166e-01  -6.2420281e+00   2.8502851e+00   2.5274874e+00  -2.3479611e+00   1.6831691e+00  -2.6127125e+00  -1.1597980e+00   1.7554939e+00   1.8327013e+00  -3.9674517e+00   9.2896057e-01   2.3048914e+00   3.5537938e+00
   1.6400000e+01   3.6982531e+00   4.8020618e+00   2.6804099e+00  -3.5659346e+00  -7.3671935e-01  -3.5201202e+00   3.1399288e+00  -3.7030749e+00   9.5828270e-01  -2.6727319e+00  -1.0738163e+00   4.7007234e-01   1.1924533e+00   2.5843433e+00   1.0891473e+00   1.4381081e+00   3.3444677e+00  -1.9943435e+00   2.2416170e+00   7.7599153e+00   6.4761181e-01  -7.0481679e+00   3.3768823e+00  -3.1854954e+00   9.7757411e-01  -3.9179164e+00  -2.9092298e+00  -6.4042755e+00   7.4244630e-01   2.5342496e+00   1.8170883e+00   1.6831707e+00   1.4066863e-01  -1.5249447e+00   5.8573736e-01   1.7632635e+00  -9.6145748e-01   9.5105951e-01   2.3100602e+00   3.8267924e+00
   1.6600000e+01  -3.4600443e+00   4.9531956e+00   1.6498819e+00  -3.5307299e+00   1.9579515e+00  -3.9093055e+00  -3.2174312e+00  -4.0045755e+00   1.8574058e+00  -2.6835166e+00   3.6966607e-01   1.1444797e+00   1.5621939e+00   2.4658288e+00   1.2987656e+00   1.5944749e+00   2.4694348e+00  -1.8912717e+00   2.8565563e+00   8.1100902e+00  -3.5883060e+00  -6.8338897e+00   3.2599936e+00  -3.3062275e+00  -1.9119564e+00  -4.1513006e+00   5.7419467e-01  -6.5549808e+00  -1.7050048e+00   2.5913171e+00   3.8023271e+00   1.6298110e+00  -3.7823557e+00  -1.5888825e+00  -3.5122377e+00   2.0767716e+00   7.8409909e-01   1.1228354e+00   1.1825712e+00   3.9404054e+00
   1.6800000e+01  -9.6526899e-01   4.8582362e+00   1.5647510e+00  -3.4326257e+00   3.2907363e+00  -3.7946089e+00  -3.3663400e+00  -4.0836335e+00   1.4191449e+00  -2.6044133e+00  -3.0223316e+00   1.1356010e+00  -2.0694812e-01   2.8211063e+00  -3.6463987e+00   1.7165271e+00  -2.0974163e-01  -1.4741409e+00   2.1425403e+00   8.4114785e+00   3.3404588e+00  -6.8120554e+00  -1.2876065e+00  -2.9406658e+00   1.7494330e+00  -3.8809202e+00   2.4898498e+00  -6.7936548e+00  -1.5594894e-02   2.5688450e+00   1.7111956e+00   1.9058866e+00  -2.0524308e+00  -1.8608710e+00   1.8205153e+00   1.8697645e+00   2.3534573e+00   6.8959973e-01   3.4740534e+00   4.3868689e+00
   1.7000000e+01   7.2413971e-01   4.6768720e+00   2.7707760e+00  -3.2453912e+00   3.4050345e+00  -3.7463988e+00  -2.0769416e+00  -4.4860309e+00   3.5677906e+00  -2.3225305e+00   3.6731339e+00   1.0115431e+00   1.8229744e+00   2.9656269e+00   2.9772893e+00   1.7500346e+00   2.8724600e+00  -1.1890924e+00   1.6754068e+00   8.8919121e+00  -9.0978173e-01  -6.9458312e+00  -8.0198749e-01  -2.7322947e+00   2.7211587e+00  -3.9576564e+00  -1.0936991e+00  -6.7556790e+00   1.8966153e+00   2.3841418e+00   6.5108037e-02   2.3093766e+00   7.9572910e-01  -2.2506844e+00  -2.5987257e+00   1.9419904e+00   2.5562333e+00   9.6169324e-01  -3.5841094e+00   4.6766143e+00
   1.7200000e+01   2.6160640e+00   4.7635277e+00   4.3278376e-01  -2.8365695e+00  -3.5853324e+00  -3.2499328e+00  -3.1575512e+00  -5.0317339e+00   3.8561961e+00  -2.0137614e+00  -1.6392587e+00   9.3662201e-01  -1.2696732e+00   3.0308030e+00  -6.9861076e-01   1.6773959e+00  -2.5653487e+00  -9.4824276e-01  -1.4375764e+00   9.4175105e+00  -2.7015399e+00  -6.6597543e+00   9.9619197e-01  -2.6241034e+00  -1.4860824e+00  -3.9484719e+00   2.1993514e+00  -6.3856804e+00  -3.5866012e+00   2.6127592e+00  -1.7292280e+00   2.7238023e+00  -2.1810922e+00  -2.5365637e+00   3.2168141e+00   1.8625505e+00   2.6127783e+00   1.2751844e+00   1.8726377e+00   5.1112342e+00
   1.7400000e+01   1.8690054e-01   4.8104189e+00   1.7966286e+00  -2.3668254e+00  -2.6817872e+00  -2.9700178e+00   3.0364382e+00  -5.3308128e+00   3.0880689e+00  -1.5013210e+00   9.7827348e-01   8.7797972e-01  -3.3976756e+00   3.3641642e+00   2.4489780e+00   1.7374171e+00  -3.8152088e+00  -8.0683167e-01  -1.3471315e+00   9.4787634e+00   3.2187204e+00  -6.9256513e+00  -1.0015668e+00  -2.6918047e+00  -5.8683345e-01  -3.7307528e+00  -3.5004685e+00  -6.5196910e+00  -7.1407799e-03   2.4421274e+00   8.6537915e-01   2.7249590e+00  -1.6158220e+00  -2.6033696e+00   9.9433460e-01   1.7680593e+00   9.6497821e-01   1.7396874e+00   1.4214991e+00   4.9827500e+00
   1.7600000e+01  -2.7626341e+00   5.0281313e+00   3.9367688e+00  -2.2311926e+00  -7.9765249e-01  -3.3394374e+00   1.4164547e+00  -5.6838858e+00  -2.8259629e+00  -9.0199981e-01   1.8424363e+00   1.0486543e+00  -7.3411591e-01   3.0400677e+00  -2.7527737e-02   1.7208410e+00  -2.2139268e+00  -1.1005624e+00  -1.2391314e+00   9.5842808e+00   1.0344886e+00  -6.8874447e+00  -1.3339560e+00  -2.6563346e+00   1.0902167e+00  -3.6043087e+00  -3.7394967e-01  -6.6000747e+00  -1.5087293e-02   2.4669248e+00   4.2742821e-01   2.6042136e+00   2.8798766e+00  -2.9176792e+00  -2.1832416e-01   1.9874771e+00   2.3887623e+00   1.9879146e+00   3.1347204e+00   5.0916259e+00
   1.7800000e+01   4.0827742e-01   4.9811779e+00  -2.7265907e+00  -1.8054880e+00   1.8546183e+00  -3.4932944e+00  -1.6465221e+00  -5.5580657e+00   4.0778810e-02  -6.3638972e-01  -2.1727059e+00   1.3637193e+00  -2.2860702e+00   2.5997025e+00   1.3413324e+00   1.9219208e+00  -1.4675816e+00  -1.3230142e+00  -2.0812677e+00   9.5059796e+00   2.6494971e+00  -6.8574036e+00  -3.7980238e+00  -2.6736679e+00   3.2722418e+00  -3.6486716e+00   3.0278738e+00  -6.7001297e+00   2.4278587e+00   2.2967827e+00  -2.1406859e-01   2.6666072e+00   2.0857980e+00  -3.0646456e+00   2.6258378e+00   2.0219478e+00   3.9275079e+00   2.2874263e+00  -2.7543696e+00   5.5158453e+00
   1.8000000e+01  -2.0814560e+00   4.7613161e+00  -1.8102681e+00  -1.6582770e+00   2.5695593e+00  -3.4459211e+00  -1.0965577e+00  -5.5973753e+00  -2.6305373e+00  -4.6688101e-01   3.3321421e+00   1.4617579e+00   2.0181986e+00   2.4482784e+00  -2.2583816e-01   2.0898006e+00  -1.6439306e+00  -1.7299234e+00  -3.8669635e+00   9.4417512e+00   2.0974230e+00  -6.6367471e+00  -1.3867781e+00  -3.0414521e+00  -3.4328698e+00  -3.4894439e+00   1.4752487e+00  -6.7939782e+00  -2.9791068e+00   2.1443781e+00   2.1491481e+00   2.8305070e+00   7.2681773e-03  -2.8812698e+00  -3.5448716e+00   2.2333915e+00   1.6257080e+00   2.8654096e+00   3.3101155e+00   5.6788901e+00
   1.8200000e+01   9.6936762e-01   4.7253974e+00  -1.1763211e+00  -1.7484928e+00   2.5834310e+00  -3.3973963e+00   2.1552115e+00  -5.6064739e+00  -3.4412262e+00  -4.8559826e-01   3.3124529e+00   1.4201607e+00  -1.3542463e-01   2.1694808e+00  -3.6618967e+00   2.3601499e+00   2.4591908e+00  -2.0375065e+00  -5.5201737e-02   9.0294621e+00   3.3880061e+00  -6.3037000e+00  -3.5803425e+00  -3.4112415e+00  -2.4334078e-01  -3.3386995e+00   2.5045995e+00  -6.4465117e+00   2.1527924e+00   2.3568790e+00   7.3189967e-01   2.7360532e+00   2.1562567e+00  -2.6639309e+00  -2.6565765e+00   2.2471243e+00   3.2742558e+00   3.2590176e+00   1.1117882e+00   5.7560293e+00
   1.8400000e+01  -3.8383784e+00   4.4495321e+00  -2.4292139e+00  -1.7026785e+00   3.7248980e+00  -2.9260163e+00  -1.3605079e+00  -5.5599620e+00   3.3111480e+00  -9.0273074e-01   3.9596694e-01   1.8136494e+00   3.9182305e+00   2.2893391e+00  -1.4973027e+00   2.2861729e+00   3.6199020e+00  -2.1554905e+00   2.2440228e-01   8.6424964e+00  -1.7808174e+00  -5.9788802e+00   1.1842709e+00  -4.0906076e+00  -1.8284449e+00  -3.4912120e+00  -1.1958320e+00  -6.1502690e+00  -2.0176823e+00   2.1060305e+00  -2.9623134e+00   3.1151572e+00   2.0637268e-01  -2.7508642e+00  -1.0805878e+00   1.9770248e+00  -1.5820071e+00   3.7800069e+00  -2.1758981e+00   6.0238786e+00
   1.8600000e+01   3.7380073e-01   4.4152294e+00  -3.7987583e+00  -2.1020419e+00  -3.6396407e+00  -2.5189289e+00  -2.0567851e+00  -5.7608584e+00   2.4649776e+00  -9.3377543e-01  -9.8367388e-01   2.1333778e+00  -2.3001738e+00   2.5275362e+00   2.8331052e+00   1.8494333e+00  -3.0753009e-01  -2.0218184e+00   3.5290679e+00   8.2654690e+00  -2.1985365e+00  -5.4699060e+00   4.1741272e-02  -4.1498458e+00  -2.6728224e+00  -3.5619170e+00  -2.3487014e+00  -5.9000996e+00   8.1374114e-01   2.1125706e+00  -3.6009711e+00   3.1388881e+00  -3.4944258e+00  -2.4253539e+00  -1.4397052e+00   1.8385018e+00   3.2071453e+00   4.5199987e+00  -2.3198105e+00   6.1970826e+00
   1.8800000e+01   2.4689402e+00   4.0292303e+00   2.2685957e+00  -2.4760029e+00  -3.4411807e+00  -2.3819440e+00  -3.8677152e-01  -5.6898988e+00  -3.1213064e+00  -9.6107604e-01   3.3931558e+00   2.2954772e+00  -3.0203619e+00   2.6573627e+00  -9.2888437e-04   1.8526389e+00  -6.5819731e-01  -1.5636098e+00   1.0445052e+00   8.5557044e+00   1.1973660e+00  -5.2622323e+00  -2.4544339e+00  -4.2945452e+00  -2.1252681e+00  -3.8990876e+00  -2.6239588e+00  -6.0415830e+00  -3.4526212e+00   2.0267848e+00  -1.5211324e+00   2.6351210e+00  -2.8151003e+00  -2.4283749e+00   2.8746527e+00   1.3925158e+00  -1.5095166e+00   4.2924636e+00   2.9441508e+00   5.9446573e+00
   1.9000000e+01  -5.2140839e-01   3.9906681e+00   2.8796587e-01  -2.8161958e+00  -3.9236835e+00  -2.4553645e+00   3.5310503e+00  -5.9767106e+00  -3.7958565e+00  -7.9930660e-01  -3.2300642e+00   2.5939929e+00  -3.2232651e+00   2.3763474e+00   3.8824035e-01   1.9906759e+00   1.6778400e+00  -1.7360759e+00   2.9989574e+00   8.6667087e+00  -3.8691721e+00  -5.5125808e+00  -3.6699712e+00  -4.5784385e+00   6.1971825e-01  -4.1014718e+00   3.1250855e+00  -6.2720750e+00   3.7953217e+00   2.0170846e+00   2.3283004e+00   2.2926353e+00  -1.3904375e+00  -2.5411533e+00   2.2885233e+00   1.3288588e+00  -2.4454228e+00   4.7818999e+00   2.3428298e+00   6.0543907e+00
   1.9200000e+01  -3.3108504e+00   3.9811705e+00  -1.5769115e-01  -2.6825553e+00  -1.3485512e+00  -2.8511389e+00   2.3616096e+00  -5.9118729e+00   3.0394610e+00  -1.1817416e+00   3.1139961e-01   2.7083570e+00   2.5832154e+00   2.1522356e+00  -2.8444276e+00   2.1301647e+00  -5.4348222e-01  -1.4715611e+00   3.4769392e+00   8.9970676e+00   2.8240784e+00  -5.6328168e+00  -1.2053561e+00  -4.7331777e+00  -3.9533799e-01  -4.3315510e+00   3.3116641e+00  -6.3381160e+00   3.9710461e+00   1.8838345e+00   3.7453996e+00   2.2977761e+00  -1.0837088e+00  -3.0132249e+00  -7.8926105e-01   1.5091993e+00   3.7785387e+00   4.6659219e+00  -6.0046060e-02   6.2492709e+00
   1.9400000e+01   2.5376376e+00   4.0695173e+00  -2.3151432e+00  -2.8195066e+00  -1.1001660e+00  -3.3438213e+00   3.5722921e+00  -5.5033520e+00  -3.7791389e+00  -1.3132449e+00   1.6931971e+00   2.4875310e+00   1.0103857e-01   1.7388692e+00   1.7050769e+00   1.9383561e+00   1.6942650e+00  -1.4442506e+00  -3.0822834e+00   9.4629418e+00   2.8603002e-01  -5.7713758e+00  -2.4195535e+00  -5.3165612e+00   3.5544065e+00  -4.5243784e+00   3.1385983e+00  -6.2240702e+00  -2.6289270e+00   2.4295459e+00  -3.0693335e+00   2.3570471e+00   2.1069036e+00  -3.0929306e+00  -1.1104510e+00   1.5475950e+00   1.8991185e+00   4.7389173e+00  -1.1941311e+00   6.5255824e+00
   1.9600000e+01   2.0754875e+00   3.9126827e+00   1.3887891e+00  -3.0266888e+00  -2.4897586e+00  -3.6925025e+00  -4.8710620e-01  -5.0254108e+00  -3.9870580e+00  -1.4884721e+00   1.5633514e+00   2.5390080e+00   2.1552398e+00   1.9489909e+00   1.2282439e+00   1.8658767e+00   3.5110318e+00  -1.3103323e+00  -3.9374723e+00   9.7197098e+00  -6.9347343e-01  -5.7430120e+00  -1.4357818e+00  -5.5665797e+00   2.9096265e+00  -4.5381775e+00  -1.5783700e+00  -5.6921734e+00  -3.7570037e-01   2.5269118e+00  -2.2886476e+00   2.5293652e+00   2.7293780e+00  -3.3713645e+00   6.5003748e-01   1.6843800e+00  -1.5158594e+00   4.9118183e+00   2.2390846e+00   6.3286017e+00
   1.9800000e+01   2.7178036e+00   3.9988410e+00  -2.6220767e+00  -2.9083781e+00   2.6267283e+00  -4.0609404e+00  -2.7938811e+00  -4.7391769e+00  -2.4838479e+00  -1.7799321e+00   3.2462753e+00   2.7371438e+00  -8.8472729e-01   1.9446411e+00   3.0944308e+00   2.0245529e+00   1.9112544e+00  -1.0323589e+00  -1.0964236e+00   9.4259308e+00   7.9198806e-01  -5.5233910e+00  -3.1844922e+00  -6.0731286e+00  -1.9078812e+00  -4.2403188e+00   3.3609806e-01  -5.3943516e+00  -2.3960814e+00   2.3671067e+00  -1.3002543e+00   2.2500190e+00   6.5684835e-01  -3.2013953e+00  -2.8200598e+00   1.6007521e+00   2.9514763e+00   5.1303745e+00   2.9475676e-01   6.6383840e+00


==> sim_fig.tikz <==
\begin{tikzpicture} 
\begin{groupplot}[
no markers, 
ytick={-3.14159,  0, 3.14159},
yticklabels={$-\pi$,  $0$,  $\pi$},
ymajorgrids,
ymin = -3.5, xmax = 20,
xmin = 0,ymax = 3.5,
group style={group size=3 by 2},
height=3cm,
width=3.1cm]
\nextgroupplot[title={1st trial},ylabel={Angle [rad]}] 
\addplot table[x index=0,y index=4] {\filee};
\addplot table[x index=0,y index=4] {\filef};
\addplot table[x index=0,y index=4] {\fileg};
\addplot table[x index=0,y index=4] {\fileh};
\addplot table[x index=0,y index=4] {\filei};
\addplot table[x index=0,y index=4] {\filej};
\addplot table[x index=0,y index=4] {\filek};
\addplot table[x index=0,y index=4] {\filel};
\addplot table[x index=0,y index=4] {\filem};
\addplot table[x index=0,y index=4] {\filen};
\addplot table[x index=0,y index=4] {\fileo};
\addplot table[x index=0,y index=4] {\filep};
\addplot table[x index=0,y index=4] {\fileq};
\addplot table[x index=0,y index=4] {\filer};
\addplot table[x index=0,y index=4] {\files};
\addplot table[x index=0,y index=4] {\filet};
\nextgroupplot[title={4th trial}] 
\addplot table[x index=0,y index=10] {\filee};
\addplot table[x index=0,y index=10] {\filef};
\addplot table[x index=0,y index=10] {\fileg};
\addplot table[x index=0,y index=10] {\fileh};
\addplot table[x index=0,y index=10] {\filei};
\addplot table[x index=0,y index=10] {\filej};
\addplot table[x index=0,y index=10] {\filek};
\addplot table[x index=0,y index=10] {\filel};
\addplot table[x index=0,y index=10] {\filem};
\addplot table[x index=0,y index=10] {\filen};
\addplot table[x index=0,y index=10] {\fileo};
\addplot table[x index=0,y index=10] {\filep};
\addplot table[x index=0,y index=10] {\fileq};
\addplot table[x index=0,y index=10] {\filer};
\addplot table[x index=0,y index=10] {\files};
\addplot table[x index=0,y index=10] {\filet};
\nextgroupplot[title={7th trial}] 
\addplot table[x index=0,y index=16] {\filee};
\addplot table[x index=0,y index=16] {\filef};
\addplot table[x index=0,y index=16] {\fileg};
\addplot table[x index=0,y index=16] {\fileh};
\addplot table[x index=0,y index=16] {\filei};
\addplot table[x index=0,y index=16] {\filej};
\addplot table[x index=0,y index=16] {\filek};
\addplot table[x index=0,y index=16] {\filel};
\addplot table[x index=0,y index=16] {\filem};
\addplot table[x index=0,y index=16] {\filen};
\addplot table[x index=0,y index=16] {\fileo};
\addplot table[x index=0,y index=16] {\filep};
\addplot table[x index=0,y index=16] {\fileq};
\addplot table[x index=0,y index=16] {\filer};
\addplot table[x index=0,y index=16] {\files};
\addplot table[x index=0,y index=16] {\filet};
\nextgroupplot[title={10th trial},xlabel={Time [s]},ylabel={Angle [rad]}] 
\addplot table[x index=0,y index=22] {\filee};
\addplot table[x index=0,y index=22] {\filef};
\addplot table[x index=0,y index=22] {\fileg};
\addplot table[x index=0,y index=22] {\fileh};
\addplot table[x index=0,y index=22] {\filei};
\addplot table[x index=0,y index=22] {\filej};
\addplot table[x index=0,y index=22] {\filek};
\addplot table[x index=0,y index=22] {\filel};
\addplot table[x index=0,y index=22] {\filem};
\addplot table[x index=0,y index=22] {\filen};
\addplot table[x index=0,y index=22] {\fileo};
\addplot table[x index=0,y index=22] {\filep};
\addplot table[x index=0,y index=22] {\fileq};
\addplot table[x index=0,y index=22] {\filer};
\addplot table[x index=0,y index=22] {\files};
\addplot table[x index=0,y index=22] {\filet};
\nextgroupplot[title={13th trial}, xlabel={Time [s]}] 
\addplot table[x index=0,y index=28] {\filee};
\addplot table[x index=0,y index=28] {\filef};
\addplot table[x index=0,y index=28] {\fileg};
\addplot table[x index=0,y index=28] {\fileh};
\addplot table[x index=0,y index=28] {\filei};
\addplot table[x index=0,y index=28] {\filej};
\addplot table[x index=0,y index=28] {\filek};
\addplot table[x index=0,y index=28] {\filel};
\addplot table[x index=0,y index=28] {\filem};
\addplot table[x index=0,y index=28] {\filen};
\addplot table[x index=0,y index=28] {\fileo};
\addplot table[x index=0,y index=28] {\filep};
\addplot table[x index=0,y index=28] {\fileq};
\addplot table[x index=0,y index=28] {\filer};
\addplot table[x index=0,y index=28] {\files};
\addplot table[x index=0,y index=28] {\filet};
\nextgroupplot[title={15th trial}, xlabel={Time [s]}] 
\addplot table[x index=0,y index=32] {\filee};
\addplot table[x index=0,y index=32] {\filef};
\addplot table[x index=0,y index=32] {\fileg};
\addplot table[x index=0,y index=32] {\fileh};
\addplot table[x index=0,y index=32] {\filei};
\addplot table[x index=0,y index=32] {\filej};
\addplot table[x index=0,y index=32] {\filek};
\addplot table[x index=0,y index=32] {\filel};
\addplot table[x index=0,y index=32] {\filem};
\addplot table[x index=0,y index=32] {\filen};
\addplot table[x index=0,y index=32] {\fileo};
\addplot table[x index=0,y index=32] {\filep};
\addplot table[x index=0,y index=32] {\fileq};
\addplot table[x index=0,y index=32] {\filer};
\addplot table[x index=0,y index=32] {\files};
\addplot table[x index=0,y index=32] {\filet};
\end{groupplot} 
\end{tikzpicture}
